Sharpen the Spec, Cut the Code: A Case for Generative File System with SYSSPEC

File systems are critical OS components that require constant evolution to support new hardware and emerging application needs. However, the traditional paradigm of developing features, fixing bugs, and maintaining the system incurs significant overhead, especially as systems grow in complexity. This paper proposes a new paradigm, generative file systems, which leverages Large Language Models (LLMs) to generate and evolve a file system from prompts, effectively addressing the need for robust evolution. Despite the widespread success of LLMs in code generation, attempts to create a functional file system have thus far been unsuccessful, mainly due to the ambiguity of natural language prompts. This paper introduces SYSSPEC, a framework for developing generative file systems. Its key insight is to replace ambiguous natural language with principles adapted from formal methods. Instead of imprecise prompts, SYSSPEC employs a multi-part specification that accurately describes a file system's functionality, modularity, and concurrency. The specification acts as an unambiguous blueprint, guiding LLMs to generate expected code flexibly. To manage evolution, we develop a DAG-structured patch that operates on the specification itself, enabling new features to be added without violating existing invariants. Moreover, the SYSSPEC toolchain features a set of LLM-based agents with mechanisms to mitigate hallucination during construction and evolution. We demonstrate our approach by generating SPECFS, a concurrent file system. SPECFS demonstrates equivalent level of correctness to that of a manually-coded baseline across hundreds of regression tests. We further confirm its evolvability by seamlessly integrating 10 real-world features from Ext4. Our work shows that a specification-guided approach makes generating and evolving complex systems not only feasible but also highly effective.

==> figs-eval/eval-accuracy-atomfs.txt <==
Model Normal Oracle SpecFS
Gemini-2.5 62.2 82.2 100
DS-V3.1 62.2 73.3 100
GPT-5 60 75.6 100
QWen3-32B 53.3 62.2 82.2


==> figs-eval/eval-accuracy-features.txt <==
Model Normal Oracle SpecFS
Gemini-2.5 90 92.9 100
DS-V3.1 84.3 90 100
GPT-5 77.1 80 100
QWen3-32B 71.4 74.3 92.9


==> figs-eval/eval-loc-features.txt <==
Model "Spec" "C Impl"
"File" 93 179
"Inode" 125 300
"IA" 301 456
"INTF" 301 487
Path 74 114
Util 187 334

"IB" 23 178
"ID" 38 179
"Ext" 27 181
"PA" 70 186
"RBT" 184 484
"MC" 229 487
"Enc" 112 250
"DA" 140 287
"TS" 212 319
"Log" 366 847

==> figs-eval/eval-performance-macro.txt <==
Model "Metadata Reads" "Metadata Writes" "Data Reads" "Data Writes"
"xv6" 71.1 104.2 96.4 52.0
"qemu" 66.7 100 100 50
"SF" 75 100 100 50
"LF" 100 100 100 66.7

"xv6" 0 0 79.4 0.1
"qemu" 0 0 100 0.4
"SF" 0 0 99.9 0.4
"LF" 0 0 488 32.6


==> figs-eval/eval-performance-micro.txt <==
Model Ratio 
Qemu 64.6
Linux 79.0
"8KB\n500r/w" 69.1
"16KB\n500r/w" 72.1
"5M\n500w" 51.4
"20M\n1000w" 19.3


==> figs-motiv/motivation-bug-type-data.csv <==
commit_id,tags,bug_type
e26268ff1dcae5662c1b96c35f18cfa6ab73d9de,"mem, null pointer",mem
1a77a028a392fab66dd637cdfac3f888450d00af,"sem, logic",sem
29ec9bed2395061350249ae356fb300dd82a78e7,"sem, logic",sem
b5e58bcd79625423487fa3ecba8e8411b5396327,"sem, logic",sem
32a93f5bc9b9812fc710f43a4d8a6830f91e4988,"sem, logic",sem
f22a0ef2231a7d8374bb021eb86404d0e9de5a02,"concurrency, order",concurrency
53ce42accd2002cc490fc86000ac532530507a74,"sem, config",sem
227cb4ca5a6502164f850d22aec3104d7888b270,"sem, logic",sem
2d900efff915fe24c3948d28eef9078953d87fec,"concurrency, order",concurrency
94824ac9a8aaf2fb3c54b4bdde842db80ffa555d,"mem, buffer overflow",mem
642335f3ea2b3fd6dba03e57e01fa9587843a497,"sem, logic",sem
d5e206778e96e8667d3bde695ad372c296dc9353,"mem, buffer overflow",mem
129245cfbd6d79c6d603f357f428010ccc0f0ee7,"error_handling, missing error",error_handling
ce2f26e73783b4a7c46a86e3af5b5c8de0971790,"concurrency, order",concurrency
f87d3af7419307ae26e705a2b2db36140db367a2,"sem, logic",sem
7e91ae31e2d264155dfd102101afc2de7bd74a64,"concurrency, miss unlock",concurrency
5701875f9609b000d91351eaa6bfd97fe2f157f4,"mem, use-after-free",mem
5f920d5d60839f7cbbb1ed50eac68d8bc0a73a7c,"sem, logic",sem
c8e008b60492cf6fd31ef127aea6d02fd3d314cd,"mem, use-after-free",mem
eb640af64db6d4702a85ab001b9cc7f4c5dd6abb,"mem, resource leak",mem
6b76715d5e41fc332b0b879e66fad6ef3db07a3f,"sem, state",sem
8f984530c242c569bafecfa35bce969a9b8fb0dd,"sem, state",sem
26343ca0df715097065b02a6cddb4a029d5b9327,"sem, config",sem
57e7239ce0ed14e81e414c99d57f516f6220a995,"mem, null pointer",mem
90c764b4b7f683ca62dbeeceea0ea3a0c6831200,"sem, logic",sem
530fea29ef82e169cd7fe048c2b7baaeb85a0028,"concurrency, deadlock",concurrency
9e28059d56649a7212d5b3f8751ec021154ba3dd,"sem, logic",sem
17207d0bb209e8b40f27d7f3f96e82a78af0bf2c,"sem, I/O timing",sem
e06a8c24f6445c2f1b5255caa4f63b38e31c43fa,"sem, logic",sem
97f5ec3b166db4e47ee2c0bdb0deb027413d4f2a,"sem, config",sem
c7fc0366c65628fd69bfc310affec4918199aae2,"sem, state",sem
25f51ea8ac8144af2fefb743c3439547610368ff,"sem, logic",sem
2f3d93e210b9c2866c8b3662adae427d5bf511ec,"concurrency, order",concurrency
150c174a6053efc215b7a10b7fbcc869039bb6c3,"error_handling, missing error",error_handling
a9cdf82a47addae72b119a063fc834923e7838fe,"sem, logic",sem
4a622e4d477bb12ad5ed4abbc7ad1365de1fa347,"sem, logic",sem
40eb3104cf416188c4bd8fd7946f6c388409c286,"sem, logic",sem
299537e9dfac2ecd08e7dae87a6437b92612568a,"sem, logic",sem
43c696f9d094061e958e31be7f1dae66bc25d389,"sem, logic",sem
76486b104168ae59703190566e372badf433314b,"sem, logic",sem
902cc179c931a033cd7f4242353aa2733bf8524c,"concurrency, order",concurrency
6121258c2b33ceac3d21f6a221452692c465df88,"sem, logic",sem
04e6ce8f06d161399e5afde3df5dcfa9455b4952,"concurrency, order",concurrency
faab35a0370fd6e0821c7a8dd213492946fc776f,"concurrency, atomicity",concurrency
4f05ee2f82b470c20f7ff260bb0d866425b09d05,"sem, state",sem
ee85e0938aa8f9846d21e4d302c3cf6a2a75110d,"sem, logic",sem
cc749e61c011c255d81b192a822db650c68b313f,"concurrency, deadlock",concurrency
cb3de5fc876ee9ef2b830c9e6cdafac5c90903ef,"sem, state",sem
3910b513fcdf33030798755c722174ef4a827d2a,"sem, logic",sem
59efe53e380ee305ec11378233adb6aaebe1856c,"sem, state",sem
a2187431c395cdfbf144e3536f25468c64fc7cfa,"sem, logic",sem
369c944ed1d7c3fb7b35f24e4735761153afe7b3,"error_handling, missing error",error_handling
dcaa6c31134c0f515600111c38ed7750003e1b9c,"mem, double free",mem
5c0f4cc84d3a601c99bc5e6e6eb1cbda542cce95,"mem, double free",mem
a164f3a432aae62ca23d03e6d926b122ee5b860d,"mem, dangling pointer",mem
5b4b2dcace35f618fe361a87bae6f0d13af31bc1,"mem, null pointer",mem
4e2524ba2ca5f54bdbb9e5153bea00421ef653f5,"mem, dangling pointer",mem
c26ab35702f8cd0cdc78f96aa5856bfb77be798f,"mem, dangling pointer",mem
3e8a584c82cc999b99ea17c31fc2da101201545f,"sem, state",sem
c6b72f5d82b1017bad80f9ebf502832fc321d796,"mem, buffer overflow",mem
51e14e78b5fb3e6f839393cd2d34386ee7b69af3,"error_handling, missing error",error_handling
4d231b91a944f3cab355fce65af5871fb5d7735b,"error_handling, missing error",error_handling
cd69f8f9de280e331c9e6ff689ced0a688a9ce8f,"error_handling, wrong error",error_handling
bb0a12c3439b10d88412fd3102df5b9a6e3cd6dc,"sem, logic",sem
227d31b9214d1b9513383cf6c7180628d4b3b61f,"mem, resource leak",mem
5e5b2a56c57def1b41efd49596621504d7bcc61c,"mem, resource leak",mem
20cee68f5b44fdc2942d20f3172a262ec247b117,"sem, logic",sem
c543e2429640293d9eda8c7841d4b5d5e8682826,"sem, logic",sem
eba8c368c8cb9ea05c08caf3dd1a0d0b87d614dc,"sem, logic",sem
dda898d7ffe85931f9cca6d702a51f33717c501e,"sem, state",sem
d3476f3dad4ad68ae5f6b008ea6591d1520da5d8,"concurrency, order",concurrency
d1bc560e9a9c78d0b2314692847fc8661e0aeb99,"concurrency, deadlock",concurrency
ebc4b2c1ac92fc0f8bf3f5a9c285a871d5084a6b,"sem, logic",sem
dd589b0f1445e1ea1085b98edca6e4d5dedb98d0,"sem, logic",sem
23dfdb56581ad92a9967bcd720c8c23356af74c1,"concurrency, order",concurrency
6db3c1575a750fd417a70e0178bdf6efa0dd5037,"concurrency, order",concurrency
0ce160c5bdb67081a62293028dc85758a8efb22a,"mem, dangling pointer",mem
1a00a393d6a7fb1e745a41edd09019bd6a0ad64c,"sem, logic",sem
70dd7b573afeba9b8f8a33f2ae1e4a9a2ec8c1ec,"sem, logic",sem
f67fbacd923f280c55b9e26e49650331446ef335,"sem, logic",sem
985b67cd86392310d9e9326de941c22fc9340eec,"sem, config",sem
f9ca51596bbfd0f9c386dd1c613c394c78d9e5e6,"sem, logic",sem
50ea741def587a64e08879ce6c6a30131f7111e7,"sem, logic",sem
83f4414b8f84249d538905825b088ff3ae555652,"mem, null pointer",mem
65121eff3e4c8c90f8126debf3c369228691c591,"mem, uninitialized read",mem
7882b0187bbeb647967a7b5998ce4ad26ef68a9a,"sem, logic",sem
63469662cc45d41705f14b4648481d5d29cf5999,"sem, logic",sem
be27cd64461c45a6088a91a04eba5cd44e1767ef,"sem, logic",sem
14a210c110d1ffbef4ed56e88e3c34de04790ff8,"sem, logic",sem
0ea6560abb3bac1ffcfa4bf6b2c4d344fdc27b3c,"concurrency, order",concurrency
907c3fe532253a6ef4eb9c4d67efb71fab58c706,"mem, uninitialized read",mem
8dc9c3da79c84b13fdb135e2fb0a149a8175bffe,"mem, uninitialized read",mem
c6a6c9694aadc4c3ab8d89bdd44aed3eab1e43c6,"mem, null pointer",mem
b4b4fda34e535756f9e774fb2d09c4537b7dfd1c,"concurrency, order",concurrency
dc1c4663bc493f323d6b2f9dd55c044ea920dacf,"error_handling, missing error",error_handling
0c0b4a49d3e7f49690a6827a41faeffad5df7e21,"mem, resource leak",mem
3f4830abd236d0428e50451e1ecb62e14c365e9b,"mem, uninitialized read",mem
9c97c34a998a01bc0cf970b1685456bc2ea16b64,"sem, state",sem
a11adf7be9d8baefe798eab49c356ab8e3924f0e,"mem, buffer overflow",mem
0a46ef234756dca04623b7591e8ebb3440622f0b,"concurrency, deadlock",concurrency
261341a932d9244cbcd372a3659428c8723e5a49,"sem, logic",sem
9a9f3a9842927e4af7ca10c19c94dad83bebd713,"sem, logic",sem
63bfe841053f8dda09c9d059d543486d9dc16104,"sem, logic",sem
13df4d44a3aaabe61cd01d277b6ee23ead2a5206,"mem, buffer overflow",mem
9e8e819f8f272c4e5dcd0bd6c7450e36481ed139,"sem, logic",sem
c77194965dd0dcc26f9c1671d2e74e4eb1248af5,"sem, logic",sem
35a1f12f0ca857fee1d7a04ef52cbd5f1f84de13,"sem, logic",sem
c2a09f3d782de952f09a3962d03b939e7fa7ffa4,"sem, logic",sem
0ecae5410ab526225293d2591ca4632b22c2fd8c,"mem, uninitialized read",mem
ad943758e0ebd881d031b657a3f389315bf3a101,"concurrency, order",concurrency
8ffc0cd24c2a3ea340743db18b1a1e999176fbd3,"mem, null pointer",mem
d60c53694c6ff560963590971720d632bb3d481e,"mem, resource leak",mem
07be778c70149321f785611a9c50125b904b0508,"sem, logic",sem
a6b3bfe176e8a5b05ec4447404e412c2a3fc92cc,"sem, logic",sem
fa60629380bbbf0952d2eb906da187b171f54529,"error_handling, wrong error",error_handling
7f48212678e91a057259b3e281701f7feb1ee397,"mem, resource leak",mem
04aa5f4eba49d6493801d0f1d515ed237459b166,"sem, config",sem
9fa8e282c2bfe93338e81a620a49f5903a745231,"mem, resource leak",mem
4fbf8bc733d14bceb16dda46a3f5e19c6a9621c5,"sem, logic",sem
6430dea07e85958fa87d0276c0c4388dd51e630b,"sem, logic",sem
acf795dc161f3cf481db20f05db4250714e375e5,"concurrency, order",concurrency
c5f3a3821de42ede9bcaeb892d1539717cf590cb,"concurrency, order",concurrency
832698373a25950942c04a512daa652c18a9b513,"sem, state",sem
4530b3660d396a646aad91a787b6ab37cf604b53,"sem, state",sem
993bf0f4c393b3667830918f9247438a8f6fdb5b,"sem, logic",sem
2331fd4a49864e1571b4f50aa3aa1536ed6220d0,"sem, state",sem
c9b528c35795b711331ed36dc3dbee90d5812d4e,"sem, state",sem
172202152a125955367393956acf5f4ffd092e0d,"sem, logic",sem
55583e899a5357308274601364741a83e78d6ac4,"mem, double free",mem
68da4c44b994aea797eb9821acb3a4a36015293e,"sem, logic",sem
7c784d624819acbeefb0018bac89e632467cca5a,"sem, logic",sem
92573369144f40397e8514440afdf59f24905b40,"sem, logic",sem
556f38bf457fee5d9f3ede65b67fd91dd2ea2ca1,"sem, logic",sem
5d1935ac02ca5aee364a449a35e2977ea84509b0,"mem, buffer overflow",mem
658a52344fb139f9531e7543a6e0015b630feb38,"sem, logic",sem
619f75dae2cf117b1d07f27b046b9ffb071c4685,"sem, state",sem
2dcf5fde6dffb312a4bfb8ef940cea2d1f402e32,"sem, logic",sem
40dbd071f4b19d9630353c3cd45c2d6adb6799d4,"sem, logic",sem
91562895f8030cb9a0470b1db49de79346a69f91,"sem, I/O timing",sem
ce56d21355cd6f6937aca32f1f44ca749d1e4808,"concurrency, order",concurrency
26d0f87b9fff37f9d4a04aa49f40b0d24502d2b1,"concurrency, miss unlock",concurrency
484fd6c1de13b336806a967908a927cc0356e312,"sem, config",sem
2cd8bdb5efc1e0d5b11a4b7ba6b922fd2736a87f,"sem, state",sem
af90a8f4a09ec4a3de20142e37f37205d4687f28,"sem, logic",sem
1fc1bd2d18bbade157f7b14270f509ebbd89881b,"sem, logic",sem
40dd7953f4d606c280074f10d23046b6812708ce,"sem, logic",sem
48f1551592c54f7d8e2befc72a99ff4e47f7dca0,"error_handling, missing error",error_handling
9adac8b01f4be28acd5838aade42b8daa4f0b642,"mem, resource leak",mem
31f13421c004a420c0e9d288859c9ea9259ea0cc,"sem, logic",sem
ebf6cb7c6e1241984f75f29f1bdbfa2fe7168f88,"sem, logic",sem
8fedebb5ea183994aca39af3f80623f5db42fff7,"sem, logic",sem
8e387c89e96b9543a339f84043cf9df15fed2632,"error_handling, missing error",error_handling
40ea98396a3659062267d1fe5f99af4f7e4f05e3,"sem, logic",sem
745f17a4166e79315e4b7f33ce89d03e75a76983,"concurrency, order",concurrency
ee6a12d0d4d85f3833d177cd382cd417f0ef011b,"mem, uninitialized read",mem
7fda67e8c3ab6069f75888f67958a6d30454a9f6,"sem, logic",sem
768d612f79822d30a1e7d132a4d4b05337ce42ec,"mem, dangling pointer",mem
8216776ccff6fcd40e3fdaa109aa4150ebe760b3,"sem, config",sem
194505b55dd7899da114a4d47825204eefc0fff5,"sem, logic",sem
68228da51c9a436872a4ef4b5a7692e29f7e5bc7,"sem, logic",sem
a50bda147421e24c1a5d47ddcc0675360b7cb3ac,"mem, uninitialized read",mem
1524773425ae8113b0b782886366e68656b34e53,"sem, state",sem
ee5c807137ce283acebd83297f8855428cdd839a,"error_handling, missing error",error_handling
6f5fc7de98857c75dad05e9f3fe2e6f358d4583e,"concurrency, order",concurrency
1489dffd51d7e4519855723b00516719d5aa3a6a,"concurrency, order",concurrency
772c9f691dcf3a487f29ddb90a5a15c78d7328e1,"sem, logic",sem
7ca4b085f430f3774c3838b3da569ceccd6a0177,"mem, resource leak",mem
60c672b7f2d1e5dd1774f2399b355c9314e709f8,"sem, logic",sem
a9ce5993a0f5c0887c8a1b4ffa3b8046fbcfdc93,"mem, null pointer",mem
f1128084b40e520bea8bb32b3ff4d03745ab7e64,"sem, logic",sem
e0e985f3f8941438a66ab8abb94cb011b9fb39a7,"sem, logic",sem
bedc5d34632c21b5adb8ca7143d4c1f794507e4c,"sem, logic",sem
bc056e7163ac7db945366de219745cf94f32a3e6,"sem, logic",sem
9d3de7ee192a6a253f475197fe4d2e2af10a731f,"concurrency, order",concurrency
5d5460fa7932bed3a9082a6a8852cfbdb46acbe8,"sem, logic",sem
6909cf5c4101214f4305a62d582a5b93c7e1eb9a,"sem, state",sem
2ef6c32a914b85217b44a0a2418e830e520b085e,"sem, logic",sem
c4d13222afd8a64bf11bc7ec68645496ee8b54b9,"error_handling, missing error",error_handling
d13f99632748462c32fc95d729f5e754bab06064,"mem, resource leak",mem
26fb5290240dc31cae99b8b4dd2af7f46dfcba6b,"sem, state",sem
bda3efaf774fb687c2b7a555aaec3006b14a8857,"error_handling, missing error",error_handling
de25d6e9610a8b30cce9bbb19b50615d02ebca02,"sem, logic",sem
4f3d1e4533b0982034f316ace85415d3bc57e3da,"sem, logic",sem
2ec6d0a5ea72689a79e6f725fd8b443a788ae279,"sem, logic",sem
247c3d214c23dfeeeb892e91a82ac1188bdaec9f,"sem, logic",sem
11b6890be0084ad4df0e06d89a9fdcc948472c65,"sem, logic",sem
a42fb5a75ccc37dfd69aa9bde5ba2866e802ff3c,"sem, logic",sem
19a043bb1fd1b5cb2652ca33536c55e6c0a70df0,"sem, logic",sem
1eff590489a213a213c57d96b86f48b32cdf8c3a,"sem, logic",sem
c3defd99d58cbdd132bd197714e5523dac976b66,"sem, logic",sem
99c515e3a860576ba90c11acbc1d6488dfca6463,"sem, logic",sem
497885f72d930305d8e61b6b616b22b4da1adf90,"sem, logic",sem
b3916da0d9636285c8a881802956631f9e2ebb5b,"sem, logic",sem
f451fd97dd2b78f286379203a47d9d295c467255,"concurrency, atomicity",concurrency
19482792113fa1dc419f9bc7b04b9dbdaa5256fd,"sem, logic",sem
dea9d8f7643fab07bf89a1155f1f94f37d096a5e,"sem, logic",sem
1b29243933098cdbc31b579b5616e183b4275e2f,"sem, state",sem
eb1f822c76beeaa76ab8b6737ab9dc9f9798408c,"sem, state",sem
1077b2d53ef53629c14106aecf633bebd286c04c,"sem, logic",sem
2bc7e7c1a3bc9bd0cbf0f71006f6fe7ef24a00c2,"sem, logic",sem
b928dfdcb27d8fa59917b794cfba53052a2f050f,"concurrency, wrong lock",concurrency
2a534e1d0d1591e951f9ece2fb460b2ff92edabd,"error_handling, missing error",error_handling
2220eaf90992c11d888fe771055d4de330385f01,"mem, buffer overflow",mem
f4ce24f54d9cca4f09a395f3eecce20d6bec4663,"concurrency, deadlock",concurrency
4c0b4818b1f636bc96359f7817a2d8bab6370162,"mem, dangling pointer",mem
4b3cb1d108bfc2aebb0d7c8a52261a53cf7f5786,"error_handling, missing error",error_handling
a44be64bbecb15a452496f60db6eacfee2b59c79,"sem, state",sem
fa83c34e3e56b3c672af38059e066242655271b1,"sem, logic",sem
4f04351888a83e595571de672e0a4a8b74f4fb31,"mem, buffer overflow",mem
492888df0c7b42fc0843631168b0021bc4caee84,"concurrency, order",concurrency
00d873c17e29cc32d90ca852b82685f1673acaa5,"concurrency, deadlock",concurrency
b87c7cdf2bed4928b899e1ce91ef0d147017ba45,"mem, dangling pointer",mem
463808f237cf73e98a1a45ff7460c2406a150a0b,"sem, logic",sem
5354b2af34064a4579be8bc0e2f15a7b70f14b5f,"sem, logic",sem
949f95ff39bf188e594e7ecd8e29b82eb108f5bf,"concurrency,deadlock",concurrency
fa08a7b61dff8a4df11ff1e84abfc214b487caf7,"sem, logic",sem
d4fab7b28e2f5d74790d47a8d298da0abfb5132f,"error_handling, missing error",error_handling
3b50d5018ed06a647bb26c44bb5ae74e59c903c7,error_handling,error_handling
d5e72c4e3256335d6fb75c2e321144f93141f4f5,"error_handling, missing error",error_handling
835659598c67907b98cd2aa57bb951dfaf675c69,"mem, dangling pointer",mem
1dedde690303c05ef732b7c5c8356fdf60a4ade3,"sem, state",sem
783ae448b7a21ca59ffe5bc261c17d9c3ebfe2ad,"sem, I/O timing",sem
5e1bdea6391d09fde424a1406a04e01b208a04d2,"sem, logic",sem
265e72efa99fcc0959f8d33d346a7e0f2e3fe201,"sem, state",sem
d84c9ebdac1e39bc7b036c0c829ee8c1956edabc,"sem, state",sem
93cdf49f6eca5e23f6546b8f28457b2e6a6961d9,"sem, logic",sem
e86a718228b61eef747b8deb446f807b2be73148,"sem, logic",sem
139f46d3b5e69937025faa38cb0a3711b9808158,"mem, resource leak",mem
1b5c9d349455c84e5211354357870f64913b3020,"mem, resource leak",mem
36cb0f52aeb929b141f3f580481eb04c65b6e2b9,"concurrency, order",concurrency
1afdc5889427110c8466da2b23360a27be711ff0,"sem, logic",sem
abc075d4a5dc48b68bd44b5ecb4e44e936d01195,"sem, logic",sem
22fab984025313198559278814147c57901106f6,"sem, logic",sem
01e4ca29451760b9ac10b4cdc231c52150842643,"sem, logic",sem
b07ffe6927c75d99af534d685282ea188d9f71a6,"sem, logic",sem
3d61ef10f521b5c6906a5ba71573d5503aee2aa5,"sem, logic",sem
b5aa06bfe9ad13c75d425839ee2aca045e3c688c,"sem, state",sem
e6c28a26b799c7640b77daff3e4a67808c74381c,"sem, state",sem
d8be7607de039e5a477b0a5c63959d81ac052c3b,"sem, logic",sem
f1496362e9d7b37fe6b8983086c1548a601b5594,"concurrency, miss unlock",concurrency
3f5d30636d2a188ee3cd22c6fef1ace5304a07bf,"sem, logic",sem
70e42feab2e20618ddd0cbfc4ab4b08628236ecd,"concurrency, double unlock",concurrency
f5361da1e60d54ec81346aee8e3d8baf1be0b762,"sem, state",sem
f57886ca1606ba74cc4ec4eb5cbf073934ffa559,"sem, state",sem
eee00237fa5ec8f704f7323b54e48cc34e2d9168,"sem, state",sem
2b96b4a5d9443ca4cad58b0040be455803c05a42,"sem, state",sem
3c92792da8506a295afb6d032b4476e46f979725,"concurrency, deadlock",concurrency
c993799baf9c5861f8df91beb80e1611b12efcbd,"sem, logic",sem
c9f62c8b2dbf7240536c0cc9a4529397bb8bf38e,"sem, logic",sem
ffec85d53d0f39ee4680a2cf0795255e000e1feb,"sem, logic",sem
e3645d72f8865ffe36f9dc811540d40aa3c848d3,"sem, logic",sem
0813299c586b175d7edb25f56412c54b812d0379,"concurrency, order",concurrency
172e344e6f82dc266cb65a69f4bed03428ea8a05,"mem, null pointer",mem
0f7bfd6f8164be32dbbdf36aa1e5d00485c53cd7,"sem, logic",sem
3039d8b8692408438a618fac2776b629852663c3,"mem, null pointer",mem
5cd740287ae5e3f9d1c46f5bfe8778972fd6d3fe,"mem, null pointer",mem
d99a55a94a0db8eda4a336a6f21730b844b8d2d2,"sem, logic",sem
3f5424790d4377839093b68c12b130077a4e4510,"error_handling, missing error",error_handling
f31173c19901a96bb2ebf6bcfec8a08df7095c91,"mem, null pointer",mem
118901ad1f25d2334255b3d50512fa20591531cd,"sem, logic",sem
f3bbac32475b27f49be201f896d98d4009de1562,"sem, logic",sem
1da18e38cb97e9521e93d63034521a9649524f64,"sem, logic",sem
e4db04f7d3dbbe16680e0ded27ea2a65b10f766a,"mem, resource leak",mem
8994d11395f8165b3deca1971946f549f0822630,"sem, config",sem
1485f726c6dec1a1f85438f2962feaa3d585526f,"sem, logic",sem
04e568a3b31cfbd545c04c8bfc35c20e5ccfce0f,"sem, state",sem
5c099c4fdc438014d5893629e70a8ba934433ee8,"sem, state",sem
a44e84a9b7764c72896f7241a0ec9ac7e7ef38dd,"concurrency, atomicity",concurrency
b40ebaf63851b3a401b0dc9263843538f64f5ce6,"sem, logic",sem
956510c0c7439e90b8103aaeaf4da92878c622f0,"mem, uninitialized read",mem
131294c35ed6f777bd4e79d42af13b5c41bf2775,"sem, logic",sem
7ea71af94eaaaf6d9aed24bc94a05b977a741cb9,"mem, uninitialized read",mem
0aeaa2559d6d53358fca3e3fce73807367adca74,"sem, logic",sem
8f49ec603ae3e213bfab2799182724e3abac55a1,"sem, logic",sem
a408f33e895e455f16cf964cb5cd4979b658db7b,"sem, I/O timing",sem
a7e9d977e031fceefe1e7cd69ebd7202d5758b56,"sem, logic",sem
b76abb5157468756163fe7e3431c9fe32cba57ca,"error_handling, wrong error",error_handling
26d75a16af285a70863ba6a81f85d81e7e65da50,"error_handling, wrong error",error_handling
89481b5fa8c0640e62ba84c6020cee895f7ac643,"sem, logic",sem
fae381a3d79bb94aa2eb752170d47458d778b797,"error_handling, missing error",error_handling
48a6a66db82b8043d298a630f22c62d43550cae5,"sem, logic",sem
8415ce07ecf0cc25efdd5db264a7133716e503cf,"sem, logic",sem
64b4a25c3de81a69724e888ec2db3533b43816e2,"sem, logic",sem
594bc43b410316d70bb42aeff168837888d96810,"mem, uninitialized read",mem
4c0d5778385cb3618ff26a561ce41de2b7d9de70,"concurrency, deadlock",concurrency
0fbcb5251fc81b58969b272c4fb7374a7b922e3e,"sem, logic",sem
a71248b1accb2b42e4980afef4fa4a27fa0e36f5,"mem, dangling pointer",mem
105c78e12468413e426625831faa7db4284e1fec,"mem, null pointer",mem
3bf678a0f9c017c9ba7c581541dbc8453452a7ae,"sem, logic",sem
991ed014de0840c5dc405b679168924afb2952ac,"sem, logic",sem
63b1e9bccb71fe7d7e3ddc9877dbdc85e5d2d023,"sem, logic",sem
e3ea75ee651daf5e434afbfdb7dbf75e200ea1f6,"sem, logic",sem
56d0d0b9289dae041becc7ee6bd966a00dd610e0,"error_handling, missing error",error_handling
eee22187b53611e173161e38f61de1c7ecbeb876,"sem, logic",sem
318cdc822c63b6e2befcfdc2088378ae6fa18def,"mem, dangling pointer",mem
bc12ac98ea2e1b70adc6478c8b473a0003b659d3,"sem, state",sem
f6b1a1cf1c3ee430d3f5e47847047ce789a690aa,"mem, dangling pointer",mem
0d043351e5baf3857f915367deba2a518b6a0809,"sem, logic",sem
9f2a1d9fb33a2129a9ba29bc61d3f14adb28ddc2,"error_handling, wrong error",error_handling
1b8f787ef547230a3249bcf897221ef0cc78481b,"sem, logic",sem
17a0bc9bd697f75cfdf9b378d5eb2d7409c91340,"sem, logic",sem
9a8c5b0d061554fedd7dbe894e63aa34d0bac7c4,"sem, config",sem
4fa0e3ff217f775cb58d2d6d51820ec519243fb9,"sem, logic",sem
1b45cc5c7b920fd8bf72e5a888ec7abeadf41e09,"mem, buffer overflow",mem
27cd49780381c6ccbf248798e5e8fd076200ffba,"sem, state",sem
7069d105c1f15c442b68af43f7fde784f3126739,"mem, resource leak",mem
9305721a309fa1bd7c194e0d4a2335bf3b29dca4,"mem, resource leak",mem
ccbf8eeb39f2ff00b54726a2b20b35d788c4ecb5,"mem, resource leak",mem
7177dd009c7c04290891e9a534cd47d1b620bd04,"sem, state",sem
a642c2c0827f5604a93f9fa1e5701eecdce4ae22,"sem, logic",sem
0b73284c564d3ae4feef4bc920292f004acf4980,"sem, logic",sem
50f094a5580e6297bf10a807d16f0ee23fa576cf,"sem, logic",sem
61a1d87a324ad5e3ed27c6699dfc93218fcf3201,"sem, logic",sem
3b575495ab8dbb4dbe85b4ac7f991693c3668ff5,"sem, state",sem
f9c1f248607d5546075d3f731e7607d5571f2b60,"mem, null pointer",mem
426d15ad11419066f7042ffa8fbf1b5c21a1ecbe,"sem, logic",sem
4bb26f2885ac6930984ee451b952c5a6042f2c0e,"sem, state",sem
df3cb754d13d2cd5490db9b8d536311f8413a92e,"sem, logic",sem
a078dff870136090b5779ca2831870a6c5539d36,"mem, uninitialized read",mem
80fa46d6b9e7b1527bfd2197d75431fd9c382161,"sem, logic",sem
29a5b8a137ac8eb410cc823653a29ac0e7b7e1b0,"sem, logic",sem
d95efb14c0b81b684deb32ba10cdb78b4178ae5b,"concurrency, order",concurrency
69cb8e9d8cd97cdf5e293b26d70a9dee3e35e6bd,"sem, logic",sem
1e1c2b86ef86a8477fd9b9a4f48a6bfe235606f6,"sem, state",sem
65f8b80053a1b2fd602daa6814e62d6fa90e5e9b,"concurrency, order",concurrency
6bc0d63dad7f9f54d381925ee855b402f652fa39,"sem, logic",sem
b8a04fe77ef1360fbf73c80fddbdfeaa9407ed1b,"sem, logic",sem
65f8ea4cd57dbd46ea13b41dc8bac03176b04233,"sem, logic",sem
b24e77ef1c6d4dbf42749ad4903c97539cc9755a,"sem, logic",sem
07ea7a617d6b278fb7acedb5cbe1a81ce2de7d0c,"sem, logic",sem
51ae846cff568c8c29921b1b28eb2dfbcd4ac12d,"concurrency, order",concurrency
fd7e672ea98b95b9d4c9dae316639f03c16a749d,"sem, logic",sem
c9fd167d57133c5b748d16913c4eabc55e531c73,"sem, logic",sem
67d7d8ad99beccd9fe92d585b87f1760dc9018e3,"mem, dangling pointer",mem
7f0d8e1d607c1a4fa9a27362a108921d82230874,"concurrency, order",concurrency
827891a38accfb4e04dbcdefe710f8746c6ad16d,"sem, state",sem
de394a86658ffe4e89e5328fd4993abfe41b7435,"sem, state",sem
5a57bca9050d740ca37184302e23d0e7633e3ebc,"sem, logic",sem
b55c3cd102a6f48b90e61c44f7f3dda8c290c694,"mem, null pointer",mem
bc75a6eb856cb1507fa907bf6c1eda91b3fef52f,"error_handling, missing error",error_handling
cf4ff938b47fc5c00b0ccce53a3b50eca9b32281,"sem, logic",sem
a08f789d2ab5242c07e716baf9a835725046be89,"sem, logic",sem
85456054e10b0247920b00422d27365e689d9f4a,"sem, logic",sem
9b6641dd95a0c441b277dd72ba22fed8d61f76ad,"sem, state",sem
15baa7dcadf1c4f0b4f752dc054191855ff2d78e,"concurrency, order",concurrency
5f41fdaea63ddf96d921ab36b2af4a90ccdb5744,"sem, config",sem
d36f6ed761b53933b0b4126486c10d3da7751e7f,"sem, logic",sem
3ba733f879c2a88910744647e41edeefbc0d92b2,"sem, logic",sem
46c116b920ebec58031f0a78c5ea9599b0d2a371,"mem, buffer overflow",mem
c878bea3c9d724ddfa05a813f30de3d25a0ba83f,"sem, state",sem
ef09ed5d37b84d18562b30cf7253e57062d0db05,"sem, state",sem
c069db76ed7b681c69159f44be96d2137e9ca989,"mem, resource leak",mem
cb8435dc8ba33bcafa41cf2aa253794320a3b8df,"sem, config",sem
f87c7a4b084afc13190cbb263538e444cb2b392a,"concurrency, order",concurrency
e4e58e5df309d695799c494958962100a4c25039,"sem, config",sem
d63c00ea435a5352f486c259665a4ced60399421,"sem, logic",sem
0be698ecbe4471fcad80e81ec6a05001421041b3,"mem, dangling pointer",mem
f4534c9fc94d22383f187b9409abb3f9df2e3db3,"sem, state",sem
eb7054212eac8b451d727bf079eae3db8c88f9d3,"sem, state",sem
85d825dbf4899a69407338bae462a59aa9a37326,"sem, logic",sem
10b01ee92df52c8d7200afead4d5e5f55a5c58b1,"sem, logic",sem
2da376228a2427501feb9d15815a45dbdbdd753e,"sem, logic",sem
c186f0887fe7061a35cebef024550ec33ef8fbd8,"mem, dangling pointer",mem
b98535d091795a79336f520b0708457aacf55c67,"concurrency, order",concurrency
a2b0b205d125f27cddfb4f7280e39affdaf46686,"sem, I/O timing",sem
ad5cd4f4ee4d5fcdb1bfb7a0c073072961e70783,"sem, logic",sem
7af1974af0a9ba8a8ed2e3e947d87dd4d9a78d27,"sem, logic",sem
27b38686a3bb601db48901dbc4e2fc5d77ffa2c1,"sem, config",sem
cc5095747edfb054ca2068d01af20be3fcc3634f,"sem, logic",sem
5c93e8ecd5bd3bfdee013b6da0850357eb6ca4d8,"sem, logic",sem
7aab5c84a0f6ec2290e2ba4a6b245178b1bf949a,"sem, logic",sem
bfdc502a4a4c058bf4cbb1df0c297761d528f54d,"mem, buffer overflow",mem
a5c0e2fdf7cea535ba03259894dc184e5a4c2800,"sem, logic",sem
e3952fcce1aad934f1322843b564ff86256444b2,"sem, logic",sem
8fca8a2b0a822f7936130af7299d2fd7f0a66714,"sem, logic",sem
7c268d4ce2d3761f666a9950b029c8902bfab710,"mem, null pointer",mem
cdce59a1549190b66f8e3fe465c2b2f714b98a94,"mem, resource leak",mem
897026aaa73eb2517dfea8d147f20ddb0b813044,"error_handling, missing error",error_handling
bdc8a53a6f2f0b1cb5f991440f2100732299eb93,"sem, logic",sem
e85c81ba8859a4c839bcd69c5d83b32954133a5b,"sem, state",sem
31a074a0c62dc0d2bfb9b543142db4fe27f9e5eb,"sem, logic",sem
599ea31d13617c5484c40cdf50d88301dc351cfc,"sem, state",sem
6eeaf88fd586f05aaf1d48cb3a139d2a5c6eb055,"sem, state",sem
e81c9302a6c3c008f5c30beb73b38adb0170ff2d,"sem, logic",sem
4c1bd5a90c4e716e5bde33f01a40bb66dc4a9903,"sem, logic",sem
13b215a9e657808414a2159b0dec90f1c31ebe05,"concurrency, order",concurrency
173b6e383d2a204c9921ffc1eca3b87aa2106c33,"sem, logic",sem
5c48a7df91499e371ef725895b2e2d21a126e227,"mem, dangling pointer",mem
298b5c521746d69c07beb2757292fb5ccc1b0f85,"mem, null pointer",mem
c27c29c6af4f3f4ce925a2111c256733c5a5b430,"mem, uninitialized read",mem
8c80fb312d7abf8bcd66cca1d843a80318a2c522,"concurrency, deadlock",concurrency
4013d47a5307fdb5c13370b5392498b00fedd274,"concurrency, deadlock",concurrency
15fc69bbbbbc8c72e5f6cc4e1be0f51283c5448e,"error_handling, missing error",error_handling
380a0091cab482489e9b19e07f2a166ad2b76d5c,"sem, logic",sem
ab047d516dea72f011c15c04a929851e4d053109,"mem, resource leak",mem
9725958bb75cdfa10f2ec11526fdb23e7485e8e4,"sem, logic",sem
0b5b5a62b945a141e64011b2f90ee7e46f14be98,"sem, logic",sem
5e4d0eba1ccaf19f93222abdeda5a368be141785,"sem, logic",sem
960e0ab63b2e5d8476bc873743f812e9e90cd047,"sem, config",sem
4c2467287779f744cdd70c8ec70903034d6584f0,"sem, logic",sem
da812f611934bef16fe02d667a76df77ae9cf99a,"sem, null pointer",sem
124e7c61deb27d758df5ec0521c36cf08d417f7a,"error_handling, wrong error",error_handling
1ebf21784b19d5bc269f39a5d1eedb7f29a7d152,"sem, logic",sem
6c31a689b2e9e1dee5cbe16b773648a2d84dfb02,"sem, logic",sem
de01f484576d29b02fb2856387f29cfdf5ad4f19,"sem, state",sem
9c6e071913792d80894cd0be98cc3c4b770e26d3,"sem, logic",sem
8dd27fecede55e8a4e67eef2878040ecad0f0d33,"sem, logic",sem
1811bc401aa58c7bdb0df3205aa6613b49d32127,"concurrency, order",concurrency
4268496e48dc681cfa53b92357314b5d7221e625,"sem, logic",sem
39fec6889d15a658c3a3ebb06fd69d3584ddffd3,"sem, logic",sem
3eda41df05d6ad5c825cbc7fef03d563597b1afa,"sem, state",sem
f2c77973507fd116c3657df1dc048864a2b16a1c,"concurrency, order",concurrency
42cb447410d024e9d54139ae9c21ea132a8c384c,"sem, logic",sem
bb9464e08309f6befe80866f5be51778ca355ee9,"concurrency, order",concurrency
75ca6ad408f459f00b09a64f04c774559848c097,"sem, logic",sem
6fed83957f21eff11c8496e9f24253b03d2bc1dc,"sem, resource leak",sem
a2c2f0826e2b75560b31daf1cd9a755ab93cf4c6,"sem, logic",sem
948ca5f30e1df0c11eb5b0f410b9ceb97fa77ad9,"sem, state",sem
55ce2f649b9e88111270333a8127e23f4f8f42d7,"error_handling, missing error",error_handling
4df031ff5876d94b48dd9ee486ba5522382a06b2,"sem, logic",sem
1fd95c05d8f742abfe906620780aee4dbe1a2db0,"error_handling, missing error",error_handling
a54c4613dac1500b40e4ab55199f7c51f028e848,"concurrency, order",concurrency
b2bbb92f7042e8075fb036bf97043339576330c3,"sem, I/O timing",sem
308c57ccf4318236be75dfa251c84713e694457b,"sem, logic",sem
5036ab8df278f9879d8958679bd043e32515a3e4,"sem, logic",sem
877ba3f729fd3d8ef0e29bc2a55e57cfa54b2e43,"sem, logic",sem
8c4bca10ceafc43b1ca0a9fab5fa27e13cbce99e,"sem, logic",sem
b66541422824cf6cf20e9a35112e9cb5d82cdf62,"mem, uninitialized read",mem
d4f5258eae7b38c2a28d0a7b28a6d0a8c1f9fe8e,"concurrency, order",concurrency
0705e8d1e2207ceeb83dc6e1751b6b82718b353a,"sem, state",sem
0955901908e80384592ed85aa164d7e5be6cc067,"sem, logic",sem
61bb4a1c417e5b95d9edb4f887f131de32e419cb,"concurrency, dangling pointer",concurrency
cd84bbbac12a173a381a64c6ec8b76a5277b87b5,"concurrency, sleep while atomic",concurrency
558d6450c7755aa005d89021204b6cdcae5e848f,"sem, state",sem
8813587a996e7d2ae160be3b79f9f70d9fef4583,"sem, logic",sem
4ba3fcdde7e36af93610ceb3cc38365b14539865,"concurrency, use-after-free",concurrency
b1489186cc8391e0c1e342f9fbc3eedf6b944c61,"sem, config",sem
c89849cc0259f3d33624cc3bd127685c3c0fa25d,"sem, logic",sem
4fb7c70a889ead2e91e184895ac6e5354b759135,"sem, state",sem
8f6840c4fd1e7bd715e403074fb161c1a04cda73,"error_handling, missing error",error_handling
b9a037b7f3c401d3c63e0423e56aef606b1ffaaf,"mem, resource leak",mem
ce3aba43599f0b50adbebff133df8d08a3d5fffe,"mem, uninitialized read",mem
618f003199c6188e01472b03cdbba227f1dc5f24,"mem, resource leak",mem
d0b040f5f2557b2f507c01e88ad8cff424fdc6a9,"sem, logic",sem
e71f99f2dfb45f4e7203a0732e85f71ef1d04dab,"sem, config",sem
63e7f1289389c8dff3c766f01ac1cc1c874b2ba5,"sem, config",sem
afd09b617db3786b6ef3dc43e28fe728cfea84df,"mem, resource leak",mem
a7ba36bc94f20b6c77f16364b9a23f582ea8faac,"sem, logic",sem
082cd4ec240b8734a82a89ffb890216ac98fec68,"sem, logic",sem
b45f189a19b38e01676628db79cd3eeb1333516e,"mem, uninitialized read",mem
a8867f4e3809050571c98de7a2d465aff5e4daf5,"mem, resource leak",mem
5899593f51e63dde2f07c67358bd65a641585abb,"sem, I/O timing",sem
e1262cd2e68a0870fb9fc95eb202d22e8f0074b7,"error_handling, missing error",error_handling
6810fad956df9e5467e8e8a5ac66fda0836c71fa,"error_handling, wrong error",error_handling
f88f1466e2a2e5ca17dfada436d3efa1b03a3972,"error_handling, missing error",error_handling
ac2f7ca51b0929461ea49918f27c11b680f28995,"sem, logic",sem
72ffb49a7b623c92a37657eda7cc46a06d3e8398,"mem, dangling pointer",mem
a149d2a5cabbf6507a7832a1c4fd2593c55fd450,"sem, logic",sem
512c15ef05d73a04f1aef18a3bc61a8bb516f323,"sem, state",sem
8210bb29c1b66200cff7b25febcf6e39baf49fbf,"sem, logic",sem
2a4ae3bcdf05b8639406eaa09a2939f3c6dd8e75,"mem, dangling pointer",mem
7d8bd3c76da1d94b85e6c9b7007e20e980bfcfe6,"error_handling, missing error",error_handling
6b22489911b726eebbf169caee52fea52013fbdd,"sem, logic",sem
5dccdc5a1916d4266edd251f20bbbb113a5c495f,"sem, I/O timing",sem
b7ff91fd030dc9d72ed91b1aab36e445a003af4f,"sem, state",sem
f053cf7aa66cd9d592b0fc967f4d887c2abff1b7,"sem, state",sem
c915fb80eaa6194fa9bd0a4487705cd5b0dda2f1,"mem, resource leak",mem
f91436d55a279f045987e8b8c1385585dca54be9,"sem, logic",sem
efc61345274d6c7a46a0570efbc916fcbe3e927b,"sem, logic",sem
b5776e7524afbd4569978ff790864755c438bba7,"sem, logic",sem
027f14f5357279655c3ebc6d14daff8368d4f53f,"mem, null pointer",mem
6b4b8e6b4ad8553660421d6360678b3811d5deb9,"sem, state",sem
31e203e09f036f48e7c567c2d32df0196bbd303f,"sem, logic",sem
23dd561ad9eae02b4d51bb502fe4e1a0666e9567,"sem, logic",sem
5a3b590d4b2db187faa6f06adc9a53d6199fb1f9,"mem, buffer overflow",mem
dfd56c2c0c0dbb11be939b804ddc8d5395ab3432,"sem, state",sem
82ef1370b0c1757ab4ce29f34c52b4e93839b0aa,"sem, logic",sem
b08070eca9e247f60ab39d79b2c25d274750441f,"sem, logic",sem
46e294efc355c48d1dd4d58501aa56dac461792a,"concurrency, deadlock",concurrency
bc18546bf68e47996a359d2533168d5770a22024,"error_handling, wrong error",error_handling
c9200760da8a728eb9767ca41a956764b28c1310,"sem, logic",sem
cca415537244f6102cbb09b5b90db6ae2c953bdd,"mem, resource leak",mem
75d18cd1868c2aee43553723872c35d7908f240f,"sem, logic",sem
f902b216501094495ff75834035656e8119c537f,"sem, logic",sem
704c2317cab5571da0e5763cd47ad07f8900aa76,"sem, config",sem
d196e229a80c39254f4adbc312f55f5198e98941,"concurrency, deadlock",concurrency
a72b38eebea4661d4d67b194353124e63ce48f66,"sem, config",sem
da0c5d2695265962f20099737348fcb3ff524d0f,"sem, I/O timing",sem
556e0319fbb8eee3fa19fdcc27c8bcb4af1c7211,"sem, config",sem
1ceecb537f72734e4315638e7a1bb62e56c86fbf,"sem, state",sem
764b3fd31d131c4b8b5fa064aa94382091923aec,"sem, I/O timing",sem
b21ebf143af219207214c79bc217beb39c43212a,"sem, state",sem
7067b2619017d51e71686ca9756b454de0e5826a,"concurrency, miss unlock",concurrency
e121bd48b9eb8e3b9104d3d5d08fdf88e9ca0f97,"mem, uninitialized read",mem
174fe5ba2d1ea0d6c5ab2a7d4aa058d6d497ae4d,"sem, config",sem
d7dce9e08595e80bf8039a81794809c66fe26431,"mem, dangling pointer",mem
8c9be1e58a8dc03ef815ca51ece95c5e6862b25e,"error_handling, missing error",error_handling
b5b18160a3e7a9f55e3528d77051670cca6d9314,"sem, logic",sem
ababea77bc50e004f7cc2792f0ec8d26b7574c3e,"sem, state",sem
d0520df7240f7117226e871453e1b20d12a9614a,"sem, logic",sem
5112e9a540fb4a63184850c6570f30ae13b5f5e3,"concurrency, double unlock",concurrency
1322181170bb01bce3c228b82ae3d5c6b793164f,"sem, logic",sem
e0770e91424f694b461141cbc99adf6b23006b60,"sem, state",sem
d3e7d20befd9d07db2955015a3f294c0a0a771d3,"concurrency, order",concurrency
d1e18b8824dd50cff255e6cecf515ea598eaf9f0,"sem, logic",sem
64a9f1449950c774743420cf374047043e32fde4,"sem, logic",sem
d9befedaafcf3a111428baa7c45b02923eab2d87,"sem, state",sem
af8c53c8bc087459b1aadd4c94805d8272358d79,"sem, logic",sem
9704a322ea67fdb05fc66cf431fdd01c2424bbd9,"sem, state",sem
acaa532687cdc3a03757defafece9c27aa667546,"concurrency, order",concurrency
c9e87161cc621cbdcfc472fa0b2d81c63780c8f5,"error_handling, missing error",error_handling
aa2f77920b743c44e02e2dc8474bbf8bd30007a2,"sem, logic",sem
81e8c3c50352f4eede634a89e018e3b3907c2d44,"sem, logic",sem
cb8d53d2c97369029cc638c9274ac7be0a316c75,"mem, resource leak",mem
5b3dc19dda6691e8ab574e8eede1aef6f02a4f1c,"concurrency, order",concurrency
70022da804f0f3f152115688885608c39182082e,"concurrency, deadlock",concurrency
0e6895ba00b7be45f3ab0d2107dda3ef1245f5b4,"sem, logic",sem
02ce5316afc86274c55c7b07a81ad6411d28f077,"concurrency, deadlock",concurrency
7303cb5bfe845f7d43cd9b2dbd37dbb266efda9b,"sem, logic",sem
377254b2cd2252c7c3151b113cbdf93a7736c2e9,"sem, state",sem
0f5bde1db174f6c471f0bd27198575719dabe3e5,"sem, state",sem
e7bfb5c9bb3d63cb2abb3ceaf1a429d9f02f942d,"error_handling, missing error",error_handling
ce9f24cccdc019229b70a5c15e2b09ad9c0ab5d1,"sem, logic",sem
d176b1f62f242ab259ff665a26fbac69db1aecba,"error_handling, missing error",error_handling
9375ac770cda6bdff829f43868d0ebcaba41f675,"sem, logic",sem
f25391ebb475d3ffb3aa61bb90e3594c841749ef,"sem, state",sem
273108fa5015eeffc4bacfa5ce272af3434b96e4,"sem, logic",sem
11215630aada28307ba555a43138db6ac54fa825,"sem, logic",sem
0b3171b6d195637f84ddf8b59bae818ea20bc8ac,"sem, logic",sem
e5f78159d62f79eb7923561275290b7c95e7f03f,"sem, logic",sem
5872331b3d91820e14716632ebb56b1399b34fe1,"sem, logic",sem
7b97d868b7ab2448859668de9222b8af43f76e78,"concurrency, order",concurrency
811985365378df01386c3cfb7ff716e74ca376d5,"concurrency, order",concurrency
2ce3ee931a097e9720310db3f09c01c825a4580c,"concurrency, order",concurrency
5adaccac46ea79008d7b75f47913f1a00f91d0ce,"error_handling, wrong error",error_handling
cfb3c85a600c6aa25a2581b3c1c4db3460f14e46,"sem, logic",sem
829b37b8cddb1db75c1b7905505b90e593b15db1,"concurrency, order",concurrency
6e014c621e7271649f0d51e54dbe1db4c10486c8,"sem, logic",sem
328e24ae14aeb8ef624ec181e0d546b05c34f031,"sem, logic",sem
175efa81feb8405676e0136d97b10380179c92e0,"sem, logic",sem
993778306e7901a7286322f25c7c681dd47bede6,"concurrency, order",concurrency
07b5b8e1ac4004b7db1065a301df65cd434c31c9,"concurrency, order",concurrency
53f86b170dfa8d50b8b3fb1c5cf17c33b2327db2,"concurrency, order",concurrency
eb2b8ebb867fa895d5c4768310998bc940f6506c,"mem, null pointer",mem
08adf452e628b0e2ce9a01048cfbec52353703d7,"concurrency, order",concurrency
be809e1274ebc043640eeeb287accb7b4a4bcbff,"error_handling, missing error",error_handling
779e26517b3600830fe58933d5f97627711c9435,"error_handling, missing error",error_handling
b60ca3343e78761c6ebe6ff52c628893c8297b73,"error_handling, missing error",error_handling
4209ae12b12265d475bba28634184423149bd14f,"error_handling, missing error",error_handling
8418897f1bf87da0cb6936489d57a4320c32c0af,"mem, null pointer",mem
ceff86fddae8748fe00d4f2d249cb02cae62ad84,"concurrency, use-after-free",concurrency
3bbd0ef26098d241dc59ee77ba14b7dab0df0786,"mem, resource leak",mem
c36a71b4e35ab35340facdd6964a00956b9fef0a,"mem, null pointer",mem
a8ab6d3885ef5e2300d683b79a9e1999403eefd9,"sem, logic",sem
6c0d077ff8200a7b8e7131ca8e25315dec243a60,"sem, config",sem
959f7584512941a614113bfddb41b6812214169d,"sem, logic",sem
9f44eda19529b1c3eef50676dc54b8cd0aa86aa3,"sem, logic",sem
801674f34ecfed033b062a0f217506b93c8d5e8a,"sem, logic",sem
d87f639258a6a5980183f11876c884931ad93da2,"sem, config",sem
c2a559bc0e7ed5a715ad6b947025b33cb7c05ea7,"sem, logic",sem
54d3adbc29f0c7c53890da1683e629cd220d7201,"sem, logic",sem
df41460a21b06a76437af040d90ccee03888e8e5,"sem, logic",sem
b9c538da4e52a7b79dfcf4cfa487c46125066dfb,"sem, logic",sem
626b035b816b61a7a7b4d2205a6807e2f11a18c1,"sem, config",sem
c8980e1980ccdc2229aa2218d532ddc62e0aabe5,"sem, config",sem
c96e2b8564adfb8ac14469ebc51ddc1bfecb3ae2,"sem, logic",sem
d05466b27b19af8e148376590ed54d289b607f0a,"sem, logic",sem
5e47868fb94b63c7068dcfd2469d99fba06bae9d,"mem, null pointer",mem
f1eec3b0d0a849996ebee733b053efa71803dad5,"sem, state",sem
eb5760863fc28feab28b567ddcda7e667e638da0,"sem, logic",sem
b2c5764262edded1b1cfff5a6ca82c3d61bb4a4a,"sem, logic",sem
dce8e237100f60c28cc66effb526ba65a01d8cb3,"concurrency, order",concurrency
28936b62e71e41600bab319f262ea9f9b1027629,"concurrency, order",concurrency
f2eeca099bbda45029da35abecb428a9084a5463,"sem, state",sem
37b0b6b8b99c0e1c1f11abbe7cf49b6d03795b3f,"sem, logic",sem
9db176bceb5c5df4990486709da386edadc6bd1d,"sem, config",sem
cb85f4d23f794e24127f3e562cb3b54b0803f456,"concurrency, order",concurrency
7c990728b99ed6fbe9c75fc202fce1172d9916da,"concurrency, order",concurrency
df3da4ea5a0fc5d115c90d5aa6caa4dd433750a7,"concurrency, order",concurrency
1d0c3924a92e69bfa91163bda83c12a994b4d106,"concurrency, order",concurrency
35df4299a6487f323b0aca120ea3f485dfee2ae3,"concurrency, atomicity",concurrency
48a34311953d921235f4d7bbd2111690d2e469cf,"sem, logic",sem
4f97a68192bd33b9963b400759cef0ca5963af00,"sem, logic",sem
14c9ca0583eee8df285d68a0e6ec71053efd2228,"sem, logic",sem
57c32ea42f8e802bda47010418e25043e0c9337f,"sem, logic",sem
ec772f01307a2c06ebf6cdd221e6b518a71ddae7,"concurrency, null pointer",concurrency
4068664e3cd2312610ceac05b74c4cf1853b8325,"sem, logic",sem
68e45330e341dad2d3a0a3f8ef2ec46a2a0a3bbc,"concurrency, deadlock",concurrency
547c556f4db7c09447ecf5f833ab6aaae0c5ab58,"concurrency, deadlock",concurrency
33b4cc2501d323feef3cc3ec9a084d80bef5b5e8,"sem, logic",sem
834f1565fa3f9c8f78adbfcaa80ae510fe4971c3,"error_handling, missing error",error_handling
aa9714d0e39788d0688474c9d5f6a9a36159599f,"sem, logic",sem
f629afe3369e9885fd6e9cc7a4f514b6a65cf9e9,"concurrency, order",concurrency
cf2834a5ed57562d6a1a8170724704149f0ae0a4,"sem, logic",sem
69000d82eee1b41d88afc75861153b7e514bb777,"concurrency, order",concurrency
9803387c55f7d2ce69aa64340c5fdc6b3027dbc8,"sem, config",sem
a70fd5ac2ea787cafe07b69dadd16b3648ad64ac,"sem, logic",sem
7f420d64a08c1dcd65b27be82a27cf2bdb2e7847,"concurrency, miss unlock",concurrency
109ba779d6cca2d519c5dd624a3276d03e21948e,"mem, buffer overflow",mem
64d4ce892383b2ad6d782e080d25502f91bf2a38,"mem, null pointer",mem
39101b2265440dfe83646a4bfc33015c86f36d71,"sem, logic",sem
c7df4a1ecb8579838ec8c56b2bb6a6716e974f37,"sem, state",sem
565333a1554d704789e74205989305c811fd9c7a,"sem, logic",sem
f4c2d372b89a1e504ebb7b7eb3e29b8306479366,"mem, resource leak",mem
4d06bfb97ecb0df4f5b057a73db002e28c22c35c,"error_handling, missing error",error_handling
321238fbfb49003c66caecb1eefb5238dce27b61,"sem, logic",sem
65db869c754e7c271691dd5feabf884347e694f5,"sem, logic",sem
9b88f9fb0d2fc8f7e71e75a42c5a064bc6cfffd2,"concurrency, deadlock",concurrency
3eaf9cc62f447a742b26fa601993e94406aa1ea1,"concurrency, deadlock",concurrency
569342dc2485392e95b6a626281708c25014ba37,"sem, I/O timing",sem
2e9b51d78229d5145725a481bb5464ebc0a3f9b2,"sem, I/O timing",sem
548feebec7e93e58b647dba70b3303dcb569c914,"concurrency, order",concurrency
53e5cca56795a301bbe8465781dab084f7ae8d54,"sem, logic",sem
72dbcf72156641fde4d8ea401e977341bfd35a05,"sem, logic",sem
6456ca6520ab6c9aec589b4640169cd6da378c68,"mem, null pointer",mem
0642ea2409f3bfa105570e12854b8e2628db6835,"error_handling, wrong error",error_handling
4881c4971df04107b37c29bb6c719ec29ceb6571,"sem, logic",sem
9ba55543fc0c6bb1cf8edd63be8802d9ab7e1202,"sem, logic",sem
7727ae52975d4f4ef7ff69ed8e6e25f6a4168158,"concurrency, dangling pointer",concurrency
c1e8220bd316d8ae8e524df39534b8a412a45d5e,"sem, logic",sem
7963e5ac901251c7a3b36fe7c987623a3f309393,"sem, logic",sem
e3d550c2c4f2f3dba469bc3c4b83d9332b4e99e1,"sem, config",sem
7a14826ede1d714f0bb56de8167c0e519041eeda,"error_handling, missing error",error_handling
4e34323135ec0752af152ac588a4f96495074849,"sem, logic",sem
e46bfc3f03d7894c0eb47c7d754c38bafe39e197,"sem, config",sem
96fcaf86c3cb9340015fb475d79ef0a6fcf858ed,"sem, logic",sem
4e19d6b65fb4fc42e352ce9883649e049da14743,"sem, logic",sem
7ddf79a103958ff7e529a3bc0c5b3d1e9cbc22c7,"sem, logic",sem
02b016ca7f99229ae6227e7b2fc950c4e140d74a,"sem, logic",sem
2e53840362771c73eb0a5ff71611507e64e8eecd,"sem, state",sem
7e0785fce14f75976a80b241d732e210e380923e,"sem, state",sem
66883da1eee8ad4b38eeff7fa1c86a097d9670fc,"sem, logic",sem
ee0ed02ca93ef1ecf8963ad96638795d55af2c14,"sem, logic",sem
82a25b027ca48d7ef197295846b352345853dfa8,"sem, I/O timing",sem
0a944e8a6c66ca04c7afbaa17e22bf208a8b37f0,"sem, logic",sem
2c1d0e3631e5732dba98ef49ac0bec1388776793,"sem, logic",sem
170417c8c7bb2cbbdd949bf5c443c0c8f24a203b,"sem, logic",sem
fbbbbd2f28aec991f3fbc248df211550fbdfd58c,"sem, logic",sem
08fc98a4d6424af66eb3ac4e2cedd2fc927ed436,"mem, dangling pointer",mem
57a0da28ced8707cb9f79f071a016b9d005caf5a,"sem, I/O timing",sem
50b29d8f033a7c88c5bc011abc2068b1691ab755,"sem, logic",sem
310a997fd74de778b9a4848a64be9cda9f18764a,"sem, logic",sem
7bc04c5c2cc467c5b40f2b03ba08da174a0d5fa7,"mem, dangling pointer",mem
8c380ab4b7b59c0c602743810be1b712514eaebc,"mem, dangling pointer",mem
b01531db6cec2aa330dbc91bfbfaaef4a0d387a4,"concurrency, order",concurrency
e5d01196c0428a206f307e9ee5f6842964098ff0,"sem, logic",sem
d454a27384f6eb05904a59d1607461b7ad312aa9,"mem, null pointer",mem
31562b954b60f02acb91b7349dc6432d3f8c3c5f,"sem, logic",sem
18915b5873f07e5030e6fb108a050fa7c71c59fb,"sem, logic",sem
674a2b27234d1b7afcb0a9162e81b2e53aeef217,"mem, resource leak",mem
6c7328400e0488f7d49e19e02290ba343b6811b2,"sem, logic",sem
d64264d6218e6892edd832dc3a5a5857c2856c53,"mem, resource leak",mem
372a03e01853f860560eade508794dd274e9b390,"sem, logic",sem
fa30dde38aa8628c73a6dded7cb0bba38c27b576,"mem, null pointer",mem
7bd75230b43727b258a4f7a59d62114cffe1b6c8,"sem, state",sem
7159a986b4202343f6cca3bb8079ecace5816fd6,"mem, null pointer",mem
c9e716eb9b3455a83ed7c5f5a81256a3da779a95,"sem, logic",sem
f96c3ac8dfc24b4e38fc4c2eba5fea2107b929d1,"sem, logic",sem
6e589291f4b1b700ca12baec5930592a0d51e63c,"sem, logic",sem
abdc644e8cbac2e9b19763680e5a7cf9bab2bee7,"sem, logic",sem
aa507b5faf38784defe49f5e64605ac3c4425e26,"sem, state",sem
a46c68a318b08f819047843abf349aeee5d10ac2,"concurrency, order",concurrency
67a11611e1a5211f6569044fbf8150875764d1d0,"sem, logic",sem
a297b2fcee461e40df763e179cbbfba5a9e572d2,"concurrency, miss unlock",concurrency
82dd124c40b8cda710878b88fb0182301c040ffe,"sem, logic",sem
8fdd60f2ae3682caf2a7258626abc21eb4711892,"sem, logic",sem
191ce17876c9367819c4b0a25b503c0f6d9054d8,"sem, logic",sem
ad211f3e94b314a910d4af03178a0b52a7d1ee0a,"sem, logic",sem
e86807862e6880809f191c4cea7f88a489f0ed34,"sem, state",sem
2b08b1f12cd664dc7d5c84ead9ff25ae97ad5491,"concurrency, deadlock",concurrency
812c0cab2c0dfad977605dbadf9148490ca5d93f,"sem, logic",sem
fde872682e175743e0c3ef939c89e3c6008a1529,"sem, logic",sem
8a363970d1dc38c4ec4ad575c862f776f468d057,"sem, logic",sem
a805622a757b6d7f65def4141d29317d8e37b8a1,"sem, logic",sem
e647e29196b7f802f8242c39ecb7cc937f5ef217,"sem, logic",sem
132d00becb31e88469334e1e62751c81345280e0,"concurrency, miss unlock",concurrency
61157b24e60fb3cd1f85f2c76a7b1d628f970144,"mem, dangling pointer",mem
fb265c9cb49e2074ddcdd4de99728aefdd3b3592,"error_handling, wrong error",error_handling
eb6984fa4ce2837dcb1f66720a600f31b0bb3739,"mem, null pointer",mem
de59fae0043f07de5d25e02ca360f7d57bfa5866,"mem, resource leak",mem
53692ec074d00589c2cf1d6d17ca76ad0adce6ec,"mem, resource leak",mem
6bdc9977fcdedf47118d2caf7270a19f4b6d8a8f,"mem, resource leak",mem
45ae932d246f721e6584430017176cbcadfde610,"mem, resource leak",mem
ecaaf408478b6fb4d9986f9b6652f3824e374f4c,"mem, resource leak",mem
af18e35bfd01e6d65a5e3ef84ffe8b252d1628c5,"mem, resource leak",mem
9e463084cdb22e0b56b2dfbc50461020409a5fd3,"mem, resource leak",mem
4f32c38b4662312dd3c5f113d8bdd459887fb773,"mem, double free",mem
feaf264ce7f8d54582e2f66eb82dd9dd124c94f3,"mem, resource leak",mem
a6758309a005060b8297a538a457c88699cb2520,"mem, resource leak",mem
db6aee62406d9fbb53315fcddd81f1dc271d49fa,"mem, resource leak",mem
f348e2241fb73515d65b5d77dd9c174128a7fbf2,"error_handling, missing error",error_handling
ea0abbb648452cdb6e1734b702b6330a7448fcf8,"mem, resource leak",mem
61a9c11e5e7a0dab5381afa5d9d4dd5ebf18f7a0,"mem, resource leak",mem
cea5794122125bf67559906a0762186cf417099c,"mem, resource leak",mem
9e4028935cca3f9ef9b6a90df9da6f1f94853536,"mem, resource leak",mem
33458eaba4dfe778a426df6a19b7aad2ff9f7eec,"concurrency, order",concurrency
182a79e0c17147d2c2d3990a9a7b6b58a1561c7a,"error_handling, missing error",error_handling
dc7ac6c4cae3b58724c2f1e21a7c05ce19ecd5a8,"sem, logic",sem
625ef8a3acd111d5f496d190baf99d1a815bd03e,"sem, uninitialized read",sem
18aded17492088962ef43f00825179598b3e8c58,"sem, logic",sem
799578ab16e86b074c184ec5abbda0bc698c7b0b,"sem, logic",sem
f18b2b83a727a3db208308057d2c7945f368e625,"sem, logic",sem
f456767d3391e9f7d9d25a2e7241d75676dc19da,"sem, logic",sem
9fe671496b6c286f9033aedfc1718d67721da0ae,"sem, state",sem
b6bf9171ef5c37b66d446378ba63af5339a56a97,"sem, logic",sem
0b02f4c0d6d9e2c611dfbdd4317193e9dca740e6,"sem, logic",sem
cce6c9f7e6029caee45c459db5b3e78fec6973cb,"sem, state",sem
94dbb63117e82253c9592816aa4465f0a9c94850,"sem, logic",sem
fe18d649891d813964d3aaeebad873f281627fbc,"sem, I/O timing",sem
b1f382178d150f256c1cf95b9341fda6eb764459,"concurrency, order",concurrency
5f8c10936fab2b69a487400f2872902e597dd320,"sem, logic",sem
f0a459dec5495a3580f8d784555e6f8f3bf7f263,"sem, logic",sem
4274f516d4bc50648a4d97e4f67ecbd7b65cde4a,"sem, logic",sem
bcd8e91f98c156f4b1ebcfacae675f9cfd962441,"sem, logic",sem
4d982e25d0bdc83d8c64e66fdeca0b89240b3b85,"sem, logic",sem
b50282f3241acee880514212d88b6049fb5039c8,"mem, dangling pointer",mem
1a5d5e5d51e75a5bca67dadbcea8c841934b7b85,"sem, logic",sem
7d95178c77014dbd8dce36ee40bbbc5e6c121ff5,"sem, logic",sem
9af0b3d1257756394ebbd06b14937b557e3a756b,"concurrency, atomicity",concurrency
f39b3f45dbcb0343822cce31ea7636ad66e60bc2,"error_handling, wrong error",error_handling
21ac738ede0b49004b53b4a44fe3df7bb4a78280,"error_handling, missing error",error_handling
7f144fd046d967ff2fbba59203b42b888ad5aae7,"sem, logic",sem
af123b3718592a66a24716ed4724dc214220492b,"sem, logic",sem
a4d2aadca184ece182418950d45ba4ffc7b652d2,"sem, logic",sem
5012284700775a4e6e3fbe7eac4c543c4874b559,"sem, logic",sem
8d5a803c6a6ce4ec258e31f76059ea5153ba46ef,"concurrency, order",concurrency
362eca70b53389bddf3143fe20f53dcce2cfdf61,"sem, I/O timing",sem
2dca60d98e241bea686004168f85208f215fc697,"sem, state",sem
44de022c4382541cebdd6de4465d1f4f465ff1dd,"sem, logic",sem
a17712c8e4be4fa5404d20e9cd3b2b21eae7bc56,"sem, state",sem
8bc1379b82b8e809eef77a9fedbb75c6c297be19,"sem, logic",sem
6e8ab72a812396996035a37e5ca4b3b99b5d214b,"sem, state",sem
bc890a60247171294acc0bd67d211fa4b88d40ba,"mem, buffer overflow",mem
8844618d8aa7a9973e7b527d038a2a589665002c,"sem, logic",sem
77260807d1170a8cf35dbb06e07461a655f67eee,"sem, logic",sem
819b23f1c501b17b9694325471789e6b5cc2d0d2,"sem, logic",sem
513f86d73855ce556ea9522b6bfd79f87356dc3a,"sem, logic",sem
4f2f76f751433908364ccff82f437a57d0e6e9b7,"sem, logic",sem
8a2b307c21d4b290e3cbe33f768f194286d07c23,"sem, logic",sem
eb9b5f01c33adebc31cbc236c02695f605b0e417,"error_handling, missing error",error_handling
117166efb1ee8f13c38f9e96b258f16d4923f888,"sem, logic",sem
db6516a5e7ddb6dc72d167b920f2f272596ea22d,"sem, state",sem
eee597ac931305eff3d3fd1d61d6aae553bc0984,"sem, state",sem
2ee3ee06a8fd792765fa3267ddf928997797eec5,"sem, logic",sem
7ef79ad52136712172eb0525bf0b462516bf2f93,"sem, config",sem
22be37acce25d66ecf6403fc8f44df9c5ded2372,"sem, logic",sem
349fa7d6e1935f49bf4161c4900711b2989180a9,"sem, logic",sem
e40ff213898502d299351cc2fe1e350cd186f0d3,"sem, state",sem
a45403b51582a87872927a3e0fc0a389c26867f1,"mem, null pointer",mem
8e4b5eae5decd9dfe5a4ee369c22028f90ab4c44,"mem, null pointer",mem
ce3fd194fcc6fbdc00ce095a852f22df97baa401,"sem, logic",sem
7dac4a1726a9c64a517d595c40e95e2d0d135f6f,"mem, buffer overflow",mem
0d9366d67bcf066b028e57d09c9a86ce879bcc28,"sem, logic",sem
fe23cb65c2c394ea306f3714a17d46ab2e6a0af1,"sem, logic",sem
73fdad00b208b139cf43f3163fbc0f67e4c6047c,"concurrency, order",concurrency
044e6e3d74a3d7103a0c8a9305dfd94d64000660,"sem, logic",sem
fb7c02445c497943e7296cd3deee04422b63acb8,"sem, logic",sem
a6d9946bb925293fda9f5ed6d33d8580b001f006,"concurrency, order",concurrency
576d18ed60f5465110087c5e0eb1010de13e374d,"sem, logic",sem
abbc3f9395c76d554a9ed27d4b1ebfb5d9b0e4ca,"concurrency, order",concurrency
9d5afec6b8bd46d6ed821aa1579634437f58ef1f,"sem, logic",sem
996fc4477a0ea28226b30d175f053fb6f9a4fa36,"error_handling, missing error",error_handling
c894aa97577e47d3066b27b32499ecf899bfa8b0,"sem, state",sem
fc82228a5e3860502dbf3bfa4a9570cb7093cf7f,"sem, logic",sem
e9072d859df3e0f2c3ba450f0d1739595c2d5d13,"sem, state",sem
559db4c6d784ceedc2a5418ced4d357cb843e221,"sem, state",sem
51e3ae81ec58e95f10a98ef3dd6d7bce5d8e35a2,"sem, state",sem
95f1fda47c9d8738f858c3861add7bf0a36a7c0b,"sem, config",sem
b0a5a9589decd07db755d6a8d9c0910d96ff7992,"sem, state",sem
1bd8d6cd3e413d64e543ec3e69ff43e75a1cf1ea,"error_handling, wrong error",error_handling
aec51758ce10a9c847a62a48a168f8c804c6e053,"sem, logic",sem
ec00022030da5761518476096626338bd67df57a,"sem, logic",sem
fcf5ea10992fbac3c7473a1db33d56a139333cd1,"sem, logic",sem
a3bb2d5587521eea6dab2d05326abb0afb460abd,"sem, logic",sem
397e434176bb62bc6068d2210af1d876c6212a7e,"sem, state",sem
1ea1516fbbab2b30bf98c534ecaacba579a35208,"error_handling, wrong error",error_handling
67a7d5f561f469ad2fa5154d2888258ab8e6df7c,"sem, state",sem
a056bdaae7a181f7dcc876cfab2f94538e508709,"sem, I/O timing",sem
4f8caa60a5a13a78f26198618f21774bd6aa6498,"concurrency, order",concurrency
624327f8794704c5066b11a52f9da6a09dce7f9a,"sem, logic",sem
887a9730614727c4fff7cb756711b190593fc1df,"sem, logic",sem
9651e6b2e20648d04d5e1fe6479a3056047e8781,"error_handling, missing error",error_handling
7d95eddf313c88b24f99d4ca9c2411a4b82fef33,"sem, logic",sem
fb26a1cbed8c90025572d48bc9eabe59f7571e88,"concurrency, order",concurrency
6b06cdee81d68a8a829ad8e8d0f31d6836744af9,"sem, logic",sem
7b4cc9787fe35b3ee2dfb1c35e22eafc32e00c33,"sem, state",sem
dac7a4b4b1f664934e8b713f529b629f67db313c,"concurrency, order",concurrency
b9cf625d6ecde0d372e23ae022feead72b4228a6,"sem, state",sem
2ba3e6e8afc9b6188b471f27cf2b5e3cf34e7af2,"sem, logic",sem
0d06863f903ac5f4f6efb0273079d27de3e53a28,"sem, logic",sem
5469d7c3087ecaf760f54b447f11af6061b7c897,"sem, logic",sem
d9b22cf9f5466a057f2a4f1e642b469fa9d73117,"sem, logic",sem
4753d8a24d4588657bc0a4cd66d4e282dff15c8c,"error_handling, missing error",error_handling
97abd7d4b5d9c48ec15c425485f054e1c15e591b,"sem, state",sem
eb5efbcb762aee4b454b04f7115f73ccbcf8f0ef,"error_handling, missing error",error_handling
dd01b690f8f4b1e414f89e5a9a5326bf720d6652,"mem, dangling pointer",mem
3b136499e906460919f0d21a49db1aaccf0ae963,"sem, logic",sem
cd648b8a8fd5071d232242d5ee7ee3c0815776af,"sem, logic",sem
c755e251357a0cee0679081f08c3f4ba797a8009,"concurrency, deadlock",concurrency
03e916fa8b5577d85471452a3d0c5738aa658dae,"sem, state",sem
2a9b8cba62c0741109c33a2be700ff3d7703a7c2,"sem, logic",sem
173b8439e1ba362007315868928bf9d26e5cc5a6,"sem, logic",sem
73b92a2a5e97d17cc4d5c4fe9d724d3273fb6fd2,"sem, logic",sem
578620f451f836389424833f1454eeeb2ffc9e9f,"error_handling, missing error",error_handling
7e6e1ef48fc02f3ac5d0edecbb0c6087cd758d58,"sem, logic",sem
3a4b77cd47bb837b8557595ec7425f281f2ca1fe,"mem, buffer overflow",mem
d7614cc16146e3f0b4c33e71875c19607602aed5,"sem, logic",sem
290ab230016f187c3551d8380ea742889276d03a,"mem, buffer overflow",mem
05ac5aa18abd7db341e54df4ae2b4c98ea0e43b7,"sem, logic",sem
5aee0f8a3f42c94c5012f1673420aee96315925a,"mem, buffer overflow",mem
30a9d7afe70ed6bd9191d3000e2ef1a34fb58493,"mem, buffer overflow",mem
69e43e8cc971a79dd1ee5d4343d8e63f82725123,"sem, logic",sem
1566a48aaa10c6bb29b9a69dd8279f9a4fc41e35,"concurrency, deadlock",concurrency
c4704a4fbe834eee4109ca064131d440941f6235,"sem, config",sem
9b623df614576680cadeaa4d7e0b5884de8f7c17,"sem, I/O timing",sem
9a200d075e5d05be1fcad4547a0f8aee4e2f9a04,"sem, config",sem
e81d44778d1d57bbaef9e24c4eac7c8a7a401d40,"mem, resource leak",mem
cca32b7eeb4ea24fa6596650e06279ad9130af98,"sem, logic",sem
dcce7a46c6f28f41447272fb44348ead8f584573,"mem, resource leak",mem
edf15aa180d7b98fe16bd3eda42f9dd0e60dee20,"mem, resource leak",mem
4e800c0359d9a53e6bf0ab216954971b2515247f,"sem, state",sem
ba63f23d69a3a10e7e527a02702023da68ef8a6d,"sem, state",sem
93e3b4e6631d2a74a8cf7429138096862ff9f452,"sem, logic",sem
14fbd4aa613bd5110556c281799ce36dc6f3ba97,"sem, logic",sem
2e81a4eeedcaa66e35f58b81e0755b87057ce392,"concurrency, deadlock",concurrency
443a8c41cd49de66a3fda45b32b9860ea0292b84,"sem, logic",sem
418c12d08dc64a45107c467ec1ba29b5e69b0715,"sem, logic",sem
d0141191a20289f8955c1e03dad08e42e6f71ca9,"sem, logic",sem
829fa70dddadf9dd041d62b82cd7cea63943899d,"sem, logic",sem
7bc9491645118c9461bd21099c31755ff6783593,"sem, logic",sem
c65d5c6c81a1f27dec5f627f67840726fcd146de,"sem, logic",sem
554a5ccc4e4a20c5f3ec859de0842db4b4b9c77e,"sem, logic",sem
5b9554dc5bf008ae7f68a52e3d7e76c0920938a2,"sem, logic",sem
6a7fd522a7c94cdef0a3b08acf8e6702056e635c,"sem, state",sem
4743f83990614af6adb09ea7aa3c37b78c4031ab,"concurrency, order",concurrency
646caa9c8e196880b41cd3e3d33a2ebc752bdb85,"concurrency, deadlock",concurrency
b47820edd1634dc1208f9212b7ecfb4230610a23,"concurrency, order",concurrency
f70749ca42943faa4d4dcce46dfdcaadb1d0c4b6,"sem, logic",sem
12735f881952c32b31bc4e433768f18489f79ec9,"sem, logic",sem
935244cd54b86ca46e69bc6604d2adfb1aec2d42,"sem, logic",sem
b5cb316cdf3a3f5f6125412b0f6065185240cfdc,"sem, logic",sem
74177f55b70e2f2be770dd28684dd6d17106a4ba,"sem, state",sem
ff0bc08454917964291f72ee5b8eca66de4bc250,"error_handling, wrong error",error_handling
c9eb13a9105e2e418f72e46a2b6da3f49e696902,"sem, logic",sem
06bd3c36a733ac27962fea7d6f47168841376824,"sem, I/O timing",sem
03a8bb0e53d9562276045bdfcf2b5de2e4cff5a1,"sem, I/O timing",sem
c325a67c72903e1cc30e990a15ce745bda0dbfde,"sem, logic",sem
4762cc3fbbd89e5fd316d6e4d3244a8984444f8d,"error_handling, wrong error",error_handling
3d43bcfef5f0548845a425365011c499875491b0,"concurrency, order",concurrency
c0a37d48788475d0a2cf4fbfaa28559a9de612fc,"mem, dangling pointer",mem
9dd78d8c9a7bd4bc341f5864db32d4331b8eae4c,"concurrency, dangling pointer",concurrency
9e92f48c34eb2b9af9d12f892e2fe1fce5e8ce35,"sem, logic",sem
5e1021f2b6dff1a86a468a1424d59faae2bc63c1,"mem, null pointer",mem
6ffe77bad545f4a7c8edd2a4ee797ccfcd894ab4,"sem, logic",sem
87f9a031af48defee9f34c6aaf06d6f1988c244d,"sem, logic",sem
74dae4278546b897eb81784fdfcce872ddd8b2b8,"concurrency, atomicity",concurrency
ed8ad83808f009ade97ebbf6519bc3a97fefbc0c,"concurrency, atomicity",concurrency
bcff24887d00bce102e0857d7b0a8c44a40f53d1,"sem, I/O timing",sem
46901760b46064964b41015d00c140c83aa05bcf,"mem, buffer overflow",mem
05145bd799e498ce4e3b5145894174ee881f02b0,"concurrency, order",concurrency
28b4c263961c47da84ed8b5be0b5116bad1133eb,"sem, state",sem
db7730e3091a52c2fcd8fcc952b964d88998e675,"concurrency, miss unlock",concurrency
011278485ecc3cd2a3954b5d4c73101d919bf1fa,"sem, state",sem
32ebffd3bbb4162da5ff88f9a35dd32d0a28ea70,"concurrency, order",concurrency
17048e8a083fec7ad841d88ef0812707fbc7e39f,"concurrency, deadlock",concurrency
ea3d7209ca01da209cda6f0dea8be9cc4b7a933b,"concurrency, order",concurrency
5a1c7f47da9b32d0671e776b0f388095b7f91e2e,"sem, logic",sem
e2c9e0b28e146c9a3bce21408f3c02e24ac7ac31,"sem, logic",sem
a4dad1ae24f850410c4e60f22823cba1289b8d52,"sem, logic",sem
4327ba52afd03fc4b5afa0ee1d774c9c5b0e85c5,"sem, I/O timing",sem
904dad4742d211b7a8910e92695c0fa957483836,"sem, logic",sem
6934da9238da947628be83635e365df41064b09b,"mem, dangling pointer",mem
b90197b655185a11640cce3a0a0bc5d8291b8ad2,"sem, logic",sem
36086d43f6575c081067de9855786a2fc91df77b,"sem, logic",sem
937d7b84dca58f2565715f2c8e52f14c3d65fb22,"mem, resource leak",mem
bdfe0cbd746aa9b2509c2f6d6be17193cf7facd7,"mem, null pointer",mem
c642dc9e1aaed953597e7092d7df329e6234096e,"sem, logic",sem
911af577de4e444622d46500c1f9a37ab4335d3a,"sem, state",sem
7444a072c387a93ebee7066e8aee776954ab0e41,"sem, logic",sem
8974fec7d72e3e02752fe0f27b4c3719c78d9a15,"sem, logic",sem
d6f123a9297496ad0b6335fe881504c4b5b2a5e5,"sem, logic",sem
9705acd63b125dee8b15c705216d7186daea4625,"sem, logic",sem
c45653c341f5c8a0ce19c8f0ad4678640849cb86,"concurrency, deadlock",concurrency
0f0ff9a9f3fa2ec6f427603fd521d5f3a0b076d1,"sem, logic",sem
a2fd66d069d86d793e9d39d4079b96f46d13f237,"sem, config",sem
3da40c7b089810ac9cf2bb1e59633f619f3a7312,"sem, logic",sem
292db1bc6c105d86111e858859456bcb11f90f91,"sem, logic",sem
89d96a6f8e6491f24fc8f99fd6ae66820e85c6c1,"sem, I/O timing",sem
0d306dcf86e8f065dff42a4a934ae9d99af35ba5,"concurrency, order",concurrency
bdf96838aea6a265f2ae6cbcfb12a778c84a0b8e,"concurrency, order",concurrency
e842f2903908934187af7232fb5b21da527d1757,"sem, logic",sem
b9576fc3624eb9fc88bec0d0ae883fd78be86239,"sem, logic",sem
2f974865ffdfe7b9f46a9940836c8b167342563d,"sem, logic",sem
9d506594069355d1fb2de3f9104667312ff08ed3,"mem, null pointer",mem
8f4d855839179f410fa910a26eb81d646d628f26,"sem, logic",sem
280227a75b56ab5d35854f3a77ef74a7ad56a203,"concurrency, order",concurrency
d2dc317d564a46dfc683978a2e5a4f91434e9711,"sem, state",sem
e12fb97222fc41e8442896934f76d39ef99b590a,"sem, logic",sem
94426f4b9648154dc5a6760b59e6953e640ab3b1,"sem, state",sem
0f2af21aae11972fa924374ddcf52e88347cf5a8,"sem, logic",sem
7071b715873a66b69a9c0c5839963bb51aeae41b,"mem, resource leak",mem
6f30b7e37a8239f9d27db626a1d3427bc7951908,"sem, logic",sem
011fa99404bea3f5d897c4983f6bd51170e3b18f,"sem, logic",sem
d952d69e268f833c85c0bafee9f67f9dba85044b,"sem, logic",sem
6050d47adcadbb53582434d919ed7f038d936712,"mem, uninitialized read",mem
a41537e69b4aa43f0fea02498c2595a81267383b,"sem, state",sem
599a9b77ab289d85c2d5c8607624efbe1f552b0f,"mem, null pointer",mem
9378c6768e4fca48971e7b6a9075bc006eda981d,"sem, logic",sem
813d32f91333e4c33d5a19b67167c4bae42dae75,"sem, logic",sem
aef4885ae14f1df75b58395c5314d71f613d26d9,"concurrency, order",concurrency
0ff8947fc5f700172b37cbca811a38eb9cb81e08,"sem, logic",sem
e2bfb088fac03c0f621886a04cffc7faa2b49b1d,"sem, state",sem
3e67cfad22230ebed85c56cbe413876f33fea82b,"sem, missing error",sem
d6320cbfc92910a3e5f10c42d98c231c98db4f60,"sem, logic",sem
279bf6d390933d5353ab298fcc306c391a961469,"sem, logic",sem
a0626e75954078cfacddb00a4545dde821170bc5,"sem, logic",sem
a9cfcd63e8d206ce4235c355d857c4fbdf0f4587,"mem, null pointer",mem
d80d448c6c5bdd32605b78a60fe8081d82d4da0f,"sem, state",sem
6603120e96eae9a5d6228681ae55c7fdc998d1bb,"sem, state",sem
c174e6d6979a04b7b77b93f244396be4b81f8bfb,"sem, state",sem
69dc9536405213c1d545fcace1fc15c481d00aae,"sem, logic",sem
c99d1e6e83b06744c75d9f5e491ed495a7086b7b,"sem, logic",sem
36de928641ee48b2078d3fe9514242aaa2f92013,"error_handling, missing error",error_handling
86f0afd463215fc3e58020493482faa4ac3a4d69,"mem, resource leak",mem
4f579ae7de560e5f449587a6c3f02594d53d4d51,"sem, logic",sem
3f1f9b851311a76226140b55b1ea22111234a7c2,"concurrency, deadlock",concurrency
f9ae9cf5d72b3926ca48ea60e15bdbb840f42372,"sem, state",sem
5dd214248f94d430d70e9230bda72f2654ac88a8,"sem, config",sem
61c219f5814277ecb71d64cb30297028d6665979,"sem, I/O timing",sem
a93cd4cf86466caa49cfe64607bea7f0bde3f916,"sem, logic",sem
77ea2a4ba657a1ad4fb7c64bc5cdce84b8a132b6,"sem, logic",sem
c5c7b8ddfbf8cb3b2291e515a34ab1b8982f5a2d,"mem, double free",mem
b5b60778558cafad17bbcbf63e0310bd3c68eb17,"sem, logic",sem
eeece469dedadf3918bad50ad80f4616a0064e90,"sem, logic",sem
e1ee60fd89670da61b0a4bda59f8ffb2b8abea63,"sem, I/O timing",sem
e674e5cbd0942b42a12106ac0be8330f4301bef4,"sem, logic",sem
1c8349a17137b93f0a83f276c764a6df1b9a116e,"sem, logic",sem
6e6358fc3c3c862bfe9a5bc029d3f8ce43dc9765,"concurrency, order",concurrency
622cad1325e404598fe3b148c3fa640dbaabc235,"concurrency, order",concurrency
ec4cb1aa2b7bae18dd8164f2e9c7c51abcf61280,"concurrency, order",concurrency
9503c67c93ed0b95ba62d12d1fd09da6245dbdd6,"error_handling, missing error",error_handling
4adb6ab3e0fa71363a5ef229544b2d17de6600d7,"sem, logic",sem
ad6599ab3ac98a4474544086e048ce86ec15a4d1,"mem, dangling pointer",mem
00a1a053ebe5febcfc2ec498bd894f035ad2aa06,"concurrency, atomicity",concurrency
5f16f3225b06242a9ee876f07c1c9b6ed36a22b6,"concurrency, order",concurrency
c06344939422bbd032ac967223a7863de57496b5,"sem, logic",sem
ce37c42919608e96ade3748fe23c3062a0a966c5,"error_handling, wrong error",error_handling
19ea80603715d473600cd993b9987bc97d042e02,"mem, uninitialized read",mem
3d2660d0c9c2f296837078c189b68a47f6b2e3b5,"sem, logic",sem
b93c95353413041a8cebad915a8109619f66bcc6,"sem, logic",sem
23301410972330c0ae9a8afc379ba2005e249cc6,"sem, state",sem
30d29b119ef01776e0a301444ab24defe8d8bef3,"concurrency, miss unlock",concurrency
15cc17678547676c82a5da9ccf357447333fc342,"sem, logic",sem
09c455aaa8f47a94d5bafaa23d58365768210507,"mem, buffer overflow",mem
d0abafac8c9162f39c4f6b2f8141b772a09b3770,"sem, logic",sem
f5a44db5d2d677dfbf12deee461f85e9ec633961,"sem, logic",sem
34cf865d54813aab3497838132fb1bbd293f4054,"concurrency, deadlock",concurrency
30fac0f75da24dd5bb43c9e911d2039a984ac815,"sem, logic",sem
9105bb149bbbc555d2e11ba5166dfe7a24eae09e,"concurrency, order",concurrency
dff6efc326a4d5f305797d4a6bba14f374fdd633,"sem, logic",sem
5946d089379a35dda0e531710b48fca05446a196,"sem, logic",sem
4e8d2139802ce4f41936a687f06c560b12115247,"concurrency, order",concurrency
dcb9917ba041866686fe152850364826c4622a36,"mem, resource leak",mem
8f9ff189205a6817aee5a1f996f876541f86e07c,"sem, state",sem
6e4ea8e33b2057b85d75175dd89b93f5e26de3bc,"mem, resource leak",mem
5f1132b2ba8c873f25982cf45917e8455fb6c962,"sem, logic",sem
7d7345322d60edb0fa49a64a89b31360f01d09cb,"sem, state",sem
91aa11fae1cf8c2fd67be0609692ea9741cdcc43,"mem, dangling pointer",mem
cde2d7a796f7e895e25b43471ed658079345636d,"sem, state",sem
6ae6514b33f941d3386da0dfbe2942766eab1577,"sem, logic",sem
59d9fa5c2e9086db11aa287bb4030151d0095a17,"sem, logic",sem
94eec0fc3520c759831763d866421b4d60b599b4,"sem, logic",sem
dd12ed144e9797094c04736f97aa27d5fe401476,"mem, resource leak",mem
a34eb503742fd25155fd6cff6163daacead9fbc3,"sem, logic",sem
8acd5e9b1217e58a57124d9e225afa12efeae20d,"error_handling, missing error",error_handling
960fd856fdc3b08b3638f3f9b6b4bfceb77660c7,"sem, logic",sem
42c832debbbf819f6c4ad8601baa559c44105ba4,"error_handling, missing error",error_handling
64cb927371cd2ec43758d8a094a003d27bc3d0dc,"sem, logic",sem
6ca792edc13c409e8d4eb9001e048264c6a2eb64,"sem, logic",sem
8af8eecc1331dbf5e8c662022272cf667e213da5,"sem, logic",sem
a60697f411eb365fb09e639e6f183fe33d1eb796,"sem, logic",sem
e7293fd146846e2a44d29e0477e0860c60fb856b,"sem, logic",sem
eaf3793728d07d995f1e74250b2d0005f7ae98b5,"sem, logic",sem
e6155736ad76b2070652745f9e54cdea3f0d8567,"sem, logic",sem
3f8a6411fbada1fa482276591e037f3b1adcf55b,"sem, logic",sem
c5c72d814cf0f650010337c73638b25e6d14d2d4,"sem, config",sem
171a7f21a76a0958c225b97c00a97a10390d40ee,"sem, logic",sem
a75ae78f087f933ab3432e98bb4dbbf2196cf6d5,"mem, dangling pointer",mem
5d3ee20855e28169d711b394857ee608a5023094,"concurrency, order",concurrency
d76a3a77113db020d9bb1e894822869410450bd9,"sem, logic",sem
2b405bfa84063bfa35621d2d6879f52693c614b0,"sem, logic",sem
4f42f80a8f08d4c3f52c4267361241885d5dee3a,"sem, logic",sem
90ba983f6889e65a3b506b30dc606aa9d1d46cd2,"sem, logic",sem
3a2256702e47f68f921dfad41b1764d05c572329,"sem, logic",sem
810da240f221d64bf90020f25941b05b378186fe,"sem, logic",sem
304e220f0879198b1f5309ad6f0be862b4009491,"sem, logic",sem
1231b3a1eb5740192aeebf5344dd6d6da000febf,"sem, logic",sem
f1167009711032b0d747ec89a632a626c901a1ad,"concurrency, order",concurrency
091e26dfc156aeb3b73bc5c5f277e433ad39331c,"mem, dangling pointer",mem
72ba74508b2857e71d65fc93f0d6b684492fc740,"mem, resource leak",mem
15b49132fc972c63894592f218ea5a9a61b1a18f,"mem, null pointer",mem
860d21e2c585f7ee8a4ecc06f474fdc33c9474f4,"error_handling, wrong error",error_handling
0ecaef0644973e9006fdbc6974301047aaff9bc6,"mem, resource leak",mem
0e9a9a1ad619e7e987815d20262d36a2f95717ca,"sem, logic",sem
721e3eba21e43532e438652dd8f1fcdfce3187e7,"concurrency, order",concurrency
d096ad0f79a782935d2e06ae8fb235e8c5397775,"sem, logic",sem
261cb20cb2f0737a247aaf08dff7eb065e3e5b66,"sem, config",sem
c36575e663e302dbaa4d16b9c72d2c9a913a9aef,"sem, logic",sem
aeb1e5d69a5be592e86a926be73efb38c55af404,"mem, dangling pointer",mem
66bea92c69477a75a5d37b9bfed5773c92a3c4b4,"mem, uninitialized read",mem
24ec19b0ae83a385ad9c55520716da671274b96c,"mem, resource leak",mem
ffb5387e85d528fb6d0d924abfa3fbf0fc484071,"sem, I/O timing",sem
5de35e8d5c02d271c20e18337e01bc20e6ef472e,"sem, logic",sem
79f1ba49569e5aec919b653c55b03274c2331701,"sem, logic",sem
06db49e68ae70cf16819b85a14057acb2820776a,"sem, logic",sem
dee1f973ca341c266229faa5a1a5bb268bed3531,"concurrency, order",concurrency
041bbb6d369811e948ae01f3d00414264076be35,"sem, logic",sem
b71fc079b5d8f42b2a52743c8d2f1d35d655b1c5,"sem, state",sem
6a08f447facb4f9e29fcc30fb68060bb5a0d21c2,"sem, config",sem
f066055a3449f0e5b0ae4f3ceab4445bead47638,"sem, logic",sem
50df9fd55e4271e89a7adf3b1172083dd0ca199d,"concurrency, atomicity",concurrency
bef53b01faeb791e27605cba1a71ba21364cb23e,"sem, logic",sem
00d4e7362ed01987183e9528295de3213031309c,"concurrency, deadlock",concurrency
03c1c29053f678234dbd51bf3d65f3b7529021de,"error_handling, missing error",error_handling
89a4e48f8479f8145eca9698f39fe188c982212f,"mem, null pointer",mem
7a4c5de27efa4c2ecca87af0a3deea63446367e2,"concurrency, order",concurrency
7e731bc9a12339f344cddf82166b82633d99dd86,"mem, uninitialized read",mem
d796c52ef0b71a988364f6109aeb63d79c5b116b,"sem, state",sem
03179fe92318e7934c180d96f12eff2cb36ef7b6,"sem, state",sem
97795d2a5b8d3c8dc4365d4bd3404191840453ba,"sem, state",sem
968dee77220768a5f52cf8b21d0bdb73486febef,"sem, logic",sem
331ae4962b975246944ea039697a8f1cadce42bb,"concurrency, double unlock",concurrency
41eb70dde42b2360074a559a6f1fc49860a50179,"sem, logic",sem
ef58f69c3c34f6377f1e21d3533c806dbd980ad0,"sem, logic",sem
952fc18ef9ec707ebdc16c0786ec360295e5ff15,"sem, logic",sem
b22b1f178f6799278d3178d894f37facb2085765,"sem, state",sem
b0dd6b70f0fda17ae9762fbb72d98e40a4f66556,"sem, logic",sem
95599968d19db175829fb580baa6b68939b320fb,"sem, state",sem
02b7831019ea4e7994968c84b5826fa8b248ffc8,"mem, resource leak",mem
79906964a187c405db72a3abc60eb9b50d804fbc,"sem, state",sem
f3fc0210c0fc91900766c995f089c39170e68305,"error_handling, missing error",error_handling
6f2e9f0e7d795214b9cf5a47724a273b705fd113,"concurrency, atomicity",concurrency
7e936b737211e6b54e34b71a827e56b872e958d8,"sem, logic",sem
967ac8af4475ce45474800709b12137aa7634c77,"mem, buffer overflow",mem
7e84b6216467b84cd332c8e567bf5aa113fd2f38,"error_handling, missing error",error_handling
bb3d132a24cd8bf5e7773b2d9f9baa58b07a7dae,"mem, null pointer",mem
af1584f570b19b0285e4402a0b54731495d31784,"sem, logic",sem
31d4f3a2f3c73f279ff96a7135d7202ef6833f12,"sem, logic",sem
491caa43639abcffaa645fbab372a7ef4ce2975c,"concurrency, order",concurrency
c1bb05a657fb3d8c6179a4ef7980261fae4521d7,"concurrency, deadlock",concurrency
266991b13890049ee1a6bb95b9817f06339ee3d7,"concurrency, order",concurrency
3d2b158262826e8b75bbbfb7b97010838dd92ac7,"sem, logic",sem
d50f2ab6f050311dbf7b8f5501b25f0bf64a439b,"sem, logic",sem
1d526fc91bea04ee35b7599bf8b82f86c0aaf46c,"sem, logic",sem
014a1770371a028d22f364718c805f4216911ecd,"sem, state",sem
acd6ad83517639e8f09a8c5525b1dccd81cd2a10,"error_handling, wrong error",error_handling
5a0dc7365c240795bf190766eba7a27600be3b3e,"sem, logic",sem
13a79a4741d37fda2fbafb953f0f301dc007928f,"sem, logic",sem
ea51d132dbf9b00063169c1159bee253d9649224,"sem, logic",sem
b5a7e97039a80fae673ccc115ce595d5b88fb4ee,"concurrency, order",concurrency
4c81f045c0bd2cbb78cc6446a4cd98038fe11a2e,"mem, dangling pointer",mem
6d6a435190bdf2e04c9465cde5bdc3ac68cf11a4,"concurrency, order",concurrency
fcbb5515825f1bb20b7a6f75ec48bee61416f879,"error_handling, missing error",error_handling
dcf2d804ed6ffe5e942b909ed5e5b74628be6ee4,"error_handling, missing error",error_handling
189e868fa8fdca702eb9db9d8afc46b5cb9144c9,"sem, logic",sem
5930ea643805feb50a2f8383ae12eb6f10935e49,"sem, state",sem
f9287c1f2d329f4d78a3bbc9cf0db0ebae6f146a,"sem, logic",sem
bcaa992975041e40449be8c010c26192b8c8b409,"sem, state",sem
1cd9f0976aa4606db8d6e3dc3edd0aca8019372a,"sem, logic",sem
8c0bec2151a47906bf779c6715a10ce04453ab77,"concurrency, deadlock",concurrency
dccaf33fa37a1bc5d651baeb3bfeb6becb86597b,"concurrency, order",concurrency
9dd75f1f1a02d656a11a7b9b9e6c2759b9c1e946,"sem, logic",sem
32c80b32c053dc52712dedac5e4d0aa7c93fc353,"sem, state",sem
2581fdc810889fdea97689cb62481201d579c796,"concurrency, deadlock",concurrency
441c850857148935babe000fc2ba1455fe54a6a9,"sem, logic",sem
8c20871998c082f6fbc963f1449a5ba5140ee39a,"sem, logic",sem
db9481c0476c6475d058ac7ecebb5a822b43cc99,"sem, logic",sem
79a77c5ac34cc27ccbfbdf7113b41cdd93534eab,"mem, resource leak",mem
48e6061bf4bb25eec151b91f22fd90a5b9a4920a,"sem, logic",sem
33853a0dde359ded0534204eb6857ad5166d515b,"error_handling, missing error",error_handling
c49bafa3842751b8955a962859f42d307673d75d,"mem, resource leak",mem
d59729f4e794f814b25ccd2aebfbe606242c4544,"concurrency, order",concurrency
29ae07b702cb77dbc24b0843f15ee8cf8a642311,"sem, logic",sem
0e1147b001793593624e80b3c0a1790822b6baca,"sem, logic",sem
cc7365dfe48cb2191f1572bf69e30d3e58716313,"error_handling, missing error",error_handling
2d859db3e4a82a365572592d57624a5f996ed0ec,"sem, I/O timing",sem
9ea7df534ed2a18157434a496a12cf073ca00c52,"concurrency, deadlock",concurrency
d46203159ed376fdbe2b05aa57e58207bf27a8f9,"sem, logic",sem
3eb08658431abd65c0fe6855d1860859c2d416f7,"sem, logic",sem
caaf7a29d31da21bb8d8200d5e42d1c93d3c6e00,"mem, double free",mem
823ba01fc07751200c43e45733925a98b73eac3a,"concurrency, atomicity",concurrency
22f10457432387615fa1ae6e0375d9cacc50819b,"sem, logic",sem
575a1d4bdfa2ea9fc10733013136145b497e1be0,"mem, resource leak",mem
7132de744ba76930d13033061018ddd7e3e8cd91,"sem, logic",sem
ed7a7e16724a4123fce1fc0ff1f5131a0596f189,"error_handling, wrong error",error_handling
c8205636029fc869278c55b7336053b3e7ae3ef4,"sem,state,bh",sem
f80da1e70f1ffec3825aa0a1d0801f4896e002b6,"sem,wlog",sem
be4f27d324e8ddd57cc0d4d604fe85ee0425cba9,"concurrency,deadlock",concurrency
0893ed458b4b1d7c7667ca7ffb8b11febe7e7e6c,"sem,io",sem
0449641130f5652b344ef6fa39fa019d7e94660a,"mem,unread",mem
46e4690bbd9a4f8d9e7c4f34e34b48f703ad47e0,"mem,re",mem
5b41395fcc0265fc9f193aef9df39ce49d64677c,"sem,state,journal",sem
0ba0851714beebb800992e5105a79dc3a4c504b0,"sem,wlog",sem
4596fe07679ff0fae904515691ea747467614871,"mem,unread",mem
d67d1218344009970ba0deb7eb15a3984518ddd0,"error_handling,ms_err",error_handling
ef6078930263bfcdcfe4dddb2cd85254b4cf4f5c,"error_handling,ms_err",error_handling
688f869ce3bdc892daa993534dc6df18c95df931,"sem,state,inode",sem
d39195c33bb1b5fdcb0f416e8a0b34bfdb07a027,"sem,conf",sem
32a9bb57d7c1fd04ae0f72b8f671501f000a0e9f,"mem,re,err",mem
6d9c85eb700bd3ac59e63bb9de463dea1aca084c,"sem,wlog",sem
a54aa76108619e5d8290b49081c2aaaeff5be9a2,"sem,state,other",sem
c7f5938adce6727b9d17785f289c1146bd88d678,"sem,state,other",sem
e0fd9b90765f604374c42de8ac59d6584afce264,"sem,state,other",sem
4143179218960a70d821a425e3c23ce44aa93dee,"sem,conf",sem
e9e3bcecf44c04b9e6b505fd8e2eb9cea58fb94d,"concurrency,ato",concurrency
d50bdd5aa55127635fd8a5c74bd2abb256bd34e3,"sem,state,bh",sem
dd68314ccf3fb918c1fb6471817edbc60ece4b52,"error_handling,ms_err",error_handling
8f021222c1e2756ea4c9dde93b23e1d2a0a4ec37,"sem,state,other",sem
8f1f745331c1b560f53c0d60e55a4f4f43f7cce5,"sem,wlog",sem
0f0a25bf516843adae479636dc1cf75fd0bd003c,"sem,gene",sem
0a2179b169089f871e071c74316371ed43e6c8eb,"sem,gene",sem
1c5b9e9065567876c2d4a7a16d78f0fed154a5bf,"mem,re",mem
a5196f8cdfbf6ccb20f093aaf48852d6d23b4e0b,"sem,wlog",sem
3889fd57ea3c58209354862523275774fca9db03,"concurrency,ato",concurrency
b40971426a837e9dc9c66e1b6bbcb3874eafe4e0,"error_handling,ms_err",error_handling
6c5a6cb998854f3c579ecb2bc1423d302bcb1b76,"mem,unread",mem
dabd991f9d8e3232bb4531c920daddac8d10d313,"error_handling,ms_err",error_handling
f9a62d090cf47fae2fe6f6bd8eb9f24482573fd8,"error_handling,wr_err",error_handling
13195184a8bc119dbd2f905db325a453047971cb,"error_handling,ms_err",error_handling
932596366760e3f0dac9998665af1c49afcc4285,"error_handling,wr_err",error_handling
4f531501e44206862735e81ddf2b70d0dcf6acf6,"sem,gene",sem
8a7411a24350bac141271755c66f40c56b0535ae,"sem,state,other",sem
b72143ab3ed566a12560fa4411a1f02c276dcc39,"error_handling,ms_err",error_handling
af0b44a1970fed1cda31d2969c99c46ffc515160,"mem,unread",mem
1449032be17abb69116dbc393f67ceb8bd034f92,"sem,logic",sem
5a9ae68a349aa076bc8557ee2fcf865574459282,"error_handling,wr_err",error_handling
f4c8cc652d9f70680dd91be60a7a455040d0a282,"concurrency,m_unlock",concurrency
08da1193d2c8c7a25d0cef7f85d0b9f1ad7c583a,"mem,dp",mem
b56ff9d397cecdaad6c98c9d57cc6fea475e1f50,"concurrency,deadlock",concurrency
83668e7141c7a0aa4035bde94344b81f9cf966ab,"concurrency,ato",concurrency
f7ad6d2e9201a6e1c9ee6530a291452eb695feb8,"sem,io",sem
b1142e8fec6a594723e5054055a7b53379b90490,"sem,state,other",sem
beed5ecbaa377fa8bb6a54a6608e8725a21efdbc,"concurrency,d_unlock",concurrency
7f93cff90fa9be6ed45f6189e136153d1d8631b0,"mem,unread",mem
72f84e6560d18d60a091df27edf81409be6641cb,"sem,wlog",sem
877836905da55e8f2426234f42a89287184949e9,"mem,null",mem
8941ec8bb6443d28d5c25311870aeaa809cf1538,"mem,unread",mem
c999af2b347a55174f702702e0df814d05ef5491,"concurrency,inter",concurrency
4d5476164a052e80d4ef430e368e76dbde96801f,"mem,unread",mem
0c9169ccad4aed233fdd49e95da4eada2536a06d,"sem,gene",sem
c41303ced67c4ebf51bf2e7d0f139155e09e0939,"sem,conf",sem
a1c6c5698d53db4c47a25c3a8d11731a4d7b8370,"sem,state,super",sem
53fdcf992d616484d388a8ab9dad07dc8b8f1178,"concurrency,deadlock",concurrency
582987098207f1182ed5c7d01d5fedf7a5f56286,"error_handling,wr_err",error_handling
b443e7339aa08574d30b0819b344618459c76214,"sem,wlog",sem
b853fd364810a241050778124842a8c415c72a69,"mem,null",mem
58590b06d79f7ce5ab64ff3b6d537180fa50dc84,"sem,state,inode",sem
6c7a120ac6c62316ab1fc78dfc0a7b13f3bfcbff,"error_handling,ms_err",error_handling
56d35a4cd13e7bc5eca5b2dba5a41794afb17e11,"sem,wlog",sem
ca0e05e4b15193aeba72b995e90de990db7f8304,"sem,state,super",sem
437f88cc031ffe7f37f3e705367f4fe1f4be8b0f,"concurrency,deadlock",concurrency
4538821993f4486c76090dfb377c60c0a0e71ba3,"sem,state,inode",sem
f613dfcb3345dacb8cf99b7bb359acc1c18a1157,"mem,null",mem
d889dc8382c4d71b6d538b7b13777bc1ec51df10,"sem,state,super",sem
62d2b5f2dcd3707b070efb16bbfdf6947c38c194,"sem,state,journal",sem
dcc7dae3cb21184a317f10a12250bd8d6f458077,"mem,re,err",mem
40389687382bf0ae71458e7c0f828137a438a956,"sem,wlog",sem
e5880d76aea443b04e07da19830da0f6f7494eef,"mem,null",mem
c6ac12a6159c802ae8b757dd13563564e64333df,"sem,state,inode",sem
84a8dce2710cc425089a2b92acc354d4fbb5788d,"concurrency,ato",concurrency
1f5a81e41f8b1a782c68d3843e9ec1bfaadf7d72,"sem,conf",sem
14ece1028b3ed53ffec1b1213ffc6acaf79ad77c,"sem,io",sem
0617b83fa239db9743a18ce6cc0e556f4d0fd567,"concurrency,ato",concurrency
786ec7915e530936b9eb2e3d12274145cab7aa7d,"sem,state,inode",sem
f70f362b4a6fe47c239dbfb3efc0cc2c10e4f09c,"mem,null",mem
12e9b892002d9af057655d35b44db8ee9243b0dc,"concurrency,ato",concurrency
291dae472a8976ff461f24c848fee2a03f9ea3c8,"sem,state,other",sem
84061e07c5fbbbf9dc8aef8fb750fc3a2dfc31f3,"sem,state,super",sem
21ca087a3891efab4d45488db8febee474d26c68,"sem,wlog",sem
6b0310fbf087ad6e9e3b8392adca97cd77184084,"concurrency,m_unlock",concurrency
42007efd569f1cf3bfb9a61da60ef6c2179508ca,"sem,state,super",sem
35121c9860316d7799cea0fbc359a9186e7c2747,"sem,state,inode",sem
b720303df7352d4a7a1f61e467e0a124913c0d41,"mem,re,err",mem
0671e704658b9f26f85e78d51176daa861f955c7,"error_handling,ms_err",error_handling
b90f687018e6d6c77d981b09203780f7001407e5,"sem,state,super",sem
fd2dd9fbaf9e498ec63eef298921e36556f7214c,"mem,re",mem
8b472d739b2ddd8ab7fb278874f696cd95b25a5e,"sem,state,inode",sem
c4caae25187ff3f5e837c6f04eb1acc2723c72d3,"sem,state,super",sem
d330a5befb88875a9b3d2db62f9b74dadf660b13,"sem,wlog",sem
7247c0caa23d94a1cb6b307edba9dc45fb0798d4,"mem,null",mem
5fd5249aa36fad98c9fd5edced352939e54f9324,"sem,wlog",sem
9b1d0998d24f9c207d5fbdd0b8bac07284e0eda7,"mem,re",mem
67eeb5685d2a211c0252ac7884142e503c759500,"sem,wlog",sem
6e3617e579e070d3655a93ee9ed7149113e795e0,"sem,state,inode",sem
da1dafca84413145f5ac59998b4cdd06fb89f721,"sem,state,inode",sem
f39490bcd1691d65dc33689222a12e1fc13dd824,"error_handling,ms_err",error_handling
c8d46e41bc744c8fa0092112af3942fcd46c8b18,"sem,conf",sem
73b50c1c92666d326b5fa2c945d46509f2f6d91f,"sem,conf",sem
aca92ff6f57c000d1b4523e383c8bd6b8269b8b1,"sem,wlog",sem
9aaab0589baa61d637a52badddbff2d74f35a955,"error_handling,ms_err",error_handling
19f5fb7ad679bb361222c7916086435020c37cce,"concurrency,ato",concurrency
5f634d064c709ea02c3cdaa850a08323a4a4bf28,"sem,conf",sem
1db913823c0f8360fccbd24ca67eb073966a5ffd,"concurrency,deadlock",concurrency
9d0be50230b333005635967f7ecd4897dbfd181b,"sem,wlog",sem
ee5f4d9cdf32fd99172d11665c592a288c2b1ff4,"sem,gene",sem
0637c6f4135f592f094207c7c21e7c0fc5557834,"sem,wlog",sem
515f41c33a9d44a964264c9511ad2c869af1fac3,"sem,state,bh",sem
2faf2e19dd0e060eeb32442858ef495ac3083277,"sem,state,other",sem
c8afb44682fcef6273e8b8eb19fab13ddd05b386,"sem,wlog",sem
d3533d72e7478a61a3e1936956fc825289a2acf4,"mem,df",mem
39bc680a8160bb9d6743f7873b535d553ff61058,"concurrency,inter",concurrency
d21cd8f163ac44b15c465aab7306db931c606908,"concurrency,deadlock",concurrency
034fb4c95fc0fed4ec4a50778127b92c6f2aec01,"sem,conf",sem
fab3a549e204172236779f502eccb4f9bf0dc87d,"concurrency,deadlock",concurrency
1f2acb6017d8528135ec3b01ab7cd2be6ea0630b,"sem,state,other",sem
15121c18a22ae483279f76dc9e554334b800d0f7,"sem,conf",sem
a1de02dccf906faba2ee2d99cac56799bda3b96a,"sem,gene",sem
4a58579b9e4e2a35d57e6c9c8483e52f6f1b7fd6,"sem,wlog",sem
b436b9bef84de6893e86346d8fbf7104bc520645,"sem,io",sem
194074acacebc169ded90a4657193f5180015051,"sem,state,journal",sem
8aa6790f876e81f5a2211fe1711a5fe3fe2d7b20,"sem,gene",sem
b844167edc7fcafda9623955c05e4c1b3c32ebc7,"mem,re,err",mem
d4edac314e9ad0b21ba20ba8bc61b61f186f79e1,"concurrency,ato",concurrency
b9a4207d5e911b938f73079a83cc2ae10524ec7f,"sem,state,inode",sem
c09eef305dd43846360944ad072f051f964fa383,"sem,gene",sem
94d7c16cbbbd0e03841fcf272bcaf0620ad39618,"sem,state,inode",sem
e6362609b6c71c5b802026be9cf263bbdd67a50e,"sem,state,inode",sem
2bba702d4f88d7b010ec37e2527b552588404ae7,"error_handling,ms_err",error_handling
1032988c71f3f85483b2b4319684d1205a704c02,"sem,conf",sem
8dadb198cb70ef811916668fe67eeec82e8858dd,"sem,conf",sem
3f8fb9490efbd300887470a2a880a64e04dcc3f5,"sem,state,super",sem
86ebfd08a1930ccedb8eac0aeb1ed4b8b6a41dbc,"sem,state,journal",sem
30c6e07a92ea4cb87160d32ffa9bce172576ae4c,"sem,state,inode",sem
50689696867d95b38d9c7be640a311494a04fb86,"sem,state,inode",sem
567f3e9a70d71e5c9be03701b8578be77857293b,"mem,re,err",mem
49bd22bc4d603a2a4fc2a6a60e156cbea52eb494,"concurrency,deadlock",concurrency
fc04cb49a898c372a22b21fffc47f299d8710801,"concurrency,ato",concurrency
f868a48d06f8886cb0367568a12367fa4f21ea0d,"sem,wlog",sem
503358ae01b70ce6909d19dd01287093f6b6271c,"sem,gene",sem
2de770a406b06dfc619faabbf5d85c835ed3f2e1,"mem,re,err",mem
1e424a348303694fabdf8b1efbfcb1a892dfa63a,"sem,wlog",sem
ba230c3f6dc88ec008806adb27b12088486d508e,"sem,wlog",sem
109f55651954def97fa41ee71c464d268c512ab0,"sem,wlog",sem
fa5d11133b07053270e18fa9c18560e66e79217e,"mem,re",mem
d4da6c9ccf648f3f1cb5bf9d981a62c253d30e28,"sem,wlog",sem
fbbf69456619de5d251cb9f1df609069178c62d5,"sem,wlog",sem
1f94533d9cd75f6d2826018d54a971b9cc085992,"sem,state,other",sem
c1fccc0696bcaff6008c11865091f5ec4b0937ab,"sem,state,inode",sem
d3d1faf6a74496ea4435fd057c6a2cad49f3e523,"sem,conf",sem
f3dc272fd5e2ae08244796bb39e7e1ce4b25d3b3,"sem,conf",sem
f3ce8064b388ccf420012c5a4907aae4f13fe9d0,"sem,state,inode",sem
9f0ccfd8e07d61b413e6536ffa02fbf60d2e20d8,"mem,re",mem
71780577306fd1e76c7a92e3b308db624d03adb9,"sem,state,super",sem
5534fb5bb35a62a94e0bd1fa2421f7fb6e894f10,"sem,state,inode",sem
fb0a387dcdcd21aab1b09ee7fd80b7c979bdbbfd,"sem,wlog",sem
c40ce3c9ea97425a12d7e44031a98fe50add6fc1,"sem,state,extent",sem
71290b368ad5e1e0b0b300c9d5638490a9fd1a2d,"sem,conf",sem
f41c0750538667b87a19c93952e5d42fcc069bd7,"concurrency,ato",concurrency
91ac6f43317c0bf99969665f98016548011dfa38,"sem,conf",sem
fe188c0e084bdf3038dc0ac963c21d764f53f7da,"sem,conf",sem
c7acb4c16646943180bd221c167a077e0a084f9c,"sem,conf",sem
a827eaffff07c7d58a4cb32158cbeb4849f4e33a,"concurrency,ato",concurrency
8d6669133d8cdbb7cbe0e1f0f3744e7802a84afe,"error_handling,wr_err",error_handling
daea696dbac0e33af3cfe304efbfb8d74e0effe6,"sem,state,other",sem
70d5d3dcea47c16058d2b093c29e07fdf61b56ad,"sem,wlog",sem
5f3481e9a80c240f169b36ea886e2325b9aeb745,"sem,io",sem
de89de6e0cf4b1eb13f27137cf2aa40d287aabdf,"sem,wlog",sem
55ad63bf3a30936aced50f13452735c2f58b234c,"sem,conf",sem
a8526e84ac758ac6da45cf273aa1538a6a7aa3de,"concurrency,m_unlock",concurrency
a13fb1a4533f26c1e2b0204d5283b696689645af,"sem,conf",sem
487caeef9fc08c0565e082c40a8aaf58dad92bbb,"concurrency,deadlock",concurrency
4ba74d00a20256e22f159cb288ff34b587608917,"sem,wlog",sem
91cc219ad963731191247c5f2db4118be2bc341a,"sem,state,journal",sem
833576b362e15c38be3bfe43942cda693e56287c,"mem,unread",mem
ac046f1d6121ccdda6db66bd88acd52418f489b2,"mem,null",mem
e6b5d30104db5f34110678ecab14988f1f1eff63,"mem,re",mem
6487a9d3b5476ffd1bbbe97e58cf26dbeb7a5d4a,"mem,re,err",mem
78f1ddbb498283c2445c11b0dfa666424c301803,"mem,null",mem
024eab4d5bf7e3168a2b71038b3e04e6b1f376ed,"mem,re",mem
4159175058987cb68aefd0e9eec2598b795363b4,"sem,state,inode",sem
c364b22c9580a885e0f8c0d0f9710d67dc448958,"concurrency,inter",concurrency
0610b6e99939828b77eec020ead0e1f44cba38ca,"sem,gene",sem
a41f20716975910d9beb90b7efc61107901492b8,"sem,state,extent",sem
f8514083cd61daef12fba5ef883ad9352c450428,"sem,state,inode",sem
1938a150c25bf7c2c47182e753a1038945b70b0e,"sem,state,inode",sem
b767e78a179e5ab30fdbff1686d074ac270471eb,"sem,wlog",sem
e6462869e4fd88be5141a356ee0c28d8067340cc,"sem,gene",sem
5adfee9c17314c1411095c23191c3cb0c2d25f9f,"sem,wlog",sem
5887e98b609e96ce61ee0528cf94a2bfdc809dd7,"sem,state,journal",sem
ffacfa7a79d6c00624196b2d13b0a7f72f2b8227,"sem,state,inode",sem
3e03f9ca6a2599db1823bb0ea24e0845219a0e69,"concurrency,inter",concurrency
f4a01017d678fe4baecf480e79d7c4f4b7ebc772,"concurrency,deadlock",concurrency
f68301656b5f5d2de104f2687add6beeb8f3c3b9,"mem,re,err",mem
2ec0ae3acec47f628179ee95fe2c4da01b5e9fc4,"concurrency,ato",concurrency
2a8964d63d50dd2d65d71d342bc7fb6ef4117614,"sem,state,bh",sem
9c1ee184a30394e54165fa4c15923cabd952c106,"sem,state,bh",sem
bc8e67409ccdcff72c3f1656b1fb1aad7ff396db,"sem,conf",sem
eefd7f03b86b8a319890e7fac5a6fcc7f8694b76,"sem,conf",sem
c9877b205f6ce7943bb95281342f4001cc1c00ec,"sem,wlog",sem
8df9675f8b498d0bfa1f0b5b06f56bf1ff366dd5,"concurrency,inter",concurrency
79ffab34391933ee3b95dac7f25c0478fa2f8f1e,"sem,state,bh",sem
c4b5a614316c505922a522b2e35ba05ea3e08a7c,"sem,state,inode",sem
485c26ec70f823f2a9cf45982b724893e53a859e,"sem,state,inode",sem
b5451f7b2694b04d9f912f6cf09db1729f291996,"sem,wlog",sem
e44543b83bf4ab84dc6bd5b88158c78b1ed1c208,"sem,gene",sem
f73953c0656f2db9073c585c4df2884a8ecd101e,"sem,gene",sem
e7c9e3e99adf6c49c5d593a51375916acc039d1e,"concurrency,m_unlock",concurrency
a7b19448ddbdc34b2b8fedc048ba154ca798667b,"mem,re,err",mem
d33a1976fbee1ee321d6f014333d8f03a39d526c,"concurrency,ato",concurrency
8d03c7a0c550e7ab24cadcef5e66656bfadec8b9,"sem,state,extent",sem
395a87bfefbc400011417e9eaae33169f9f036c0,"sem,wlog",sem
7ce9d5d1f3c8736511daa413c64985a05b2feee3,"concurrency,ato",concurrency
d6014301b5599fba395c42a1e96a7fe86f7d0b2d,"sem,state,inode",sem
8f64b32eb73fbfe9f38c4123121b63ee409278a7,"sem,conf",sem
8750c6d5fcbd3342b3d908d157f81d345c5325a7,"sem,io",sem
7d8f9f7d150dded7b68e61ca6403a1f166fb4edf,"sem,io",sem
e6f009b0b45220c004672d41a58865e94946104d,"error_handling,wr_err",error_handling
ebd3610b110bbb18ea6f9f2aeed1e1068c537227,"concurrency,deadlock",concurrency
05bf9e839d9de4e8a094274a0a2fd07beb47eaf1,"sem,wlog",sem
090542641de833c6f756895fc2f139f046e298f9,"mem,null",mem
8fa43a81b97853fc69417bb6054182e78f95cbeb,"sem,state,inode",sem
2acf2c261b823d9d9ed954f348b97620297a36b5,"concurrency,deadlock",concurrency
d794bf8e0936dce45104565cd48c571061f4c1e3,"mem,unread",mem
ba4439165f0f0d25b2fe065cf0c1ff8130b802eb,"concurrency, deadlock",concurrency
e187c6588d6ef3169db53c389b3de9dfde3b16cc,"mem,null",mem
b9ec63f78b425c0e16cc95605b5d4ff2dc228b97,"sem,conf",sem
fdff73f094e7220602cc3f8959c7230517976412,"sem,state,other",sem
e7f07968c16bdd9480001c0a9de013ba56889cf9,"sem,conf",sem
e6b8bc09ba2075cd91fbffefcd2778b1a00bd76f,"sem,state,dir",sem
06a279d636734da32bb62dd2f7b0ade666f65d7c,"sem,state,inode",sem
4ec110281379826c5cf6ed14735e47027c3c5765,"sem,state,super",sem
0087d9fb3f29f59e8d42c8b058376d80e5adde4c,"sem,conf",sem
29eaf024980e07cc01f31ae4ea5d68c917f4b7da,"sem,state,other",sem
8556e8f3b6c4c11601ce1e9ea8090a6d8bd5daae,"concurrency,ato",concurrency
2ccb5fb9f113dae969d1ae9b6c10e80fa34f8cd3,"sem,conf",sem
393418676a7602e1d7d3f6e560159c65c8cbd50e,"concurrency,ato",concurrency
e8134b27e351e813414da3b95aa8eac6d3908088,"concurrency,ato",concurrency
5d1b1b3f492f8696ea18950a454a141381b0f926,"concurrency,deadlock",concurrency
6b38e842bb832a3dbeb17e382404aef3c40ac5f9,"concurrency,ato",concurrency
02d211688727ad02bb4555b1aa8ae2de16b21b39,"concurrency,ato",concurrency
b7be019e80da4db96d283734d55366014509911c,"concurrency,deadlock",concurrency
7a2fcbf7f85737735fd44eb34b62315bccf6d6e4,"sem,wlog",sem
23712a9c28b9f80a8cf70c8490358d5f562d2465,"concurrency,ato",concurrency
ed9b3e3379731e9f9d2f73f3d7fd9e7d2ce3df4a,"sem,state,bh",sem
ac51d83705c2a38c71f39cde99708b14e6212a60,"sem,state,journal",sem
032115fcef837a00336ddf7bda584e89789ea498,"concurrency,deadlock",concurrency
565a9617b2151e21b22700e97a8b04e70e103153,"sem,wlog",sem
791b7f08954869d7b8ff438f3dac3cfb39778297,"sem,state,bh",sem
14ce0cb411c88681ab8f3a4c9caa7f42e97a3184,"sem,io",sem
d94e99a64c3beece22dbfb2b335771a59184eb0a,"sem,gene",sem
ae2d9fb18e575ed37ffc241ece4bf68f0be4ae32,"concurrency,m_unlock",concurrency
a996031c87e093017c0763326a08896a3a4817f4,"sem,wlog",sem
ef2cabf7c6d838eb0ee2b4fb8ef84f7c06ce16d9,"mem,dp",mem
3c37fc86d20fe35be656f070997d62f75c2e4874,"sem,state,dir",sem
f287a1a56130be5fdb96a4a62d1290bd064f308e,"sem,conf",sem
7ffe1ea8949c75ecffb7a4d988bb881a9fa62fbe,"error_handling,ms_err",error_handling
a1aebc1e2da9a7bee4ff8cce510b08f469d1929e,"sem,wlog",sem
c2774d84fd6cab2bfa2a2fae0b1ca8d8ebde48a2,"mem,unread",mem
688f05a01983711a4e715b1d6e15a89a89c96a66,"mem,re",mem
4d20c685fa365766a8f13584b4c8178a15ab7103,"concurrency,deadlock",concurrency
c806e68f5647109350ec546fee5b526962970fd2,"sem,conf",sem
2a43a878001cc5cb7c3c7be2e8dad0a1aeb939b0,"sem,state,other",sem
7ee1ec4ca30c6df8e989615cdaacb75f2af4fa6b,"concurrency,m_unlock",concurrency
899fc1a4cf404747de2666534d508804597ee22f,"sem,state,other",sem
cf17fea6575cb1739552e1d0cb2b446305ee3d0c,"concurrency,ato",concurrency
ae4d537211ff250a8c23c4f1227c4276cd2508ab,"sem,state,inode",sem
df22291ff0fde0d350cf15dac3e5cc33ac528875,"sem,wlog",sem
166348dd37a4baacfb6fe495954b56f56b116f0c,"sem,state,inode",sem
68629f29c6764c37ebdceec2f6bbef6637eaf420,"sem,wlog",sem
030ba6bc67b4f2bc5cd174f57785a1745c929abe,"sem,wlog",sem
a30d542a0035b886ffaafd0057ced0a2b28c3a4f,"sem,wlog",sem
c4a0c46ec92c194c873232b88debce4e1a448483,"error_handling,ms_err",error_handling
91246c009094142f95ecc7573b7caed2bcef52c7,"sem,state,other",sem
f3bd1f3fa8ca7ec70cfd87aa94dc5e1a260901f2,"sem,state,journal",sem
a02908f19c819aeec5e3dcf238adaa6deddd70b0,"sem,state,journal",sem
c001077f4003fa75793bb62979baa6241dd8eb19,"sem,wlog",sem
d015641734cde55d2fce48a6db3983c8a029fe05,"sem,state,dir",sem
cd21322616c3af265d39bf15321d436e667a5dd1,"sem,state,inode",sem
b4df2030858bde986cb6ff2e4b45945f84649e32,"sem,state,inode",sem
bf068ee266f9dbaa6dacb8433a366bb399e7ae5b,"sem,state,bh",sem
34071da71a665d8c81e3b3467c9a2e7c56386fec,"sem,conf",sem
bc965ab3f2b4b7bb898b11d61d25295c2053b8ac,"sem,state,journal",sem
0123c93998511978556b03d2bb023af92aa24d55,"error_handling,wr_err",error_handling
d5a0d4f732af3438e592efab4cb80076d1dd81b5,"sem,state,journal",sem
9c83a923c67df311c467ec956009f0eb4019195d,"error_handling,ms_err",error_handling
b5f10eed8125702929e57cca7e5956b1b9b6d015,"concurrency,ato",concurrency
d03856bd5e5abac717da137dc60fe4a691769bd0,"sem,wlog",sem
3e3398a08d6e516675d5af853d625dc7dd90eab1,"sem,state,other",sem
632eaeab1feb5d78c1e2bfb1d2dfc0ebb8ac187f,"sem,state,inode",sem
61628a3f3a37af2bf25daf8e26fd6b76a78c4f76,"concurrency,deadlock",concurrency
9ddfc3dc75b5cc55ff3cfa586e962d252f1db9d3,"concurrency,deadlock",concurrency
cf108bca465dde0c015f32dd453b99457d31c7c7,"concurrency,deadlock",concurrency
2e9ee850355593e311d9a26542290fe51e152f74,"sem,wlog",sem
5f21b0e642d7bf6fe4434c9ba12bc9cb96b17cf7,"sem,conf",sem
953e622b601f58b7cc0f29fe644457fa40a18456,"concurrency,ato",concurrency
47b4a50bebfd34b5e1fa2a9c673c8f31fa231cc1,"sem,state,super",sem
07031431072ece801d53d2c03d5e5bb21f4f64a4,"sem,state,super",sem
d755fb384250d6bd7fd18a0930e71965acc8e72e,"sem,io",sem
6afd670713c9e7d5c5550e379dfedca8ffab4c90,"sem,conf",sem
9102e4fa8016af8bf1a263df913ee8fdafd4dfb0,"error_handling,ms_err",error_handling
1973adcba570c226de840299056e055a3614185e,"sem,state,other",sem
787e0981fad97a5ca3d07c7afe115a7e345b2861,"error_handling,ms_err",error_handling
a379cd1d6bb00f9f5d2759d4a5621a884df5914e,"sem,state,inode",sem
363d4251d4bd984c304e0989789f6494343660fd,"mem,re,err",mem
7e5a8cdd843b7af8d6d38a9bf96306145edb66e0,"concurrency,deadlock",concurrency
cfbe7e4f5e4a0e1fc2ff23b167bfb3fa992f623d,"mem,null",mem
fdf6c7a7683c6272e953a33358920e98a4d93cf0,"error_handling,ms_err",error_handling
31b481dc7c249eac0a108ec5dfc0d4aef2217e39,"error_handling,wr_err",error_handling
ed8f9c751feb3aebf7c0dd25e61481a16412bd6e,"sem,wlog",sem
e7dfb2463e3c1b10c38372023e0186d25dec1fa6,"sem,wlog",sem
f3b35f063e9a795495fe2f7a2fe55fab11f8ab12,"sem,state,dir",sem
71dc8fbcf5f6363342bd636a646eeac7cfef25c3,"sem,state,bh",sem
91ef4caf800030fa6e5224b8a41f8c74787b303d,"sem,state,inode",sem
4d04e4fbf8fc9f5136a64d45e2c20de095c08efb,"concurrency,m_unlock",concurrency
2856922c158605514ec5974a03097eaec91f4c0d,"sem,gene",sem
944600930a37aa725ba6f93c3244e2d77a1e3581,"sem,wlog",sem
0bf7e8379ce7e0159a2a6bd3d937f2f6ada79799,"sem,conf",sem
519deca0496a4df07d15acf3181ca5d573bffdec,"sem,wlog",sem
7e01c8e5420b6c7f9d85d34c15d8c7a15c9fc720,"sem,state,inode",sem
0623543b3335c8e439cacf21af99bbf45da42c5a,"sem,io",sem
dfc5d03f12e706c19ee37734184ea96582ef931d,"sem,conf",sem
f1fa3342e271029f93d323ca664809b94594fe04,"sem,gene",sem
f8a87d89304c1eea8e4a8dc02d134f57590913c6,"sem,gene",sem
c19204b0ae3f8a125118fd5d425d3c7a5f8fda9b,"mem,unread",mem
8753e88f1b4345677620ec68f847222a6301e2fd,"mem,re",mem
ef7377289a1510d638004158e43878643bc75dc5,"sem,state,inode",sem
c83617db76353ff30e825874be2c15c185b95759,"concurrency,deadlock",concurrency
216553c4b7f3e3e2beb4981cddca9b2027523928,"concurrency,inter",concurrency
2887df139c40512cdc147d1a84d95d4f3d261bd1,"mem,re,err",mem
53b7e9f6807c1274eee19201396b4c2b5f721553,"sem,state,inode",sem
46fe74f2aed615c8c88164f4346b79c30cfd7c3d,"concurrency,ato",concurrency
a871611b474bfcdee422c0cf5d16f509dce096f5,"error_handling,ms_err",error_handling
161e7b7c1d24112d188df9a7b30d468a8d135b96,"sem,wlog",sem
1a89734d4057066344356e9c7e13b6379497aebe,"sem,state,bh",sem
e067ba0078cd6f00eb6c4052fec630b78ebe59de,"sem,wlog",sem
fd28784adc079afa905df56204b1298ddb4d0bfe,"sem,state,inode",sem
267e4db9ac28a09973476e7ec2cb6807e609d35a,"concurrency,ato",concurrency
95c3889cb88ca4833096553c12cde9e7eb792f4c,"sem,state,extent",sem
f3f12faa7414595f502721c90c34deccc1a03c71,"sem,gene",sem
97bd42b9c8be748ad85b362ba3bd401f4d35be80,"error_handling,wr_err",error_handling
5606bf5d0cbfbc3dfa78793a3793c43dd045fb1b,"sem,state,journal",sem
ffad0a44b7216d0f079dcf95a351082099d1e5fb,"sem,gene",sem
42bf0383d1e09dd1b38f3debb13a76b2f87634b3,"sem,conf",sem
f5ab0d1f8f7df937778c60c3da6f4ef939a54a7b,"sem,state,bh",sem
9df5643ad135c7f8c02d3b69020de4ec910f9fc0,"sem,state,journal",sem
b35905c16ad6428551eb9e49525011bd2700cf56,"mem,re",mem
4cdeed861b5f797b3fa661eb331a6bd6ad669c6a,"sem,state,inode",sem
b73fce69ecb091a178ef9286027c370a63eb25aa,"sem,conf",sem
55bd725aa3a83b3935988f37275b5a80e10d4169,"concurrency,deadlock",concurrency
7fb5409df092589b86cc9412d926879cb572b7f0,"concurrency,deadlock",concurrency
8009f9fb3067fef6c2ca0c16f6bac786ae28639d,"concurrency,deadlock",concurrency
0040d9875dcccfcb2131417b10fbd9841bc5f05b,"sem,state,inode",sem
42a10add852e6291a7544afd8a286622a3e6ae76,"mem,null",mem
b8356c465b42c162f34b5fd4102a6c27cec36f43,"sem,state,inode",sem
b939e3766ec19eb556cb784c2faace253c6e1560,"sem,state,extent",sem
dbf9d7da33f79302fb1e4d7c6b2f6598e8608e72,"error_handling,ms_err",error_handling
ce40733ce93de402ed629762f0e912d9af187cef,"error_handling,ms_err",error_handling
aa22df2cc84011808ad7227437ac8f0e01030480,"sem,wlog",sem
c278bfecebfb1ed67c326ef472660878baa745cd,"concurrency,ato",concurrency
221879c927df05280283a4de6124806c17cc44d4,"error_handling,wr_err",error_handling
cb47dce79145d04634156fd18437e1e78af712e4,"sem,conf",sem
a72d7f834e1afa08421938d7eb06bd8e56b0e58c,"sem,gene",sem
b47b6f38e5202c924bfe7632dce5dda4e3d40731,"sem,gene",sem
5b615287b37c32dc0c9dbeab13b19ac87828a5f7,"concurrency,wr_lock",concurrency
2b47c3611de05c585e2d81204f6c7e3e255a3461,"sem,gene",sem
ef2b02d3e617cb0400eedf2668f86215e1b0e6af,"sem,wlog",sem
dd54567a83057821a667109a5cadec6eed0295de,"sem,gene",sem
780dcdb21170ae8ad3faa640ede249261f216a8c,"sem,gene",sem
eb40a09c679d7f9709f7087add57f2e1c7122bb3,"sem,conf",sem
ff9ddf7e847c4dc533f119efb6c77a6e57ab6397,"sem,state,inode",sem
32c3773011a9b3522bd4abadc7fad8c27417119f,"concurrency,deadlock",concurrency
a6c15c2b0fbfd5c0a84f5f0e1e3f20f85d2b8692,"sem,state,inode",sem
e5d2861f31474b373ce7754dc5122b414a176c64,"mem,re,err",mem
315054f023d28ee64f308adf8b5737831541776b,"mem,re,err",mem
25d14f983f70ddbeb15fa2d0f32f6b70bca42a15,"sem,state,extent",sem
4d7bf11d649c72621ca31b8ea12b9c94af380e63,"sem,gene",sem
7479d2b90b103f84d956a7177b3f99cbd472b345,"sem,io",sem
8a2bfdcbfa441d8b0e5cb9c9a7f45f77f80da465,"concurrency,ato",concurrency
2e7842b887627c4319c4625d2b52fa6616fda2cd,"sem,conf",sem
ead6596b9e776ac32d82f7d1931d7638e6d4a7bd,"sem,state,super",sem
feb189274638ea357750a9e809f5a6e2223a082e,"sem,state,journal",sem
a8f48a95619cbce8f85423480e7d0a1bf971a62b,"sem,conf",sem
ec0837f230e57afde65db72539e748d2a75abed0,"sem,gene",sem
b2f2c76d17b68869914a1ec3ab04c7674668f60d,"sem,gene",sem
e7dc95db2695dc92b223cdc49227ac57e63406d2,"sem,gene",sem
cd16c8f72aaaf2af06969d1441051b90010f7041,"sem,wlog",sem
1df1e63b9e9340015c01b85817568fb9afde10bc,"sem,wlog",sem
b46be05004abb419e303e66e143eed9f8a6e9f3f,"sem,io",sem
960cc398a7a2acfe455b2ec33c64dc6018c83aab,"sem,state,other",sem
ceea16bf85fb46035dda1db263ca29b0e07e22ba,"sem,conf",sem


==> figs-motiv/motivation-case-trend-data.csv <==
commit_id,date,message,insertions,deletions,patch_type,version,tags,loc
ff780b91efe901b8eecd8114785abae5341820ad,2020-10-15 13:37:56,"jbd2: add fast commit machinery
This functions adds necessary APIs needed in JBD2 layer for fast
commits.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-5-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",268,1,feature,5.10,,269
5b849b5f96b47d82b5a432d8b91a8ad260e1de46,2020-10-15 13:37:58,"jbd2: fast commit recovery path
This patch adds fast commit recovery support in JBD2.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-7-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",88,4,feature,5.10,,92
f5b8b297b04208e101c1f92fe804cd4e66df30e8,2020-10-22 11:19:43,"doc: update ext4 and journalling docs to include fast commit feature

This patch adds necessary documentation for fast commits.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-2-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",99,0,maintenance,5.10,doc,99
6866d7b3f2bb4f011041ba54c98b1584497fe2fd,2020-10-22 11:22:26,"ext4 / jbd2: add fast commit initialization

This patch adds fast commit area trackers in the journal_t
structure. These are initialized via the jbd2_fc_init() routine that
this patch adds. This patch also adds ext4/fast_commit.c and
ext4/fast_commit.h files for fast commit code that will be added in
subsequent patches in this series.

Reported-by: kernel test robot <lkp@intel.com>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-4-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",122,6,feature,5.10,,128
995a3ed67fc8c0e3301a770016fb66f1bbf15ec8,2020-10-22 11:22:26,"ext4: add fast_commit feature and handling for extended mount options

We are running out of mount option bits. Add handling for using
s_mount_opt2. Add ext4 and jbd2 fast commit feature flag and also add
ability to turn off the fast commit feature in Ext4.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-3-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",30,6,feature,5.10,,36
aa75f4d3daaeb1389b9cce9d6b84401eaf228d4e,2020-10-22 11:22:37,"ext4: main fast-commit commit path

This patch adds main fast commit commit path handlers. The overall
patch can be divided into two inter-related parts:

(A) Metadata updates tracking

    This part consists of helper functions to track changes that need
    to be committed during a commit operation. These updates are
    maintained by Ext4 in different in-memory queues. Following are
    the APIs and their short description that are implemented in this
    patch:

    - ext4_fc_track_link/unlink/creat() - Track unlink. link and creat
      operations
    - ext4_fc_track_range() - Track changed logical block offsets
      inodes
    - ext4_fc_track_inode() - Track inodes
    - ext4_fc_mark_ineligible() - Mark file system fast commit
      ineligible()
    - ext4_fc_start_update() / ext4_fc_stop_update() /
      ext4_fc_start_ineligible() / ext4_fc_stop_ineligible() These
      functions are useful for co-ordinating inode updates with
      commits.

(B) Main commit Path

    This part consists of functions to convert updates tracked in
    in-memory data structures into on-disk commits. Function
    ext4_fc_commit() is the main entry point to commit path.

Reported-by: kernel test robot <lkp@intel.com>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-6-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1707,29,feature,5.10,,1736
ce8c59d197c824789e1ade6f25d36037b4f0faeb,2020-10-22 11:22:38,"ext4: add fast commit stats in procfs

This commit adds a file in procfs that tracks fast commit related
statistics.

root@kvm-xfstests:/mnt# cat /proc/fs/ext4/vdc/fc_info
fc stats:
7772 commits
15 ineligible
4083 numblks
2242us avg_commit_time
Ineligible reasons:
""Extended attributes changed"":  0
""Cross rename"": 0
""Journal flag changed"": 0
""Insufficient memory"":  0
""Swap boot"":    0
""Resize"":       0
""Dir renamed"":  0
""Falloc range op"":      0
""FC Commit Failed"":     15

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-10-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",37,1,feature,5.10,,38
0f0672ffb61aebac906cf0aa1607d1f07f266fb6,2020-10-22 11:22:38,"ext4: add a mount opt to forcefully turn fast commits on

This is a debug only mount option that forcefully turns fast commits
on at mount time.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-9-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",5,1,feature,5.10,,6
8016e29f4362e285f0f7e38fadc61a5b7bdfdfa2,2020-10-22 11:22:38,"ext4: fast commit recovery path

This patch adds fast commit recovery path support for Ext4 file
system. We add several helper functions that are similar in spirit to
e2fsprogs journal recovery path handlers. Example of such functions
include - a simple block allocator, idempotent block bitmap update
function etc. Using these routines and the fast commit log in the fast
commit area, the recovery path (ext4_fc_replay()) performs fast commit
log recovery.

Reported-by: kernel test robot <lkp@intel.com>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201015203802.3597742-8-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1821,131,feature,5.10,,1952
d0520df7240f7117226e871453e1b20d12a9614a,2020-10-29 01:41:23,"ext4: properly check for dirty state in ext4_inode_datasync_dirty()

ext4_inode_datasync_dirty() needs to return 'true' if the inode is
dirty, 'false' otherwise, but the logic seems to be incorrectly changed
by commit aa75f4d3daae (""ext4: main fast-commit commit path"").

This introduces a problem with swap files that are always failing to be
activated, showing this error in dmesg:

 [   34.406479] swapon: file is not committed

Simple test case to reproduce the problem:

  # fallocate -l 8G swapfile
  # chmod 0600 swapfile
  # mkswap swapfile
  # swapon swapfile

Fix the logic to return the proper state of the inode.

Link: https://lore.kernel.org/lkml/20201024131333.GA32124@xps-13-7390
Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Andrea Righi <andrea.righi@canonical.com>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201027044915.2553163-1-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",6,4,bug,5.10,"sem, logic",10
e029c5f2798720b463e8df0e184a4d1036311b43,2020-10-29 01:42:03,"ext4: make num of fast commit blocks configurable

This patch reserves a field in the jbd2 superblock for number of fast
commit blocks. When this value is non-zero, Ext4 uses this field to
set the number of fast commit blocks.

Fixes: 6866d7b3f2bb (""ext4/jbd2: add fast commit initialization"")
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201027044915.2553163-2-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",15,2,feature,5.10,,17
ababea77bc50e004f7cc2792f0ec8d26b7574c3e,2020-10-29 01:42:10,"ext4: use s_mount_flags instead of s_mount_state for fast commit state

Ext4's fast commit related transient states should use
sb->s_mount_flags instead of persistent sb->s_mount_state.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201027044915.2553163-3-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",15,15,bug,5.10,"sem, state",30
8c9be1e58a8dc03ef815ca51ece95c5e6862b25e,2020-10-29 01:43:07,"ext4: use IS_ERR() for error checking of path

With this fix, fast commit recovery code uses IS_ERR() for path
returned by ext4_find_extent.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Reported-by: Dan Carpenter <dan.carpenter@oracle.com>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201027204342.2794949-1-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,2,bug,5.10,"error_handling, missing error",6
6694875ef8045cdb1e6712ee9b68fe08763507d8,2020-10-29 01:43:22,"ext4: indicate that fast_commit is available via /sys/fs/ext4/feature/...

Signed-off-by: Theodore Ts'o <tytso@mit.edu>",2,0,maintenance,5.10,api,2
e121bd48b9eb8e3b9104d3d5d08fdf88e9ca0f97,2020-11-07 11:52:36,"ext4: silence an uninitialized variable warning

Smatch complains that ""i"" can be uninitialized if we don't enter the
loop.  I don't know if it's possible but we may as well silence this
warning.

[ Initialize i to sb->s_blocksize instead of 0.  The only way the for
  loop could be skipped entirely is the in-memory data structures, in
  particular the bh->b_data for the on-disk superblock has gotten
  corrupted enough that calculated value of group is >= to
  ext4_get_groups_count(sb).  In that case, we want to exit
  immediately without allocating a block.  -- TYT ]

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Dan Carpenter <dan.carpenter@oracle.com>
Link: https://lore.kernel.org/r/20201030114620.GB3251003@mwanda
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",1,1,bug,5.10,"mem, uninitialized read",2
a44ad6835da52fdf4df2e482f45a167336555121,2020-11-07 12:01:01,"ext4: describe fast_commit feature flags

Fast commit feature has flags in the file system as well in JBD2. The
meaning of fast commit feature flags can get confusing. Update docs
and code to add more documentation about it.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20201106035911.1942128-2-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",20,0,maintenance,5.10,doc,20
a80f7fcf18672ae4971a6b713b58c0d389aa99fe,2020-11-07 12:01:02,"ext4: fixup ext4_fc_track_* functions' signature

Firstly, pass handle to all ext4_fc_track_* functions and use
transaction id found in handle->h_transaction->h_tid for tracking fast
commit updates. Secondly, don't pass inode to
ext4_fc_track_link/create/unlink functions. inode can be found inside
these functions as d_inode(dentry). However, rename path is an
exeception. That's because in that case, we need inode that's not same
as d_inode(dentry). To handle that, add a couple of low-level wrapper
functions that take inode and dentry as arguments.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-5-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",74,63,maintenance,5.10,api,137
b21ebf143af219207214c79bc217beb39c43212a,2020-11-07 12:01:02,"ext4: mark fc ineligible if inode gets evictied due to mem pressure

If inode gets evicted due to memory pressure, we have to remove it
from the fast commit list. However, that inode may have uncommitted
changes that fast commits will lose. So, just fall back to full
commits in this case. Also, rename the fast commit ineligiblity reason
from ""EXT4_FC_REASON_MEM"" to ""EXT4_FC_REASON_MEM_NOMEM"" for better
expression.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-3-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",8,6,bug,5.10,"sem, state",14
a1e5e465b31d6015fccb359d99053b39e5180466,2020-11-07 12:01:03,"ext4: clean up the JBD2 API that initializes fast commits

This patch removes jbd2_fc_init() API and its related functions to
simplify enabling fast commits. With this change, the number of fast
commit blocks to use is solely determined by the JBD2 layer. So, we
move the default value for minimum number of fast commit blocks from
ext4/fast_commit.h to include/linux/jbd2.h. However, whether or not to
use fast commits is determined by the file system. The file system
just sets the fast commit feature using
jbd2_journal_set_features(). JBD2 layer then determines how many
blocks to use for fast commits (based on the value found in the JBD2
superblock).

Note that the JBD2 feature flag of fast commits is just an indication
that there are fast commit blocks present on disk. It doesn't tell
JBD2 layer about the intent of the file system of whether to it wants
to use fast commit or not. That's why, we blindly clear the fast
commit flag in journal_reset() after the recovery is done.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-7-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",65,58,maintenance,5.10,api,123
764b3fd31d131c4b8b5fa064aa94382091923aec,2020-11-07 12:01:04,"ext4: mark buf dirty before submitting fast commit buffer

Mark the fast commit buffer as dirty before submission.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-16-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1,1,bug,5.10,"sem, I/O timing",2
a740762fb3b36dbdddb63ebe65b71cea3014f1c3,2020-11-07 12:01:04,"ext4: fix code documentatioon

Add a TODO to remember fixing REQ_FUA | REQ_PREFLUSH for fast commit
buffers. Also, fix a typo in top level comment in fast_commit.c

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-15-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",2,1,maintenance,5.10,doc,3
9b5f6c9b83d912c63ef9fb486a052be79b06f8b0,2020-11-07 12:01:05,"ext4: make s_mount_flags modifications atomic

Fast commit file system states are recorded in
sbi->s_mount_flags. Fast commit expects these bit manipulations to be
atomic. This patch adds helpers to make those modifications atomic.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-21-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",52,34,reliability,5.10,,86
da0c5d2695265962f20099737348fcb3ff524d0f,2020-11-07 12:01:05,"ext4: issue fsdev cache flush before starting fast commit

If the journal dev is different from fsdev, issue a cache flush before
committing fast commit blocks to disk.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20201106035911.1942128-20-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",7,0,bug,5.10,"sem, I/O timing",7
556e0319fbb8eee3fa19fdcc27c8bcb4af1c7211,2020-11-07 12:01:05,"ext4: disable fast commit with data journalling

Fast commits don't work with data journalling. This patch disables the
fast commit support when data journalling is turned on.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20201106035911.1942128-19-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",14,3,bug,5.10,"sem, config",17
1ceecb537f72734e4315638e7a1bb62e56c86fbf,2020-11-07 12:01:05,"ext4: fix inode dirty check in case of fast commits

In case of fast commits, determine if the inode is dirty by checking
if the inode is on fast commit list. This also helps us get rid of
ext4_inode_info.i_fc_committed_subtid field.

Reported-by: Andrea Righi <andrea.righi@canonical.com>
Tested-by: Andrea Righi <andrea.righi@canonical.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-18-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1,8,bug,5.10,"sem, state",9
a3114fe747be42351ac1368bd3ad30f695e473a7,2020-11-07 12:01:05,"ext4: remove unnecessary fast commit calls from ext4_file_mmap

Remove unnecessary calls to ext4_fc_start_update() and
ext4_fc_stop_update() from ext4_file_mmap().

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-17-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",0,2,maintenance,5.10,code,2
99c880decf27858b5b0a57d8d811bb50226c3c12,2020-11-07 12:01:06,"ext4: cleanup fast commit mount options

Drop no_fc mount option that disable fast commit even if it was
enabled at mkfs time. Move fc_debug_force mount option under ifdef
EXT4_DEBUG to annotate that this is strictly for debugging and testing
purposes and should not be used in production.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201106035911.1942128-23-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,8,maintenance,5.10,code,12
fa329e27317f7f0762001b9fb1e76c387a9db25d,2020-11-07 13:08:23,"ext4: fix sparse warnings in fast_commit code

Add missing __acquire() and __releases() annotations, and make
fc_ineligible_reasons[] static, as it is not used outside of
fs/ext4/fast_commit.c.

Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,1,maintenance,5.10,code,5
a72b38eebea4661d4d67b194353124e63ce48f66,2020-11-12 03:23:29,"ext4: handle dax mount option collision

Mount options dax=inode and dax=never collided with fast_commit and
journal checksum. Redefine the mount flags to remove the collision.

Reported-by: Murphy Zhou <jencce.kernel@gmail.com>
Fixes: 9cb20f94afcd2 (""fs/ext4: Make DAX mount option a tri-state"")
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201111183209.447175-1-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,3,bug,5.10,"sem, config",6
704c2317cab5571da0e5763cd47ad07f8900aa76,2020-11-20 04:41:57,"ext4: drop fast_commit from /proc/mounts

The options in /proc/mounts must be valid mount options --- and
fast_commit is not a mount option.  Otherwise, command sequences like
this will fail:

    # mount /dev/vdc /vdc
    # mkdir -p /vdc/phoronix_test_suite /pts
    # mount --bind /vdc/phoronix_test_suite /pts
    # mount -o remount,nodioread_nolock /pts
    mount: /pts: mount point not mounted or bad option.

And in the system logs, you'll find:

    EXT4-fs (vdc): Unrecognized mount option ""fast_commit"" or missing value

Fixes: 995a3ed67fc8 (""ext4: add fast_commit feature and handling for extended mount options"")
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",0,4,bug,5.10,"sem, config",4
bc18546bf68e47996a359d2533168d5770a22024,2020-12-18 02:30:32,"ext4: fix an IS_ERR() vs NULL check

The ext4_find_extent() function never returns NULL, it returns error
pointers.

Fixes: 44059e503b03 (""ext4: fast commit recovery path"")
Signed-off-by: Dan Carpenter <dan.carpenter@oracle.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20201023112232.GB282278@mwanda
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",2,2,bug,5.10,"error_handling, wrong error",4
b1b7dce3f09b460da38946d1845f3076daa36abb,2020-12-18 02:30:44,"ext4: add docs about fast commit idempotence

Fast commit on-disk format is designed such that the replay of these
tags can be idempotent. This patch adds documentation in the code in
form of comments and in form kernel docs that describes these
characteristics. This patch also adds a TODO item needed to ensure
kernel fast commit replay idempotence.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201119232822.1860882-1-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",111,0,maintenance,5.11,doc,111
941ba122ca56756aad82db21d28f283ad33b8dee,2020-12-18 02:30:45,"ext4: make fast_commit.h byte identical with e2fsprogs/fast_commit.h

This patch makes fast_commit.h byte by byte identical with
e2fsprogs/fast_commit.h. This will help us ensure that there are no
on-disk format inconsistencies between e2fsck and kernel ext4.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201120202232.2240293-1-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",61,55,maintenance,5.11,api,116
23dd561ad9eae02b4d51bb502fe4e1a0666e9567,2021-01-16 03:39:14,"ext4: use IS_ERR instead of IS_ERR_OR_NULL and set inode null when IS_ERR

1: ext4_iget/ext4_find_extent never returns NULL, use IS_ERR
instead of IS_ERR_OR_NULL to fix this.

2: ext4_fc_replay_inode should set the inode to NULL when IS_ERR.
and go to call iput properly.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Yi Li <yili@winhong.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20201230033827.3996064-1-yili@winhong.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",12,11,bug,5.10,"sem, logic",23
31e203e09f036f48e7c567c2d32df0196bbd303f,2021-01-16 03:40:12,"ext4: fix wrong list_splice in ext4_fc_cleanup

After full/fast commit, entries in staging queue are promoted to main
queue. In ext4_fs_cleanup function, it splice to staging queue to
staging queue.

Fixes: aa75f4d3daaeb (""ext4: main fast-commit commit path"")
Signed-off-by: Daejun Park <daejun7.park@samsung.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20201230094851epcms2p6eeead8cc984379b37b2efd21af90fd1a@epcms2p6
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",1,1,bug,5.10,"sem, logic",2
e9f53353e166a67dfe4f8295100f8ac39d6cf10b,2021-01-16 03:41:31,"ext4: remove expensive flush on fast commit

In the fast commit, it adds REQ_FUA and REQ_PREFLUSH on each fast
commit block when barrier is enabled.  However, in recovery phase,
ext4 compares CRC value in the tail.  So it is sufficient to add
REQ_FUA and REQ_PREFLUSH on the block that has tail.

Signed-off-by: Daejun Park <daejun7.park@samsung.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20210106013242epcms2p5b6b4ed8ca86f29456fdf56aa580e74b4@epcms2p5
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",5,5,performance,5.11,,10
96e7c02d0bbca9f33fb4175e5f302dab1de6f985,2021-02-03 13:05:01,"ext4: Change list_for_each* to list_for_each_entry*

In the fast_commit.c, list_for_each* + list_entry can be changed to
list_for_each_entry*. It reduces number of variables and lines.

Signed-off-by: Daejun Park <daejun7.park@samsung.com>
Link: https://lore.kernel.org/r/20210111013726epcms2p4579ae56040d7043db785bf0d0a785dc7@epcms2p4
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",11,18,maintenance,5.12,code,29
8210bb29c1b66200cff7b25febcf6e39baf49fbf,2021-03-21 12:38:18,"ext4: fix rename whiteout with fast commit

This patch adds rename whiteout support in fast commits. Note that the
whiteout object that gets created is actually char device. Which
imples, the function ext4_inode_journal_mode(struct inode *inode)
would return ""JOURNAL_DATA"" for this inode. This has a consequence in
fast commit code that it will make creation of the whiteout object a
fast-commit ineligible behavior and thus will fall back to full
commits. With this patch, this can be observed by running fast commits
with rename whiteout and seeing the stats generated by ext4_fc_stats
tracepoint as follows:

ext4_fc_stats: dev 254:32 fc ineligible reasons:
XATTR:0, CROSS_RENAME:0, JOURNAL_FLAG_CHANGE:0, NO_MEM:0, SWAP_BOOT:0,
RESIZE:0, RENAME_DIR:0, FALLOC_RANGE:0, INODE_JOURNAL_DATA:16;
num_commits:6, ineligible: 6, numblks: 3

So in short, this patch guarantees that in case of rename whiteout, we
fall back to full commits.

Amir mentioned that instead of creating a new whiteout object for
every rename, we can create a static whiteout object with irrelevant
nlink. That will make fast commits to not fall back to full
commit. But until this happens, this patch will ensure correctness by
falling back to full commits.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Cc: stable@kernel.org
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20210316221921.1124955-1-harshadshirwadkar@gmail.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",12,2,bug,5.10,"sem, logic",14
512c15ef05d73a04f1aef18a3bc61a8bb516f323,2021-03-21 12:42:12,"ext4: stop inode update before return

The inode update should be stopped before returing the error code.

Signed-off-by: Pan Bian <bianpan2016@163.com>
Link: https://lore.kernel.org/r/20210117085732.93788-1-bianpan2016@163.com
Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Cc: stable@kernel.org
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,1,bug,5.10,"sem, state",4
e1262cd2e68a0870fb9fc95eb202d22e8f0074b7,2021-04-10 09:28:30,"ext4: fix error return code in ext4_fc_perform_commit()

In case of if not ext4_fc_add_tlv branch, an error return code is missing.

Cc: stable@kernel.org
Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Reported-by: Hulk Robot <hulkci@huawei.com>
Signed-off-by: Xu Yihang <xuyihang@huawei.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20210408070033.123047-1-xuyihang@huawei.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,1,bug,5.10,"error_handling, missing error",4
fcdf3c34b7abdcbb49690c94c7fa6ce224dc9749,2021-04-10 11:32:16,"ext4: fix debug format string warning

Using no_printk() for jbd_debug() revealed two warnings:

fs/jbd2/recovery.c: In function 'fc_do_one_pass':
fs/jbd2/recovery.c:256:30: error: format '%d' expects a matching 'int' argument [-Werror=format=]
  256 |                 jbd_debug(3, ""Processing fast commit blk with seq %d"");
      |                              ^~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
fs/ext4/fast_commit.c: In function 'ext4_fc_replay_add_range':
fs/ext4/fast_commit.c:1732:30: error: format '%d' expects argument of type 'int', but argument 2 has type 'long unsigned int' [-Werror=format=]
 1732 |                 jbd_debug(1, ""Converting from %d to %d %lld"",

The first one was added incorrectly, and was also missing a few newlines
in debug output, and the second one happened when the type of an
argument changed.

Reported-by: kernel test robot <lkp@intel.com>
Fixes: d556435156b7 (""jbd2: avoid -Wempty-body warnings"")
Fixes: 6db074618969 (""ext4: use BIT() macro for BH_** state bits"")
Fixes: 5b849b5f96b4 (""jbd2: fast commit recovery path"")
Signed-off-by: Arnd Bergmann <arnd@arndb.de>
Link: https://lore.kernel.org/r/20210409201211.1866633-1-arnd@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,4,maintenance,5.10,compile,7
b45f189a19b38e01676628db79cd3eeb1333516e,2021-06-03 09:40:42,"ext4: fix accessing uninit percpu counter variable with fast_commit

When running generic/527 with fast_commit configuration, the following
issue is seen on Power.  With fast_commit, during ext4_fc_replay()
(which can be called from ext4_fill_super()), if inode eviction
happens then it can access an uninitialized percpu counter variable.

This patch adds the check before accessing the counters in
ext4_free_inode() path.

[  321.165371] run fstests generic/527 at 2021-04-29 08:38:43
[  323.027786] EXT4-fs (dm-0): mounted filesystem with ordered data mode. Opts: block_validity. Quota mode: none.
[  323.618772] BUG: Unable to handle kernel data access on read at 0x1fbd80000
[  323.619767] Faulting instruction address: 0xc000000000bae78c
cpu 0x1: Vector: 300 (Data Access) at [c000000010706ef0]
    pc: c000000000bae78c: percpu_counter_add_batch+0x3c/0x100
    lr: c0000000006d0bb0: ext4_free_inode+0x780/0xb90
    pid   = 5593, comm = mount
	ext4_free_inode+0x780/0xb90
	ext4_evict_inode+0xa8c/0xc60
	evict+0xfc/0x1e0
	ext4_fc_replay+0xc50/0x20f0
	do_one_pass+0xfe0/0x1350
	jbd2_journal_recover+0x184/0x2e0
	jbd2_journal_load+0x1c0/0x4a0
	ext4_fill_super+0x2458/0x4200
	mount_bdev+0x1dc/0x290
	ext4_mount+0x28/0x40
	legacy_get_tree+0x4c/0xa0
	vfs_get_tree+0x4c/0x120
	path_mount+0xcf8/0xd70
	do_mount+0x80/0xd0
	sys_mount+0x3fc/0x490
	system_call_exception+0x384/0x3d0
	system_call_common+0xec/0x278

Cc: stable@kernel.org
Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/6cceb9a75c54bef8fa9696c1b08c8df5ff6169e2.1619692410.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,2,bug,5.10,"mem, uninitialized read",6
a7ba36bc94f20b6c77f16364b9a23f582ea8faac,2021-06-06 22:10:23,"ext4: fix fast commit alignment issues

Fast commit recovery data on disk may not be aligned. So, when the
recovery code reads it, this patch makes sure that fast commit info
found on-disk is first memcpy-ed into an aligned variable before
accessing it. As a consequence of it, we also remove some macros that
could resulted in unaligned accesses.

Cc: stable@kernel.org
Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20210519215920.2037527-1-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",90,99,bug,5.10,"sem, logic",189
1fd95c05d8f742abfe906620780aee4dbe1a2db0,2021-09-02 23:36:01,"ext4: add error checking to ext4_ext_replay_set_iblocks()

If the call to ext4_map_blocks() fails due to an corrupted file
system, ext4_ext_replay_set_iblocks() can get stuck in an infinite
loop.  This could be reproduced by running generic/526 with a file
system that has inline_data and fast_commit enabled.  The system will
repeatedly log to the console:

EXT4-fs warning (device dm-3): ext4_block_to_path:105: block 1074800922 > max in inode 131076

and the stack that it gets stuck in is:

   ext4_block_to_path+0xe3/0x130
   ext4_ind_map_blocks+0x93/0x690
   ext4_map_blocks+0x100/0x660
   skip_hole+0x47/0x70
   ext4_ext_replay_set_iblocks+0x223/0x440
   ext4_fc_replay_inode+0x29e/0x3b0
   ext4_fc_replay+0x278/0x550
   do_one_pass+0x646/0xc10
   jbd2_journal_recover+0x14a/0x270
   jbd2_journal_load+0xc4/0x150
   ext4_load_journal+0x1f3/0x490
   ext4_fill_super+0x22d4/0x2c00

With this patch, generic/526 still fails, but system is no longer
locking up in a tight loop.  It's likely the root casue is that
fast_commit replay is corrupting file systems with inline_data, and we
probably need to add better error handling in the fast commit replay
code path beyond what is done here, which essentially just breaks the
infinite loop without reporting the to the higher levels of the code.

Fixes: 8016E29F4362 (""ext4: fast commit recovery path"")
Cc: stable@kernel.org
Cc: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",14,5,bug,5.10,"error_handling, missing error",19
a2c2f0826e2b75560b31daf1cd9a755ab93cf4c6,2021-10-01 12:03:25,"ext4: limit the number of blocks in one ADD_RANGE TLV

Now EXT4_FC_TAG_ADD_RANGE uses ext4_extent to track the
newly-added blocks, but the limit on the max value of
ee_len field is ignored, and it can lead to BUG_ON as
shown below when running command ""fallocate -l 128M file""
on a fast_commit-enabled fs:

  kernel BUG at fs/ext4/ext4_extents.h:199!
  invalid opcode: 0000 [#1] SMP PTI
  CPU: 3 PID: 624 Comm: fallocate Not tainted 5.14.0-rc6+ #1
  Hardware name: QEMU Standard PC (i440FX + PIIX, 1996)
  RIP: 0010:ext4_fc_write_inode_data+0x1f3/0x200
  Call Trace:
   ? ext4_fc_write_inode+0xf2/0x150
   ext4_fc_commit+0x93b/0xa00
   ? ext4_fallocate+0x1ad/0x10d0
   ext4_sync_file+0x157/0x340
   ? ext4_sync_file+0x157/0x340
   vfs_fsync_range+0x49/0x80
   do_fsync+0x3d/0x70
   __x64_sys_fsync+0x14/0x20
   do_syscall_64+0x3b/0xc0
   entry_SYSCALL_64_after_hwframe+0x44/0xae

Simply fixing it by limiting the number of blocks
in one EXT4_FC_TAG_ADD_RANGE TLV.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: stable@kernel.org
Signed-off-by: Hou Tao <houtao1@huawei.com>
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Link: https://lore.kernel.org/r/20210820044505.474318-1-houtao1@huawei.com",6,0,bug,5.10,"sem, logic",6
bb9464e08309f6befe80866f5be51778ca355ee9,2021-10-01 12:04:01,"ext4: flush s_error_work before journal destroy in ext4_fill_super

The error path in ext4_fill_super forget to flush s_error_work before
journal destroy, and it may trigger the follow bug since
flush_stashed_error_work can run concurrently with journal destroy
without any protection for sbi->s_journal.

[32031.740193] EXT4-fs (loop66): get root inode failed
[32031.740484] EXT4-fs (loop66): mount failed
[32031.759805] ------------[ cut here ]------------
[32031.759807] kernel BUG at fs/jbd2/transaction.c:373!
[32031.760075] invalid opcode: 0000 [#1] SMP PTI
[32031.760336] CPU: 5 PID: 1029268 Comm: kworker/5:1 Kdump: loaded
4.18.0
[32031.765112] Call Trace:
[32031.765375]  ? __switch_to_asm+0x35/0x70
[32031.765635]  ? __switch_to_asm+0x41/0x70
[32031.765893]  ? __switch_to_asm+0x35/0x70
[32031.766148]  ? __switch_to_asm+0x41/0x70
[32031.766405]  ? _cond_resched+0x15/0x40
[32031.766665]  jbd2__journal_start+0xf1/0x1f0 [jbd2]
[32031.766934]  jbd2_journal_start+0x19/0x20 [jbd2]
[32031.767218]  flush_stashed_error_work+0x30/0x90 [ext4]
[32031.767487]  process_one_work+0x195/0x390
[32031.767747]  worker_thread+0x30/0x390
[32031.768007]  ? process_one_work+0x390/0x390
[32031.768265]  kthread+0x10d/0x130
[32031.768521]  ? kthread_flush_work_fn+0x10/0x10
[32031.768778]  ret_from_fork+0x35/0x40

static int start_this_handle(...)
    BUG_ON(journal->j_flags & JBD2_UNMOUNT); <---- Trigger this

Besides, after we enable fast commit, ext4_fc_replay can add work to
s_error_work but return success, so the latter journal destroy in
ext4_load_journal can trigger this problem too.

Fix this problem with two steps:
1. Call ext4_commit_super directly in ext4_handle_error for the case
   that called from ext4_fc_replay
2. Since it's hard to pair the init and flush for s_error_work, we'd
   better add a extras flush_work before journal destroy in
   ext4_fill_super

Besides, this patch will call ext4_commit_super in ext4_handle_error for
any nojournal case too. But it seems safe since the reason we call
schedule_work was that we should save error info to sb through journal
if available. Conversely, for the nojournal case, it seems useless delay
commit superblock to s_error_work.

Fixes: c92dc856848f (""ext4: defer saving error info from atomic context"")
Fixes: 2d01ddc86606 (""ext4: save error info to sb through journal if available"")
Cc: stable@kernel.org
Signed-off-by: yangerkun <yangerkun@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Link: https://lore.kernel.org/r/20210924093917.1953239-1-yangerkun@huawei.com",4,1,bug,5.14,"concurrency, order",5
1ebf21784b19d5bc269f39a5d1eedb7f29a7d152,2021-11-04 22:34:39,"ext4: inline data inode fast commit replay fixes

Since there are no blocks in an inline data inode, there's no point in
fixing iblocks field in fast commit replay path for this inode.
Similarly, there's no point in fixing any block bitmaps / global block
counters with respect to such an inode. Just bail out from these
functions if an inline data inode is encountered.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211015182513.395917-2-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",9,1,bug,5.16,"sem, logic",10
6c31a689b2e9e1dee5cbe16b773648a2d84dfb02,2021-11-04 22:34:39,"ext4: commit inline data during fast commit

During the commit phase in fast commits if an inode with inline data
is being committed, also commit the inline data along with
inode. Since recovery code just blindly copies entire content found in
inode TLV, there is no change needed on the recovery path. Thus, this
change is backward compatiable.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211015182513.395917-1-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,1,bug,5.16,"sem, logic",4
d1199b94474ac4513b8491a4b751a8a466e1886b,2021-12-24 07:13:25,"ext4: update fast commit TODOs

This series takes care of a couple of TODOs and adds new ones. Update
the TODOs section to reflect current state and future work that needs
to happen.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223202140.2061101-5-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",6,8,maintenance,5.17,doc,14
0915e464cb274648e1ef1663e1356e53ff400983,2021-12-24 07:13:25,"ext4: simplify updating of fast commit stats

Move fast commit stats updating logic to a separate function from
ext4_fc_commit(). This significantly improves readability of
ext4_fc_commit().

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223202140.2061101-4-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",68,59,maintenance,5.15,code,127
7bbbe241ec7ce0def9f71464c878fdbd2b0dcf37,2021-12-24 07:13:25,"ext4: drop ineligible txn start stop APIs

This patch drops ext4_fc_start_ineligible() and
ext4_fc_stop_ineligible() APIs. Fast commit ineligible transactions
should simply call ext4_fc_mark_ineligible() after starting the
trasaction.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223202140.2061101-3-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",20,75,maintenance,5.15,api,95
2729cfdcfa1cc49bef5a90d046fa4a187fdfcc69,2021-12-24 07:13:25,"ext4: use ext4_journal_start/stop for fast commit transactions

This patch drops all calls to ext4_fc_start_update() and
ext4_fc_stop_update(). To ensure that there are no ongoing journal
updates during fast commit, we also make jbd2_fc_begin_commit() lock
journal for updates. This way we don't have to maintain two different
transaction start stop APIs for fast commit and full commit. This
patch doesn't remove the functions altogether since in future we want
to have inode level locking for fast commits.

Signed-off-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223202140.2061101-2-harshads@google.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,24,maintenance,5.10,api,28
5e4d0eba1ccaf19f93222abdeda5a368be141785,2022-01-11 02:25:44,"ext4: fix fast commit may miss tracking range for FALLOC_FL_ZERO_RANGE

when call falloc with FALLOC_FL_ZERO_RANGE, to set an range to unwritten,
which has been already initialized. If the range is align to blocksize,
fast commit will not track range for this change.

Also track range for unwritten range in ext4_map_blocks().

Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211221022839.374606-1-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",4,5,bug,5.10,"sem, logic",9
ab047d516dea72f011c15c04a929851e4d053109,2022-01-11 02:25:54,"ext4: destroy ext4_fc_dentry_cachep kmemcache on module removal

The kmemcache for ext4_fc_dentry_cachep remains registered after module
removal.

Destroy ext4_fc_dentry_cachep kmemcache on module removal.

Fixes: aa75f4d3daaeb (""ext4: main fast-commit commit path"")
Signed-off-by: Sebastian Andrzej Siewior <bigeasy@linutronix.de>
Reviewed-by: Lukas Czerner <lczerner@redhat.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211110134640.lyku5vklvdndw6uk@linutronix.de
Link: https://lore.kernel.org/r/YbiK3JetFFl08bd7@linutronix.de
Link: https://lore.kernel.org/r/20211223164436.2628390-1-bigeasy@linutronix.de
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",8,0,bug,5.10,"mem, resource leak",8
9725958bb75cdfa10f2ec11526fdb23e7485e8e4,2022-01-11 02:25:54,"ext4: fast commit may miss tracking unwritten range during ftruncate

If use FALLOC_FL_KEEP_SIZE to alloc unwritten range at bottom, the
inode->i_size will not include the unwritten range. When call
ftruncate with fast commit enabled, it will miss to track the
unwritten range.

Change to trace the full range during ftruncate.

Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223032337.5198-3-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",1,2,bug,5.10,"sem, logic",3
0b5b5a62b945a141e64011b2f90ee7e46f14be98,2022-01-11 02:25:54,"ext4: use ext4_ext_remove_space() for fast commit replay delete range

For now ,we use ext4_punch_hole() during fast commit replay delete range
procedure. But it will be affected by inode->i_size, which may not
correct during fast commit replay procedure. The following test will
failed.

-create & write foo (len 1000K)
-falloc FALLOC_FL_ZERO_RANGE foo (range 400K - 600K)
-create & fsync bar
-falloc FALLOC_FL_PUNCH_HOLE foo (range 300K-500K)
-fsync foo
-crash before a full commit

After the fast_commit reply procedure, the range 400K-500K will not be
removed. Because in this case, when calling ext4_punch_hole() the
inode->i_size is 0, and it just retruns with doing nothing.

Change to use ext4_ext_remove_space() instead of ext4_punch_hole()
to remove blocks of inode directly.

Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/20211223032337.5198-2-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",8,5,bug,5.10,"sem, logic",13
a660be97eb00c4d87bf881e1226fbd9d812690b7,2022-01-11 02:25:56,"ext4: remove redundant statement

The local variable assignment at the end of the function is meaningless.

The clang_analyzer complains as follows:

fs/ext4/fast_commit.c:779:2 warning:

Value stored to 'dst' is never read

Reported-by: Zeal Robot <zealci@zte.com.cn>
Signed-off-by: luo penghao <luo.penghao@zte.com.cn>
Link: https://lore.kernel.org/r/20211104063406.2747-1-luo.penghao@zte.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",0,1,maintenance,5.17,code,1
599ea31d13617c5484c40cdf50d88301dc351cfc,2022-02-03 23:56:01,"ext4: prevent used blocks from being allocated during fast commit replay

During fast commit replay procedure, we clear inode blocks bitmap in
ext4_ext_clear_bb(), this may cause ext4_mb_new_blocks_simple() allocate
blocks still in use.

Make ext4_fc_record_regions() also record physical disk regions used by
inodes during replay procedure. Then ext4_mb_new_blocks_simple() can
excludes these blocks in use.

Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Link: https://lore.kernel.org/r/20220110035141.1980-2-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",22,5,bug,5.10,"sem, state",27
e85c81ba8859a4c839bcd69c5d83b32954133a5b,2022-02-03 23:56:39,"ext4: fast commit may not fallback for ineligible commit

For the follow scenario:
1. jbd start commit transaction n
2. task A get new handle for transaction n+1
3. task A do some ineligible actions and mark FC_INELIGIBLE
4. jbd complete transaction n and clean FC_INELIGIBLE
5. task A call fsync

In this case fast commit will not fallback to full commit and
transaction n+1 also not handled by jbd.

Make ext4_fc_mark_ineligible() also record transaction tid for
latest ineligible case, when call ext4_fc_cleanup() check
current transaction tid, if small than latest ineligible tid
do not clear the EXT4_MF_FC_INELIGIBLE.

Reported-by: kernel test robot <lkp@intel.com>
Reported-by: Dan Carpenter <dan.carpenter@oracle.com>
Reported-by: Ritesh Harjani <riteshh@linux.ibm.com>
Suggested-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Link: https://lore.kernel.org/r/20220117093655.35160-2-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",42,23,bug,5.15,"sem, state",65
bdc8a53a6f2f0b1cb5f991440f2100732299eb93,2022-02-03 23:57:02,"ext4: fast commit may miss file actions

in the follow scenario:
1. jbd start transaction n
2. task A get new handle for transaction n+1
3. task A do some actions and add inode to FC_Q_MAIN fc_q
4. jbd complete transaction n and clear FC_Q_MAIN fc_q
5. task A call fsync

Fast commit will lost the file actions during a full commit.

we should also add updates to staging queue during a full commit.
and in ext4_fc_cleanup(), when reset a inode's fc track range, check
it's i_sync_tid, if it bigger than current transaction tid, do not
rest it, or we will lost the track range.

And EXT4_MF_FC_COMMITTING is not needed anymore, so drop it.

Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Link: https://lore.kernel.org/r/20220117093655.35160-3-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",7,10,bug,5.15,"sem, logic",17
cdce59a1549190b66f8e3fe465c2b2f714b98a94,2022-02-03 23:57:30,"ext4: fix error handling in ext4_fc_record_modified_inode()

Current code does not fully takes care of krealloc() error case, which
could lead to silent memory corruption or a kernel bug.  This patch
fixes that.

Also it cleans up some duplicated error handling logic from various
functions in fast_commit.c file.

Reported-by: luo penghao <luo.penghao@zte.com.cn>
Suggested-by: Lukas Czerner <lczerner@redhat.com>
Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/62e8b6a1cce9359682051deb736a3c0953c9d1e9.1642416995.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",29,35,bug,5.10,"mem, resource leak",64
8fca8a2b0a822f7936130af7299d2fd7f0a66714,2022-02-03 23:57:53,"ext4: fix incorrect type issue during replay_del_range

should not use fast commit log data directly, add le32_to_cpu().

Reported-by: kernel test robot <lkp@intel.com>
Fixes: 0b5b5a62b945 (""ext4: use ext4_ext_remove_space() for fast commit replay delete range"")
Cc: stable@kernel.org
Signed-off-by: Xin Yin <yinxin.x@bytedance.com>
Reviewed-by: Ritesh Harjani <riteshh@linux.ibm.com>
Link: https://lore.kernel.org/r/20220126063146.2302-1-yinxin.x@bytedance.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,2,bug,5.10,"sem, logic",5
bfdc502a4a4c058bf4cbb1df0c297761d528f54d,2022-02-26 10:34:56,"ext4: fix ext4_mb_mark_bb() with flex_bg with fast_commit

In case of flex_bg feature (which is by default enabled), extents for
any given inode might span across blocks from two different block group.
ext4_mb_mark_bb() only reads the buffer_head of block bitmap once for the
starting block group, but it fails to read it again when the extent length
boundary overflows to another block group. Then in this below loop it
accesses memory beyond the block group bitmap buffer_head and results
into a data abort.

	for (i = 0; i < clen; i++)
		if (!mb_test_bit(blkoff + i, bitmap_bh->b_data) == !state)
			already++;

This patch adds this functionality for checking block group boundary in
ext4_mb_mark_bb() and update the buffer_head(bitmap_bh) for every different
block group.

w/o this patch, I was easily able to hit a data access abort using Power platform.

<...>
[   74.327662] EXT4-fs error (device loop3): ext4_mb_generate_buddy:1141: group 11, block bitmap and bg descriptor inconsistent: 21248 vs 23294 free clusters
[   74.533214] EXT4-fs (loop3): shut down requested (2)
[   74.536705] Aborting journal on device loop3-8.
[   74.702705] BUG: Unable to handle kernel data access on read at 0xc00000005e980000
[   74.703727] Faulting instruction address: 0xc0000000007bffb8
cpu 0xd: Vector: 300 (Data Access) at [c000000015db7060]
    pc: c0000000007bffb8: ext4_mb_mark_bb+0x198/0x5a0
    lr: c0000000007bfeec: ext4_mb_mark_bb+0xcc/0x5a0
    sp: c000000015db7300
   msr: 800000000280b033
   dar: c00000005e980000
 dsisr: 40000000
  current = 0xc000000027af6880
  paca    = 0xc00000003ffd5200   irqmask: 0x03   irq_happened: 0x01
    pid   = 5167, comm = mount
<...>
enter ? for help
[c000000015db7380] c000000000782708 ext4_ext_clear_bb+0x378/0x410
[c000000015db7400] c000000000813f14 ext4_fc_replay+0x1794/0x2000
[c000000015db7580] c000000000833f7c do_one_pass+0xe9c/0x12a0
[c000000015db7710] c000000000834504 jbd2_journal_recover+0x184/0x2d0
[c000000015db77c0] c000000000841398 jbd2_journal_load+0x188/0x4a0
[c000000015db7880] c000000000804de8 ext4_fill_super+0x2638/0x3e10
[c000000015db7a40] c0000000005f8404 get_tree_bdev+0x2b4/0x350
[c000000015db7ae0] c0000000007ef058 ext4_get_tree+0x28/0x40
[c000000015db7b00] c0000000005f6344 vfs_get_tree+0x44/0x100
[c000000015db7b70] c00000000063c408 path_mount+0xdd8/0xe70
[c000000015db7c40] c00000000063c8f0 sys_mount+0x450/0x550
[c000000015db7d50] c000000000035770 system_call_exception+0x4a0/0x4e0
[c000000015db7e10] c00000000000c74c system_call_common+0xec/0x250

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/2609bc8f66fc15870616ee416a18a3d392a209c4.1644992609.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",76,55,bug,5.10,"mem, buffer overflow",131
b3998b3bc658017dc36c69a8224fb11a3d1b1382,2022-03-03 12:11:15,"ext4: improve fast_commit performance and scalability

Currently ext4_fc_commit_dentry_updates() is of quadratic time
complexity, which is causing performance bottlenecks with high
threads/file/dir count with fs_mark.

This patch makes commit dentry updates (and hence ext4_fc_commit()) path
to linear time complexity. Hence improves the performance of workloads
which does fsync on multiple threads/open files one-by-one.

Absolute numbers in avg file creates per sec (from fs_mark in 1K order)
=======================================================================
no.     Order   without-patch(K)   with-patch(K)   Diff(%)
1       1        16.90              17.51           +3.60
2       2,2      32.08              31.80           -0.87
3       3,3      53.97              55.01           +1.92
4       4,4      78.94              76.90           -2.58
5       5,5      95.82              95.37           -0.46
6       6,6      87.92              103.38          +17.58
7       6,10      0.73              126.13          +17178.08
8       6,14      2.33              143.19          +6045.49

workload type
==============
For e.g. 7th row order of 6,10 (2^6 == 64 && 2^10 == 1024)
echo /run/riteshh/mnt/{1..64} |sed -E 's/[[:space:]]+/ -d /g' \
  | xargs -I {} bash -c ""sudo fs_mark -L 100 -D 1024 -n 1024 -s0 -S5 -d {}""

Perf profile
(w/o patches)
=============================
87.15%  [kernel]  [k] ext4_fc_commit           --> Heavy contention/bottleneck
 1.98%  [kernel]  [k] perf_event_interrupt
 0.96%  [kernel]  [k] power_pmu_enable
 0.91%  [kernel]  [k] update_sd_lb_stats.constprop.0
 0.67%  [kernel]  [k] ktime_get

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/930f35d4fd5f83e2673c868781d9ebf15e91bf4e.1645426817.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",59,18,performance,5.18,,77
7f142440847480838e0c4b3092f24455cec111a7,2022-03-13 10:26:08,"ext4: do not call FC trace event in ext4_fc_commit() if FS does not support FC

This just puts trace_ext4_fc_commit_start(sb) & ktime_get()
for measuring FC commit time, after the check of whether sb
supports JOURNAL_FAST_COMMIT or not.

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/d53cf3e535924ec0a1eb41a560e96561b0727e7a.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,3,performance,5.18,,6
7af1974af0a9ba8a8ed2e3e947d87dd4d9a78d27,2022-03-13 10:26:08,"ext4: fix ext4_fc_stats trace point

ftrace's __print_symbolic() requires that any enum values used in the
symbol to string translation table be wrapped in a TRACE_DEFINE_ENUM
so that the enum value can be decoded from the ftrace ring buffer by
user space tooling.

This patch also fixes few other problems found in this trace point.
e.g. dereferencing structures in TP_printk which should not be done
at any cost.

Also to avoid checkpatch warnings, this patch removes those
whitespaces/tab stops issues.

Cc: stable@kernel.org
Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Reported-by: Steven Rostedt <rostedt@goodmis.org>
Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Steven Rostedt (Google) <rostedt@goodmis.org>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/b4b9691414c35c62e570b723e661c80674169f9a.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",49,29,bug,5.10,"sem, logic",78
c864ccd182d6ff2730a0f5b636c6b7c48f6f4f7f,2022-03-13 10:26:08,"ext4: remove unused enum EXT4_FC_COMMIT_FAILED

Below commit removed all references of EXT4_FC_COMMIT_FAILED.
commit 0915e464cb274 (""ext4: simplify updating of fast commit stats"")

Just remove it since it is not used anymore.

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/c941357e476be07a1138c7319ca5faab7fb80fc6.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",0,1,maintenance,5.15,code,1
78be0471da4e9fff874307d73d68f0173fa6a154,2022-03-16 05:44:46,"ext4: return early for non-eligible fast_commit track events

Currently ext4_fc_track_template() checks, whether the trace event
path belongs to replay or does sb has ineligible set, if yes it simply
returns. This patch pulls those checks before calling
ext4_fc_track_template() in the callers of ext4_fc_track_template().

[ Add checks to ext4_rename() which calls the __ext4_fc_track_*()
  functions directly. -- TYT ]

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Link: https://lore.kernel.org/r/3cd025d9c490218a92e6d8fb30b6123e693373e3.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",60,14,performance,5.15,,74
5641ace54471cb5c393e71f33232088602455c6b,2022-03-16 05:45:36,"ext4: add commit tid info in ext4_fc_commit_start/stop trace events

This adds commit_tid info in ext4_fc_commit_start/stop which is helpful
in debugging fast_commit issues.

For e.g. issues where due to jbd2 journal full commit, FC miss to commit
updates to a file.

Also improves TP_prink format string i.e. all ext4 and jbd2 trace events
starts with ""dev MAjOR,MINOR"". Let's follow the same convention while we
are still at it.

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://lore.kernel.org/r/ebcd6b9ab5b718db30f90854497886801ce38c63.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",15,10,maintenance,5.18,api,25
08f4c42abad1b93914a93f9042e2443593bd3137,2022-03-16 05:45:36,"ext4: add new trace event in ext4_fc_cleanup

This adds a new trace event in ext4_fc_cleanup() which is helpful in debugging
some fast_commit issues.

Signed-off-by: Ritesh Harjani <riteshh@linux.ibm.com>
Link: https://lore.kernel.org/r/794cdb1d5d3622f3f80d30c222ff6652ea68c375.1647057583.git.riteshh@linux.ibm.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",27,0,reliability,5.18,,27
c878bea3c9d724ddfa05a813f30de3d25a0ba83f,2022-05-25 03:33:58,"ext4: filter out EXT4_FC_REPLAY from on-disk superblock field s_state

The EXT4_FC_REPLAY bit in sbi->s_mount_state is used to indicate that
we are in the middle of replay the fast commit journal.  This was
actually a mistake, since the sbi->s_mount_info is initialized from
es->s_state.  Arguably s_mount_state is misleadingly named, but the
name is historical --- s_mount_state and s_state dates back to ext2.

What should have been used is the ext4_{set,clear,test}_mount_flag()
inline functions, which sets EXT4_MF_* bits in sbi->s_mount_flags.

The problem with using EXT4_FC_REPLAY is that a maliciously corrupted
superblock could result in EXT4_FC_REPLAY getting set in
s_mount_state.  This bypasses some sanity checks, and this can trigger
a BUG() in ext4_es_cache_extent().  As a easy-to-backport-fix, filter
out the EXT4_FC_REPLAY bit for now.  We should eventually transition
away from EXT4_FC_REPLAY to something like EXT4_MF_REPLAY.

Cc: stable@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Link: https://lore.kernel.org/r/20220420192312.1655305-1-phind.uet@gmail.com
Link: https://lore.kernel.org/r/20220517174028.942119-1-tytso@mit.edu
Reported-by: syzbot+c7358a3cd05ee786eb31@syzkaller.appspotmail.com",3,2,bug,5.10,"sem, state",5
e64e6ca90913b0dfe14bf7d529df0753a6746e23,2022-10-01 11:46:52,"ext4: adjust fast commit disable judgement order in ext4_fc_track_inode

If fastcommit is already disabled, there isn't need to mark inode ineligible.
So move 'ext4_fc_disabled()' judgement bofore 'ext4_should_journal_data(inode)'
judgement which can avoid to do meaningless judgement.

Signed-off-by: Ye Bin <yebin10@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20220916083836.388347-3-yebin10@huawei.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,3,performance,6.1,,6
f7314a67322ef04a4df51fbf6dc2b77fe71ef9ad,2022-10-01 11:46:53,"ext4: factor out ext4_fast_commit_init()

Factor out ext4_fast_commit_init(). No functional change.

Signed-off-by: Jason Yan <yanaijie@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Ritesh Harjani (IBM) <ritesh.list@gmail.com>
Link: https://lore.kernel.org/r/20220916141527.1012715-6-yanaijie@huawei.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",25,18,maintenance,6.1,code,43
0d043351e5baf3857f915367deba2a518b6a0809,2022-11-06 13:07:59,"ext4: fix fortify warning in fs/ext4/fast_commit.c:1551

With the new fortify string system, rework the memcpy to avoid this
warning:

memcpy: detected field-spanning write (size 60) of single field ""&raw_inode->i_generation"" at fs/ext4/fast_commit.c:1551 (size 4)

Cc: stable@kernel.org
Fixes: 54d9469bc515 (""fortify: Add run-time WARN for cross-field memcpy()"")
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,2,bug,6.1,"sem, logic",5
8805dbcb3e83a4e5a6c91edc15643a7498e576ce,2022-12-09 10:49:24,"ext4: simplify fast-commit CRC calculation

Instead of checksumming each field as it is added to the block, just
checksum each block before it is written.  This is simpler, and also
much more efficient.

Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-8-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",16,38,performance,6.2,,54
48a6a66db82b8043d298a630f22c62d43550cae5,2022-12-09 10:49:24,"ext4: fix off-by-one errors in fast-commit block filling

Due to several different off-by-one errors, or perhaps due to a late
change in design that wasn't fully reflected in the code that was
actually merged, there are several very strange constraints on how
fast-commit blocks are filled with tlv entries:

- tlvs must start at least 10 bytes before the end of the block, even
  though the minimum tlv length is 8.  Otherwise, the replay code will
  ignore them.  (BUG: ext4_fc_reserve_space() could violate this
  requirement if called with a len of blocksize - 9 or blocksize - 8.
  Fortunately, this doesn't seem to happen currently.)

- tlvs must end at least 1 byte before the end of the block.  Otherwise
  the replay code will consider them to be invalid.  This quirk
  contributed to a bug (fixed by an earlier commit) where uninitialized
  memory was being leaked to disk in the last byte of blocks.

Also, strangely these constraints don't apply to the replay code in
e2fsprogs, which will accept any tlvs in the blocks (with no bounds
checks at all, but that is a separate issue...).

Given that this all seems to be a bug, let's fix it by just filling
blocks with tlv entries in the natural way.

Note that old kernels will be unable to replay fast-commit journals
created by kernels that have this commit.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: <stable@vger.kernel.org> # v5.10+
Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-7-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",33,33,bug,5.15,"sem, logic",66
8415ce07ecf0cc25efdd5db264a7133716e503cf,2022-12-09 10:49:24,"ext4: fix unaligned memory access in ext4_fc_reserve_space()

As is done elsewhere in the file, build the struct ext4_fc_tl on the
stack and memcpy() it into the buffer, rather than directly writing it
to a potentially-unaligned location in the buffer.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: <stable@vger.kernel.org> # v5.10+
Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-6-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",21,18,bug,5.15,"sem, logic",39
64b4a25c3de81a69724e888ec2db3533b43816e2,2022-12-09 10:49:24,"ext4: add missing validation of fast-commit record lengths

Validate the inode and filename lengths in fast-commit journal records
so that a malicious fast-commit journal cannot cause a crash by having
invalid values for these.  Also validate EXT4_FC_TAG_DEL_RANGE.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: <stable@vger.kernel.org> # v5.10+
Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-5-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",20,20,bug,5.15,"sem, logic",40
594bc43b410316d70bb42aeff168837888d96810,2022-12-09 10:49:24,"ext4: fix leaking uninitialized memory in fast-commit journal

When space at the end of fast-commit journal blocks is unused, make sure
to zero it out so that uninitialized memory is not leaked to disk.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: <stable@vger.kernel.org> # v5.10+
Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-4-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",5,0,bug,5.10,"mem, uninitialized read",5
0fbcb5251fc81b58969b272c4fb7374a7b922e3e,2022-12-09 10:49:24,"ext4: disable fast-commit of encrypted dir operations

fast-commit of create, link, and unlink operations in encrypted
directories is completely broken because the unencrypted filenames are
being written to the fast-commit journal instead of the encrypted
filenames.  These operations can't be replayed, as encryption keys
aren't present at journal replay time.  It is also an information leak.

Until if/when we can get this working properly, make encrypted directory
operations ineligible for fast-commit.

Note that fast-commit operations on encrypted regular files continue to
be allowed, as they seem to work.

Fixes: aa75f4d3daae (""ext4: main fast-commit commit path"")
Cc: <stable@vger.kernel.org> # v5.10+
Signed-off-by: Eric Biggers <ebiggers@google.com>
Link: https://lore.kernel.org/r/20221106224841.279231-2-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",31,18,bug,5.10,"sem, logic",49
11768cfd98136dd8399480c60b7a5d3d3c7b109b,2023-02-09 23:43:23,"ext4: use ext4_fc_tl_mem in fast-commit replay path

To avoid 'sparse' warnings about missing endianness conversions, don't
store native endianness values into struct ext4_fc_tl.  Instead, use a
separate struct type, ext4_fc_tl_mem.

Fixes: dcc5827484d6 (""ext4: factor out ext4_fc_get_tl()"")
Cc: Ye Bin <yebin10@huawei.com>
Signed-off-by: Eric Biggers <ebiggers@google.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20221217050212.150665-1-ebiggers@kernel.org
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",26,18,maintenance,5.15,api,44
e3645d72f8865ffe36f9dc811540d40aa3c848d3,2023-02-26 04:39:08,"ext4: fix incorrect options show of original mount_opt and extend mount_opt2

Current _ext4_show_options() do not distinguish MOPT_2 flag, so it mixed
extend sbi->s_mount_opt2 options with sbi->s_mount_opt, it could lead to
show incorrect options, e.g. show fc_debug_force if we mount with
errors=continue mode and miss it if we set.

  $ mkfs.ext4 /dev/pmem0
  $ mount -o errors=remount-ro /dev/pmem0 /mnt
  $ cat /proc/fs/ext4/pmem0/options | grep fc_debug_force
    #empty
  $ mount -o remount,errors=continue /mnt
  $ cat /proc/fs/ext4/pmem0/options | grep fc_debug_force
    fc_debug_force
  $ mount -o remount,errors=remount-ro,fc_debug_force /mnt
  $ cat /proc/fs/ext4/pmem0/options | grep fc_debug_force
    #empty

Fixes: 995a3ed67fc8 (""ext4: add fast_commit feature and handling for extended mount options"")
Signed-off-by: Zhang Yi <yi.zhang@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20230129034939.3702550-1-yi.zhang@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",22,7,bug,6.1,"sem, logic",29
11b6890be0084ad4df0e06d89a9fdcc948472c65,2023-06-27 06:13:05,"ext4: get block from bh in ext4_free_blocks for fast commit replay

ext4_free_blocks will retrieve block from bh if block parameter is zero.
Retrieve block before ext4_free_blocks_simple to avoid potentially
passing wrong block to ext4_free_blocks_simple.

Signed-off-by: Kemeng Shi <shikemeng@huaweicloud.com>
Cc: stable@kernel.org
Reviewed-by: Ojaswin Mujoo <ojaswin@linux.ibm.com>
Link: https://lore.kernel.org/r/20230603150327.3596033-9-shikemeng@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",7,6,bug,5.10,"sem, logic",13
c431d3867e0a8258d1948408eb8297cdd2400e67,2023-10-06 10:32:15,"ext4: extend ext4_mb_mark_context to support allocation under journal

Previously, ext4_mb_mark_context is only called under fast commit
replay path, so there is no valid handle when we update block bitmap
and group descriptor. This patch try to extend ext4_mb_mark_context
to be used by code under journal. There are several improvement:
1. Add ""handle_t *handle"" to struct ext4_mark_context to journal block
bitmap and group descriptor update inside ext4_mb_mark_context (the
added journal code is based on ext4_mb_mark_diskspace_used where
ext4_mb_mark_context is going to be used.)
2. Adds a flag argument to ext4_mb_mark_context() which controls
a. EXT4_MB_BITMAP_MARKED_CHECK - whether block bitmap checking is needed.
b. EXT4_MB_SYNC_UPDATE - whether dirty buffers (bitmap and group
descriptor) needs sync.

Signed-off-by: Kemeng Shi <shikemeng@huaweicloud.com>
Reviewed-by: ""Ritesh Harjani (IBM)"" <ritesh.list@gmail.com>
Link: https://lore.kernel.org/r/20230928160407.142069-5-shikemeng@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",49,15,feature,6.7,,64
c9b528c35795b711331ed36dc3dbee90d5812d4e,2024-01-18 23:50:24,"ext4: regenerate buddy after block freeing failed if under fc replay

This mostly reverts commit 6bd97bf273bd (""ext4: remove redundant
mb_regenerate_buddy()"") and reintroduces mb_regenerate_buddy(). Based on
code in mb_free_blocks(), fast commit replay can end up marking as free
blocks that are already marked as such. This causes corruption of the
buddy bitmap so we need to regenerate it in that case.

Reported-by: Jan Kara <jack@suse.cz>
Fixes: 6bd97bf273bd (""ext4: remove redundant mb_regenerate_buddy()"")
Signed-off-by: Baokun Li <libaokun1@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://lore.kernel.org/r/20240104142040.2835097-4-libaokun1@huawei.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",20,0,bug,5.10,"sem, state",20
3f4830abd236d0428e50451e1ecb62e14c365e9b,2024-05-08 03:44:40,"ext4: fix potential unnitialized variable

Smatch complains ""err"" can be uninitialized in the caller.

    fs/ext4/indirect.c:349 ext4_alloc_branch()
    error: uninitialized symbol 'err'.

Set the error to zero on the success path.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Dan Carpenter <dan.carpenter@linaro.org>
Link: https://lore.kernel.org/r/363a4673-0fb8-4adf-b4fb-90a499077276@moroto.mountain
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1,0,bug,5.10,"mem, uninitialized read",1
907c3fe532253a6ef4eb9c4d67efb71fab58c706,2024-06-27 22:26:28,"ext4: fix infinite loop when replaying fast_commit

When doing fast_commit replay an infinite loop may occur due to an
uninitialized extent_status struct.  ext4_ext_determine_insert_hole() does
not detect the replay and calls ext4_es_find_extent_range(), which will
return immediately without initializing the 'es' variable.

Because 'es' contains garbage, an integer overflow may happen causing an
infinite loop in this function, easily reproducible using fstest generic/039.

This commit fixes this issue by unconditionally initializing the structure
in function ext4_es_find_extent_range().

Thanks to Zhang Yi, for figuring out the real problem!

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Reviewed-by: Zhang Yi <yi.zhang@huawei.com>
Link: https://patch.msgid.link/20240515082857.32730-1-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",2,0,bug,5.10,"mem, uninitialized read",2
63469662cc45d41705f14b4648481d5d29cf5999,2024-07-09 11:59:35,"ext4: fix possible tid_t sequence overflows

In the fast commit code there are a few places where tid_t variables are
being compared without taking into account the fact that these sequence
numbers may wrap.  Fix this issue by using the helper functions tid_gt()
and tid_geq().

Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Harshad Shirwadkar <harshadshirwadkar@gmail.com>
Link: https://patch.msgid.link/20240529092030.9557-3-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",4,4,bug,5.15,"sem, logic",8
7882b0187bbeb647967a7b5998ce4ad26ef68a9a,2024-07-09 11:59:37,"ext4: don't track ranges in fast_commit if inode has inlined data

When fast-commit needs to track ranges, it has to handle inodes that have
inlined data in a different way because ext4_fc_write_inode_data(), in the
actual commit path, will attempt to map the required blocks for the range.
However, inodes that have inlined data will have it's data stored in
inode->i_block and, eventually, in the extended attribute space.

Unfortunately, because fast commit doesn't currently support extended
attributes, the solution is to mark this commit as ineligible.

Link: https://bugs.debian.org/cgi-bin/bugreport.cgi?bug=1039883
Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Tested-by: Ben Hutchings <benh@debian.org>
Fixes: 9725958bb75c (""ext4: fast commit may miss tracking unwritten range during ftruncate"")
Link: https://patch.msgid.link/20240618144312.17786-1-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",6,0,bug,5.15,"sem, logic",6
6db3c1575a750fd417a70e0178bdf6efa0dd5037,2024-08-27 09:21:10,"ext4: fix fast commit inode enqueueing during a full journal commit

When a full journal commit is on-going, any fast commit has to be enqueued
into a different queue: FC_Q_STAGING instead of FC_Q_MAIN.  This enqueueing
is done only once, i.e. if an inode is already queued in a previous fast
commit entry it won't be enqueued again.  However, if a full commit starts
_after_ the inode is enqueued into FC_Q_MAIN, the next fast commit needs to
be done into FC_Q_STAGING.  And this is not being done in function
ext4_fc_track_template().

This patch fixes the issue by re-enqueuing an inode into the STAGING queue
during the fast commit clean-up callback when doing a full commit.  However,
to prevent a race with a fast-commit, the clean-up callback has to be called
with the journal locked.

This bug was found using fstest generic/047.  This test creates several 32k
bytes files, sync'ing each of them after it's creation, and then shutting
down the filesystem.  Some data may be loss in this operation; for example a
file may have it's size truncated to zero.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://patch.msgid.link/20240717172220.14201-1-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",15,2,bug,5.15,"concurrency, order",17
23dfdb56581ad92a9967bcd720c8c23356af74c1,2024-08-27 09:21:20,"ext4: fix access to uninitialised lock in fc replay path

The following kernel trace can be triggered with fstest generic/629 when
executed against a filesystem with fast-commit feature enabled:

INFO: trying to register non-static key.
The code is fine but needs lockdep annotation, or maybe
you didn't initialize this object before use?
turning off the locking correctness validator.
CPU: 0 PID: 866 Comm: mount Not tainted 6.10.0+ #11
Hardware name: QEMU Standard PC (i440FX + PIIX, 1996), BIOS rel-1.16.2-3-gd478f380-prebuilt.qemu.org 04/01/2014
Call Trace:
 <TASK>
 dump_stack_lvl+0x66/0x90
 register_lock_class+0x759/0x7d0
 __lock_acquire+0x85/0x2630
 ? __find_get_block+0xb4/0x380
 lock_acquire+0xd1/0x2d0
 ? __ext4_journal_get_write_access+0xd5/0x160
 _raw_spin_lock+0x33/0x40
 ? __ext4_journal_get_write_access+0xd5/0x160
 __ext4_journal_get_write_access+0xd5/0x160
 ext4_reserve_inode_write+0x61/0xb0
 __ext4_mark_inode_dirty+0x79/0x270
 ? ext4_ext_replay_set_iblocks+0x2f8/0x450
 ext4_ext_replay_set_iblocks+0x330/0x450
 ext4_fc_replay+0x14c8/0x1540
 ? jread+0x88/0x2e0
 ? rcu_is_watching+0x11/0x40
 do_one_pass+0x447/0xd00
 jbd2_journal_recover+0x139/0x1b0
 jbd2_journal_load+0x96/0x390
 ext4_load_and_init_journal+0x253/0xd40
 ext4_fill_super+0x2cc6/0x3180
...

In the replay path there's an attempt to lock sbi->s_bdev_wb_lock in
function ext4_check_bdev_write_error().  Unfortunately, at this point this
spinlock has not been initialized yet.  Moving it's initialization to an
earlier point in __ext4_fill_super() fixes this splat.

Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Link: https://patch.msgid.link/20240718094356.7863-1-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",2,1,bug,6.1,"concurrency, order",3
5e5b2a56c57def1b41efd49596621504d7bcc61c,2024-09-04 10:12:15,"ext4: avoid buffer_head leak in ext4_mark_inode_used()

Release inode_bitmap_bh from ext4_read_inode_bitmap() in
ext4_mark_inode_used() to avoid buffer_head leak.
By the way, remove unneeded goto for invalid ino when inode_bitmap_bh
is NULL.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Signed-off-by: Kemeng Shi <shikemeng@huaweicloud.com>
Link: https://patch.msgid.link/20240820132234.2759926-2-shikemeng@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",3,2,bug,5.10,"mem, resource leak",5
5c0f4cc84d3a601c99bc5e6e6eb1cbda542cce95,2024-09-04 10:12:17,"ext4: drop ppath from ext4_ext_replay_update_ex() to avoid double-free

When calling ext4_force_split_extent_at() in ext4_ext_replay_update_ex(),
the 'ppath' is updated but it is the 'path' that is freed, thus potentially
triggering a double-free in the following process:

ext4_ext_replay_update_ex
  ppath = path
  ext4_force_split_extent_at(&ppath)
    ext4_split_extent_at
      ext4_ext_insert_extent
        ext4_ext_create_new_leaf
          ext4_ext_grow_indepth
            ext4_find_extent
              if (depth > path[0].p_maxdepth)
                kfree(path)                 ---> path First freed
                *orig_path = path = NULL    ---> null ppath
  kfree(path)                               ---> path double-free !!!

So drop the unnecessary ppath and use path directly to avoid this problem.
And use ext4_find_extent() directly to update path, avoiding unnecessary
memory allocation and freeing. Also, propagate the error returned by
ext4_find_extent() instead of using strange error codes.

Fixes: 8016e29f4362 (""ext4: fast commit recovery path"")
Cc: stable@kernel.org
Signed-off-by: Baokun Li <libaokun1@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Ojaswin Mujoo <ojaswin@linux.ibm.com>
Tested-by: Ojaswin Mujoo <ojaswin@linux.ibm.com>
Link: https://patch.msgid.link/20240822023545.1994557-8-libaokun@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",10,11,bug,5.10,"mem, double free",21
2352e3e461926b59f01c1e39fbb0494891cff997,2024-09-04 10:14:12,"ext4: make some fast commit functions reuse extents path

The ext4_find_extent() can update the extent path so that it does not have
to allocate and free the path repeatedly, thus reducing the consumption of
memory allocation and freeing in the following functions:

    ext4_ext_clear_bb
    ext4_ext_replay_set_iblocks
    ext4_fc_replay_add_range
    ext4_fc_set_bitmaps_and_counters

No functional changes. Note that ext4_find_extent() does not support error
pointers, so in this case set path to NULL first.

Signed-off-by: Baokun Li <libaokun1@huawei.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Reviewed-by: Ojaswin Mujoo <ojaswin@linux.ibm.com>
Tested-by: Ojaswin Mujoo <ojaswin@linux.ibm.com>
Link: https://patch.msgid.link/20240822023545.1994557-25-libaokun@huaweicloud.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",29,33,performance,6.12,,62
faab35a0370fd6e0821c7a8dd213492946fc776f,2024-10-05 05:35:54,"ext4: use handle to mark fc as ineligible in __track_dentry_update()

Calling ext4_fc_mark_ineligible() with a NULL handle is racy and may result
in a fast-commit being done before the filesystem is effectively marked as
ineligible.  This patch fixes the calls to this function in
__track_dentry_update() by adding an extra parameter to the callback used in
ext4_fc_track_template().

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://patch.msgid.link/20240923104909.18342-2-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",11,8,bug,5.15,"concurrency, atomicity",19
04e6ce8f06d161399e5afde3df5dcfa9455b4952,2024-10-05 05:36:09,"ext4: mark fc as ineligible using an handle in ext4_xattr_set()

Calling ext4_fc_mark_ineligible() with a NULL handle is racy and may result
in a fast-commit being done before the filesystem is effectively marked as
ineligible.  This patch moves the call to this function so that an handle
can be used.  If a transaction fails to start, then there's not point in
trying to mark the filesystem as ineligible, and an error will eventually be
returned to user-space.

Suggested-by: Jan Kara <jack@suse.cz>
Signed-off-by: Luis Henriques (SUSE) <luis.henriques@linux.dev>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://patch.msgid.link/20240923104909.18342-3-luis.henriques@linux.dev
Signed-off-by: Theodore Ts'o <tytso@mit.edu>
Cc: stable@kernel.org",2,1,bug,5.15,"concurrency, order",3
c7f9a6fa405248bbd2a398c91d4df30b399f84aa,2024-11-13 12:54:13,"ext4: simplify if condition

The if condition !A || A && B can be simplified to !A || B.

./fs/ext4/fast_commit.c:362:21-23: WARNING !A || A && B is equivalent to !A || B.

Reported-by: Abaci Robot <abaci@linux.alibaba.com>
Closes: https://bugzilla.openanolis.cn/show_bug.cgi?id=9837
Signed-off-by: Jiapeng Chong <jiapeng.chong@linux.alibaba.com>
Reviewed-by: Jan Kara <jack@suse.cz>
Link: https://patch.msgid.link/20240830071713.40565-1-jiapeng.chong@linux.alibaba.com
Signed-off-by: Theodore Ts'o <tytso@mit.edu>",1,3,maintenance,6.13,code,4
7e3270165a8704ffb3948ef78f139aefc033135a,2025-01-28 08:24:43,"ext4 fast_commit: make use of name_snapshot primitives

... rather than open-coding them.  As a bonus, that avoids the pointless
work with extra allocations, etc. for long names.

Reviewed-by: Jeff Layton <jlayton@kernel.org>
Reviewed-by: Jan Kara <jack@suse.cz>
Signed-off-by: Al Viro <viro@zeniv.linux.org.uk>",6,26,maintenance,6.14,code,32


==> figs-motiv/motivation-patch-size-cdf-data.csv <==
commit_id,patch_type,insertions,deletions,total_changes
7acd1b315cdcc03b11a3aa1f9c9c85d99ddb4f0e,,3,1,4
618320daa9673ce2b6adae5ad6fbf16e878ff6c9,,3,4,7
9597376bdb6e5830448ba40aacd3ebd705fe35cc,,7,2,9
797ac3ca24ca1af396e84d16c79c523cfefe1737,,1,2,3
3be4bb7e71477c0b9708bd6f1975db0ffc72cce4,,1,1,2
e26268ff1dcae5662c1b96c35f18cfa6ab73d9de,bug,6,1,7
0bf1f51e34c4e260095fc7306c564c7fe01503e3,,226,0,226
642e0dc73c5def8270ff7c55d750ff36a6ea5d10,,5,2,7
b86629c2b2998338b4a715058b402e47d0b36206,,299,5,304
5bb12b1837c0bf7ddc84e27812f1693a126fe27a,,112,8,120
255e7bc2127cbd3a718a55d2da5b2d3f015adcd7,,3,5,8
1c972b1d13dde34c9897d991283e2c54209b44e9,,3,1,4
9fa6121684dad974c8c2b2aceb0df2b27f0627fe,,4,0,4
6017dbb7b67a3ca90d339ca32fe6dde425686435,,8,10,18
6cbab5f95e49ec8a9f21784fae3ff0ee09b2dfbc,,45,55,100
7ac67301e82f02b77a5c8e7377a1f414ef108b84,,26,1,27
01e807e18fd87937f515926b79152dfa4f13b735,,4,7,11
cd9f76de6ae9a5a0ca6201b1f06cf116a6a3e3a2,,3,3,6
0e32d86170121c2d43508e923cb171fb58953b42,,7,8,15
d6bf294773a472fe4694b92714af482f5c6aa4c6,,10,9,19
2e9466fc5d7c74a0aeeb388c3c2a4c02b7069d58,,3,4,7
16705e52e6291c6ab4249aaf1cdf0b8e88afe775,,21,10,31
fdbd0df9d4a36c9091d4f7e8cdfbe76c94aab0ab,,17,11,28
1a77a028a392fab66dd637cdfac3f888450d00af,bug,2,1,3
dbe27f06fa38b9bfc598f8864ae1c5d5831d9992,maintenance,9,12,21
29ec9bed2395061350249ae356fb300dd82a78e7,bug,9,3,12
b5e58bcd79625423487fa3ecba8e8411b5396327,bug,1,1,2
e80325ef5cc2d9de13845ab32c50d5012357d42b,,22,24,46
32a93f5bc9b9812fc710f43a4d8a6830f91e4988,bug,6,5,11
d612a07931e261c537978aad096e7340b687cd0c,,1,1,2
24b7a2331fcdf6de103ea85e67eede43c0372f77,,33,2,35
1b4d2a0b794669e54914e3f429c08e49ea40b40c,,16,3,19
7871da20d484d5c7e536bfd52845b6be4488ff30,,27,0,27
0b8e0bd45007d5740391e658c2581bd614207387,,12,6,18
f22a0ef2231a7d8374bb021eb86404d0e9de5a02,bug,9,1,10
151ff9325e5e17c97839a00b740726656b04647b,,11,6,17
402e38e6b71f5739119ca3107f375e112d63c7c5,,32,12,44
86b349ce0312a397a6961e457108556e44a3d211,,10,6,16
53ce42accd2002cc490fc86000ac532530507a74,bug,10,9,19
227cb4ca5a6502164f850d22aec3104d7888b270,bug,1,1,2
6593714d67bab860a733d07895a94404f4ac3039,,13,31,44
12e64e7f859ed19c5bb497866284d0318c3194a2,,32,32,64
86e07d4b9b0497afef78af773c74258c8f63030f,,18,4,22
69f35ca189300ddba29a16214159beef45bbd984,,31,17,48
ed45d331135c317c7f80e8c4e0dad644ca8ca9dc,,0,73,73
857d32f2618166765ce9306a246d0745afc76859,,126,76,202
0b64fd74dd2054834c98867422bc9813e3bba8f4,,4,3,7
4d3266463ed06af2916b306bdb0ebd647726ba49,,41,0,41
834224e81cdc265456f73fed748a349e43e2d8ef,,15,13,28
2d900efff915fe24c3948d28eef9078953d87fec,bug,19,5,24
6e8f57fd09c9fb569d10b2ccc3878155b702591a,performance,2,1,3
94824ac9a8aaf2fb3c54b4bdde842db80ffa555d,bug,1,1,2
ccad447a3d331a239477c281533bacb585b54a98,reliability,6,6,12
7e50bbb134aba1df0854f171b596b3a42d35605a,maintenance,8,10,18
ce7e8a65aa1b7e8a6833403b314fa8f2cf133119,maintenance,14,6,20
642335f3ea2b3fd6dba03e57e01fa9587843a497,bug,48,20,68
d5e206778e96e8667d3bde695ad372c296dc9353,bug,3,0,3
d7b0befd09320e3356a75cb96541c030515e7f5f,maintenance,4,3,7
129245cfbd6d79c6d603f357f428010ccc0f0ee7,bug,1,1,2
896b02d0b9e7deb4a4eb365e13dd912b49916519,feature,21,7,28
ce2f26e73783b4a7c46a86e3af5b5c8de0971790,bug,25,9,34
5a02a6204ca37e7c22fbb55a789c503f05e8e89a,maintenance,20,10,30
1e93d6f221e7cfe5e069583a2b664e79eb361ba6,maintenance,1,1,2
f87d3af7419307ae26e705a2b2db36140db367a2,bug,17,10,27
5f1cf94d80208f5baa203f10fa762d3f0b567ad8,maintenance,3,1,4
1b419c889c0767a5b66d0a6c566cae491f1cb0f7,reliability,2,2,4
243efbdf8ea665cd698cb02d03fbab6dbc55bf8e,maintenance,2,2,4
08be56fec0588972f6fd4a3ce4ced3265de43dd8,maintenance,3,3,6
7e91ae31e2d264155dfd102101afc2de7bd74a64,bug,1,1,2
5701875f9609b000d91351eaa6bfd97fe2f157f4,bug,13,25,38
69f3a3039b0d0003de008659cafd5a1eaaa0a7a4,feature,8,5,13
e224fa3b8a0351834fe310ccac61a5aab941ee22,maintenance,57,56,113
5f920d5d60839f7cbbb1ed50eac68d8bc0a73a7c,bug,10,2,12
c8e008b60492cf6fd31ef127aea6d02fd3d314cd,bug,10,1,11
477aa77ccea451ce102ee77d1046304b95575d58,maintenance,4,6,10
e8eac9fc4832976af800628ba8cbd351edc7f841,maintenance,0,30,30
eb640af64db6d4702a85ab001b9cc7f4c5dd6abb,bug,12,4,16
bc71aab4513f7fecd23c051703ef5adea2230a54,maintenance,0,3,3
5855c3519463e9ac4d10424bb49953047a04c602,reliability,3,0,3
6b76715d5e41fc332b0b879e66fad6ef3db07a3f,bug,3,0,3
8f984530c242c569bafecfa35bce969a9b8fb0dd,bug,8,11,19
5bc27f4d73d3dadc5c71fb47ea741d31d92f41b1,reliability,18,13,31
0a1b2f5ea98764221ccc1043b8dc27a8c0225476,maintenance,91,61,152
f3054e53c2f367bd3cf6535afe9ab13198d2d739,feature,6,0,6
99708f8a9d30081a71638d6f4e216350a4340cc3,maintenance,5,3,8
bd29881aff6db23f0acde1a6c28c19017fd3115a,maintenance,3,4,7
5a1cd0e975c75d4292a9d93e00c84d40b6c0b114,maintenance,5,28,33
62c3da1eaccac4b184981ca394b3c870121f286b,maintenance,3,4,7
6e969ef3d7cff494118205c85a21e05b046ac6c6,maintenance,2,11,13
ce51afb8cc5e1867ea0dfdf5e92ddbe31a1fad5d,reliability,36,14,50
b1a49bd8132089ff84a96fc2508fd18731fe5690,maintenance,25,25,50
26343ca0df715097065b02a6cddb4a029d5b9327,bug,12,0,12
e856f93e0fb249955f7d5efb18fe20500a9ccc6d,reliability,16,3,19
2f94b537c48db155f5aa68d63b747f9d82248341,maintenance,4,9,13
57e7239ce0ed14e81e414c99d57f516f6220a995,bug,2,0,2
30cbe84d48d7d704fdaaf5179a0f4e0764ca35ab,maintenance,3,74,77
f9bdb042dfae981d34911a6184157a720fce5e3d,maintenance,16,96,112
3db572f780e9dd7be33d5ac3fb3f0e70a9d4a82d,feature,86,0,86
90c764b4b7f683ca62dbeeceea0ea3a0c6831200,bug,1,1,2
f896776a7019ebc6403504262cd4239aaa9b99ba,maintenance,0,1,1
530fea29ef82e169cd7fe048c2b7baaeb85a0028,bug,17,0,17
59b59a943177e1a96d645a63d1ad824644fa848a,maintenance,18,24,42
9e28059d56649a7212d5b3f8751ec021154ba3dd,bug,19,5,24
2890e5e0f49e10f3dadc5f7b7ea434e3e77e12a6,maintenance,45,104,149
ea3f17efd36b56c5839289716ba83eaa85893590,maintenance,33,70,103
fd2f764826df5489b849a8937b5a093aae5b1816,maintenance,60,65,125
49425504376c335c68f7be54ae7c32312afd9475,maintenance,48,53,101
162e3c5ad1672ef41dccfb28ad198c704b8aa9e7,maintenance,48,55,103
53471e0bedad5891b860d02233819dc0e28189e2,maintenance,57,85,142
982bf37da09d078570650b691d9084f43805a5de,maintenance,55,66,121
43d0105e2c7523cc6b14cad65e2044e829c0a07a,performance,5,13,18
73ae756ecdfa9684446134590eef32b0f067249c,maintenance,0,6,6
17207d0bb209e8b40f27d7f3f96e82a78af0bf2c,bug,70,14,84
5e22ff3bc9358f994e65c870e2c4a8002ba81791,maintenance,0,1,1
fa1008e3df6220368b8ea3b004eca501ed546973,maintenance,0,98,98
7e3270165a8704ffb3948ef78f139aefc033135a,maintenance,6,26,32
bae80473f7b0b25772619e7692019b1549d4a82c,maintenance,5,2,7
bb480760ffc7018e21ee6f60241c2b99ff26ee0e,feature,3,0,3
f2b4fa19647e18a2e2aade7e3e4620567e7e594a,performance,4,39,43
e06a8c24f6445c2f1b5255caa4f63b38e31c43fa,bug,13,7,20
d5e9836e13a53ef36af702d87ab20d1a126b0fb8,maintenance,2,3,5
de183b2baf90f0acc1854a3998c14b8b228f9643,reliability,1,1,2
6a0c5887a54318eaaafb00825ebb10d1f7c8f0cf,maintenance,1,1,2
97f5ec3b166db4e47ee2c0bdb0deb027413d4f2a,bug,7,0,7
27349b4d2ed072cabedd5115f0542b3b7b538aa8,maintenance,2,2,4
867b73909ae0fb6a44552f22ad589c0511c9f2a4,maintenance,1,1,2
5ad585bcfe24d840f6d324951e4c18b0014c0178,maintenance,2,2,4
c7fc0366c65628fd69bfc310affec4918199aae2,bug,42,16,58
25f51ea8ac8144af2fefb743c3439547610368ff,bug,3,2,5
813f85360404028cd8340ae7f7f77abc68c86fbc,feature,3,1,4
2f3d93e210b9c2866c8b3662adae427d5bf511ec,bug,29,29,58
a90825898becb730377b157884c82a725f1d3ffa,maintenance,11,10,21
667de03a3b5eab4ccf532c6e399fe3488a1db58b,maintenance,4,4,8
150c174a6053efc215b7a10b7fbcc869039bb6c3,bug,1,1,2
a9cdf82a47addae72b119a063fc834923e7838fe,bug,8,1,9
c7f9a6fa405248bbd2a398c91d4df30b399f84aa,maintenance,1,3,4
4a622e4d477bb12ad5ed4abbc7ad1365de1fa347,bug,68,5,73
40eb3104cf416188c4bd8fd7946f6c388409c286,bug,12,2,14
fdfa648ab9393de8c1be21cad17c17bdced3a68a,maintenance,3,0,3
299537e9dfac2ecd08e7dae87a6437b92612568a,bug,29,5,34
b7987a7d69a4a17b7f334f5c100d6729ebcc2ccb,feature,3,0,3
43c696f9d094061e958e31be7f1dae66bc25d389,bug,14,0,14
6dfc1c1d597f8b6ebffe25f51f013494994f9b84,feature,53,0,53
76486b104168ae59703190566e372badf433314b,bug,8,3,11
902cc179c931a033cd7f4242353aa2733bf8524c,bug,4,4,8
d431a2cd28e8b7a91474d496e9226ef06a31c6eb,maintenance,2,5,7
3f5ad0d21db80e31894de4c49874ef5dfc5999a7,maintenance,1,4,5
d0382c698f9c9c80483987e1b4661b5d97a805d4,feature,1,1,2
6121258c2b33ceac3d21f6a221452692c465df88,bug,10,8,18
04e6ce8f06d161399e5afde3df5dcfa9455b4952,bug,2,1,3
faab35a0370fd6e0821c7a8dd213492946fc776f,bug,11,8,19
4f05ee2f82b470c20f7ff260bb0d866425b09d05,bug,34,25,59
ff2beee206d23f49d022650122f81285849033e4,reliability,7,5,12
ee85e0938aa8f9846d21e4d302c3cf6a2a75110d,bug,22,7,29
cc749e61c011c255d81b192a822db650c68b313f,bug,1,1,2
183aa1d3baea18b199505455a0247b13de826e2f,maintenance,1,17,18
cb3de5fc876ee9ef2b830c9e6cdafac5c90903ef,bug,40,12,52
6b730a405037501a260d6efd24782d2737e65d07,maintenance,12,24,36
3910b513fcdf33030798755c722174ef4a827d2a,bug,1,1,2
59efe53e380ee305ec11378233adb6aaebe1856c,bug,6,6,12
a2187431c395cdfbf144e3536f25468c64fc7cfa,bug,18,10,28
5f48d4d9d8556ffa934537f0c000f9c3e108da66,maintenance,21,23,44
2352e3e461926b59f01c1e39fbb0494891cff997,performance,29,33,62
a2c613b8c4860d5e70010e7391fff727c5d96bab,performance,22,26,48
4191eefef978d734fa8249bede3f9b02a85aa3c0,maintenance,19,18,37
2ec2e1043473b3d4a3afbe6ad7c5a5b7a6fdf480,maintenance,37,45,82
33c14b8bd8a9ef8b3dfde136b0ca779e68c2f576,maintenance,35,38,73
8d5ad7b08f9234bc92b9567cfe52e521df5f6626,maintenance,23,20,43
225057b1af381567ffa4eb813f4a28a5c38a25cf,maintenance,33,32,65
f74cde045617cc275c848c9692feac249ff7a3e7,maintenance,50,47,97
f07be1c367369636d7d338d7994473d6eae283c5,maintenance,38,31,69
1de82b1b60d4613753254bf3cbf622a4c02c945c,maintenance,47,38,85
f7d1331f16a869c76a5102caebb58e840e1d509c,maintenance,61,47,108
a000bc8678cc2bb10a5b80b4e991e77c7b4612fd,maintenance,22,21,43
6b854d552711aa33f59eda334e6d94a00d8825bb,maintenance,20,19,39
0be4c0c2f17bd10ae16c852f02d51a6a7b318aca,maintenance,34,30,64
369c944ed1d7c3fb7b35f24e4735761153afe7b3,bug,1,0,1
6c2b3246cd0b951338c54b10f8ca13c59a41c86a,maintenance,12,12,24
dcaa6c31134c0f515600111c38ed7750003e1b9c,bug,1,0,1
5c0f4cc84d3a601c99bc5e6e6eb1cbda542cce95,bug,10,11,21
a164f3a432aae62ca23d03e6d926b122ee5b860d,bug,1,0,1
5b4b2dcace35f618fe361a87bae6f0d13af31bc1,bug,2,2,4
4e2524ba2ca5f54bdbb9e5153bea00421ef653f5,bug,4,5,9
c26ab35702f8cd0cdc78f96aa5856bfb77be798f,bug,20,1,21
3e8a584c82cc999b99ea17c31fc2da101201545f,bug,27,4,31
edfa71dbe841075109e3e1da7d3925b45328ed25,maintenance,15,17,32
c6b72f5d82b1017bad80f9ebf502832fc321d796,bug,21,10,31
51e14e78b5fb3e6f839393cd2d34386ee7b69af3,bug,1,1,2
4d231b91a944f3cab355fce65af5871fb5d7735b,bug,7,3,10
cd69f8f9de280e331c9e6ff689ced0a688a9ce8f,bug,7,5,12
7d2b48881877ace14ea85a7e3a17ff8f80f3d8e6,performance,2,2,4
7523a7ef099abe7b9a98c4c8f722fe40541c9723,maintenance,1,1,2
66eafbde7d74e36cd80e6b6246ea4bd599416e2c,performance,13,14,27
f7c69be505a5ec3df13b65cedb245343b2a5f751,maintenance,0,3,3
bb0a12c3439b10d88412fd3102df5b9a6e3cd6dc,bug,2,0,2
227d31b9214d1b9513383cf6c7180628d4b3b61f,bug,4,3,7
5e5b2a56c57def1b41efd49596621504d7bcc61c,bug,3,2,5
20cee68f5b44fdc2942d20f3172a262ec247b117,bug,4,6,10
2046657e64a11b61d5ed07e0d60befd86303125e,maintenance,32,34,66
b224b18497484eef9d2dbb3c803888a3f3a3475e,maintenance,11,16,27
ce09036ea4f0a54e9dcd7ba644bb1db7cf2d95d4,reliability,10,2,12
3b4ba269ab6673d664d2522a0e76797a3550983f,maintenance,0,7,7
15996a848564e40a3d030ec7e4603dddb9f425b6,maintenance,1,21,22
6e124d5b4b02229f8aaa206b1952db31d1687523,maintenance,0,90,90
c543e2429640293d9eda8c7841d4b5d5e8682826,bug,24,45,69
f3baf33b9cae0e00fe1870abca952d5dfea53dc6,maintenance,11,10,21
fccd632670408ab3066712aa90cc972b18d1b617,maintenance,18,10,28
eba8c368c8cb9ea05c08caf3dd1a0d0b87d614dc,bug,1,19,20
8b8252884f2ff4d28e3ce1a825057b3ad2900c35,performance,8,7,15
130078d020e0214809f2e13cf4fb80c646020e94,maintenance,81,76,157
f951171044762a0d179caf9f1addcdbc7cb533bf,maintenance,0,1,1
dda898d7ffe85931f9cca6d702a51f33717c501e,bug,4,4,8
d3476f3dad4ad68ae5f6b008ea6591d1520da5d8,bug,5,4,9
d1bc560e9a9c78d0b2314692847fc8661e0aeb99,bug,2,2,4
01cdf03b1378f2d860d4eb5951895a92002226a3,maintenance,12,14,26
736c24e62e7e1f5d00fb5b750bb7c13c56410d07,maintenance,0,10,10
ebc4b2c1ac92fc0f8bf3f5a9c285a871d5084a6b,bug,11,4,15
dd589b0f1445e1ea1085b98edca6e4d5dedb98d0,bug,7,4,11
3e3a693551c3e9b45575e94ca2d1d670a47b3fcc,maintenance,7,4,11
a40759fb16ae839f8c769174fde017564ea564ff,performance,12,10,22
368a83cebbb949adbcc20877c35367178497d9cc,performance,15,8,23
e37c9e173bff50a2d57dfecdd694457c00ce5a8c,performance,8,8,16
23dfdb56581ad92a9967bcd720c8c23356af74c1,bug,2,1,3
6db3c1575a750fd417a70e0178bdf6efa0dd5037,bug,15,2,17
0ce160c5bdb67081a62293028dc85758a8efb22a,bug,1,1,2
bd8daa7717d94752ecd4a60b67a928d7159c2825,maintenance,2,3,5
1a00a393d6a7fb1e745a41edd09019bd6a0ad64c,bug,1,1,2
70dd7b573afeba9b8f8a33f2ae1e4a9a2ec8c1ec,bug,11,3,14
5071010ac3aa32a1b0f0b4c14d3ea6b217ba21ba,maintenance,1,2,3
4b14737ce90424179d615cd35f04453f398f8324,maintenance,0,2,2
6ceeb2d8fdb19a1b6bb9cc48302e682fb380043b,maintenance,1,2,3
f67fbacd923f280c55b9e26e49650331446ef335,bug,2,2,4
985b67cd86392310d9e9326de941c22fc9340eec,bug,7,0,7
a3c3eecc7c876c7f2b09d9ee1acf5b8b85996cff,performance,5,5,10
f9ca51596bbfd0f9c386dd1c613c394c78d9e5e6,bug,6,11,17
50ea741def587a64e08879ce6c6a30131f7111e7,bug,51,5,56
83f4414b8f84249d538905825b088ff3ae555652,bug,7,0,7
65121eff3e4c8c90f8126debf3c369228691c591,bug,6,0,6
7882b0187bbeb647967a7b5998ce4ad26ef68a9a,bug,6,0,6
63469662cc45d41705f14b4648481d5d29cf5999,bug,4,4,8
2d4d6bda0f7ba0f188a22698855a1397c8999df3,maintenance,1,4,5
7378e8991a459f3e5672e4b06bf346adce062fd8,maintenance,1,0,1
be27cd64461c45a6088a91a04eba5cd44e1767ef,bug,2,2,4
6b5732b5ca4f8af2e733726a2b3deef2909b3819,maintenance,4,18,22
8262fe9a902c8a7b68c8521ebe18360a9145bada,maintenance,31,32,63
1850d76c1b781ad9c7dc3c4968fb40c1915231c0,feature,36,15,51
49bf6ab4d30b7a39d86a585e0a58f6c449d2e009,maintenance,38,17,55
0d66b23d79c750276f791411d81a524549a64852,feature,15,13,28
12eba993b94c9186e44a01f46e38b3ab3c635f2d,feature,62,31,93
bb6b18057f18e9b7f53a524721060652de151e8a,maintenance,7,8,15
14a210c110d1ffbef4ed56e88e3c34de04790ff8,bug,10,4,14
b37c907073e80016333b442c845c3acc198e570f,reliability,5,1,6
0ea6560abb3bac1ffcfa4bf6b2c4d344fdc27b3c,bug,21,0,21
8e4e5cdf2fdeb99445a468b6b6436ad79b9ecb30,maintenance,32,25,57
907c3fe532253a6ef4eb9c4d67efb71fab58c706,bug,2,0,2
8dc9c3da79c84b13fdb135e2fb0a149a8175bffe,bug,5,1,6
57802c73bf1ba7adf17f3d39b68bab7f4d9a5635,maintenance,1,1,2
d98c822232f8642960a69caedeb7909471127939,maintenance,29,32,61
d76b92f61f3ba077d3d12add26400f34aa521387,maintenance,22,65,87
f776f02a2c96b56ba8454f761487fe93331d46d6,performance,12,13,25
c6a6c9694aadc4c3ab8d89bdd44aed3eab1e43c6,bug,1,1,2
b4b4fda34e535756f9e774fb2d09c4537b7dfd1c,bug,10,12,22
ea4fd933ab4310822e244af28d22ff63785dea0e,maintenance,1,7,8
dc1c4663bc493f323d6b2f9dd55c044ea920dacf,bug,14,11,25
0c0b4a49d3e7f49690a6827a41faeffad5df7e21,bug,3,1,4
df0b5afc62f3368d657a8fe4a8d393ac481474c2,maintenance,0,3,3
3f4830abd236d0428e50451e1ecb62e14c365e9b,bug,1,0,1
c84f1510fba9fb181e6a1aa7b5fcfc67381b39c9,maintenance,5,5,10
ccedf35b5daa429c0e731eac6fb32b0208302c6b,maintenance,5,5,10
e1622a0d558200b0ccdfbf69ee29b9ac1f5c2442,maintenance,19,18,37
5eea586b47f05b5f5518cf8f9dd9283a01a8066d,maintenance,46,47,93
99b150d84e4939735cfce245e32e3d29312c68ec,maintenance,52,48,100
559428a915e8a06e9e61a8327d0b2216116d3b14,maintenance,0,18,18
da5704eef7037a5bc84a56519729d93d10a0e0a0,maintenance,15,16,31
2caffb6a277bb0f2a482a2eb824d012d5f45f4d0,maintenance,17,12,29
d1a3924e43a35860ed7edaeec7f901a1ade2ac37,performance,21,17,38
d0b88624f81f272626c767f4b715f4b690fcbed2,performance,52,0,52
9c97c34a998a01bc0cf970b1685456bc2ea16b64,bug,1,0,1
a11adf7be9d8baefe798eab49c356ab8e3924f0e,bug,24,0,24
0a46ef234756dca04623b7591e8ebb3440622f0b,bug,53,60,113
4f3e6db3c3719952cfef89340290e0b7b03f7cbc,maintenance,11,0,11
744a56389f7398f286231e062c2e63f0de01bcc6,maintenance,5,8,13
e19089dff547c9e1f09712acc3536d7b0aa9ce3d,maintenance,0,1,1
261341a932d9244cbcd372a3659428c8723e5a49,bug,2,1,3
9a9f3a9842927e4af7ca10c19c94dad83bebd713,bug,1,1,2
63bfe841053f8dda09c9d059d543486d9dc16104,bug,19,6,25
b7b2a5799b8fafe95fcd5455c32ba2c643c86f99,reliability,12,1,13
13df4d44a3aaabe61cd01d277b6ee23ead2a5206,bug,16,1,17
57341fe3179c7694c92dcf99e7f836cee4c800dd,maintenance,32,42,74
f536808adcc37a546bf9cc819c349bd55a28159b,maintenance,25,15,40
9e8e819f8f272c4e5dcd0bd6c7450e36481ed139,bug,6,5,11
c77194965dd0dcc26f9c1671d2e74e4eb1248af5,bug,0,5,5
fb092d407262eb4278f3d1ca24da54396a038c62,feature,1,0,1
35a1f12f0ca857fee1d7a04ef52cbd5f1f84de13,bug,1,1,2
ea7d09ad7c280122a322f408672ab8d75c1a0e30,maintenance,2,4,6
a0c7cce824a54dbb83bb722df19f1ddcfa5f8d25,maintenance,1,5,6
53c17fe55a06cbb405b94d96759611d725d2c47a,maintenance,1,1,2
c2a09f3d782de952f09a3962d03b939e7fa7ffa4,bug,1,1,2
7b30851a70645400ba37a184b9a2f10e1d6987a6,maintenance,4,8,12
0ecae5410ab526225293d2591ca4632b22c2fd8c,bug,19,1,20
ad943758e0ebd881d031b657a3f389315bf3a101,bug,9,0,9
8ffc0cd24c2a3ea340743db18b1a1e999176fbd3,bug,39,16,55
d60c53694c6ff560963590971720d632bb3d481e,bug,21,6,27
07be778c70149321f785611a9c50125b904b0508,bug,1,1,2
0efcd739fc07cefd5c54e202f66b4ea5def4776b,maintenance,5,11,16
708623737b0a28aff33bff0237862a2e08bc5c97,maintenance,1,2,3
40da553f5da020931e9cddf02948847a188c5223,reliability,13,17,30
a6b3bfe176e8a5b05ec4447404e412c2a3fc92cc,bug,2,1,3
fa60629380bbbf0952d2eb906da187b171f54529,bug,7,1,8
7f48212678e91a057259b3e281701f7feb1ee397,bug,0,11,11
04aa5f4eba49d6493801d0f1d515ed237459b166,bug,1,1,2
61ead71476cf8b68960275beee24ff00a809fe81,maintenance,31,31,62
9fa8e282c2bfe93338e81a620a49f5903a745231,bug,5,3,8
8208c41c43ad5e9b63dce6c45a73e326109ca658,maintenance,24,26,50
4fbf8bc733d14bceb16dda46a3f5e19c6a9621c5,bug,11,6,17
d8b945fa475f13d787df00c26a6dc45a3e2e1d1d,reliability,12,0,12
68ee261fb15457ecb17e3683cb4e6a4792ca5b71,reliability,4,1,5
547e64bda9c7bd6bda2d20a329bb0f60258fe19b,maintenance,8,8,16
4b55d3431ce5ce906480f95391b7af4fecfa2d84,maintenance,2,1,3
250448802cda4f4f698ebf946b3a2d2a40423972,maintenance,6,7,13
2b81493f8eb6fc0c263dbca0064e10e4c00e0f91,maintenance,52,0,52
b7098e1fa7bcf350e089af9500c4f9992a1bd6cb,maintenance,69,0,69
ac96b56a2fbd9e05b28488bdc5d3bd8006b61d35,maintenance,78,0,78
67d2a11b22b4d520072db62620851615df13183e,maintenance,207,0,207
6c5e0c9c21456fb561d0997fe2c4d3cf59745ba7,maintenance,96,0,96
ec9d669eba4c276d00af88951947fe0e82a6b84c,maintenance,3,29,32
874eaba96d39334fe9c729ff631e65523616d4d8,feature,10,3,13
9f1118223aa080021fe9751fa221590654d27669,performance,4,2,6
6430dea07e85958fa87d0276c0c4388dd51e630b,bug,70,41,111
acf795dc161f3cf481db20f05db4250714e375e5,bug,11,14,25
3fcc2b887a1ba4c1f45319cd8c54daa263ecbc36,maintenance,17,22,39
f0e54b6087de9571ec61c189d6c378b81edbe3b2,maintenance,6,10,16
2ffd2a6ad1d3a8213bb5805f45f49098fe615db1,maintenance,18,22,40
20427949b9b584422c05bb31e48b1b68615dd794,maintenance,2,4,6
820c280896eaf715b39ac1ad38976bcc749082b7,maintenance,1,3,4
908177175a2ac7280cac738f33ccbbbcff035c5c,maintenance,2,4,6
97c32dbffce12136c06d9ceb6919850233d3a1c2,maintenance,0,1,1
11fd1a5d642355a45f4008d308399c26a8b3d3f0,maintenance,1,2,3
438a35e72d09c01da7ffb49570ecd11ca632270b,maintenance,6,6,12
133de5a0d8f8e32b34feaa8beae7a189482f1856,maintenance,3,4,7
c5f3a3821de42ede9bcaeb892d1539717cf590cb,bug,11,11,22
832698373a25950942c04a512daa652c18a9b513,bug,4,5,9
4530b3660d396a646aad91a787b6ab37cf604b53,bug,4,0,4
993bf0f4c393b3667830918f9247438a8f6fdb5b,bug,1,1,2
2331fd4a49864e1571b4f50aa3aa1536ed6220d0,bug,21,18,39
c9b528c35795b711331ed36dc3dbee90d5812d4e,bug,20,0,20
172202152a125955367393956acf5f4ffd092e0d,bug,3,0,3
55583e899a5357308274601364741a83e78d6ac4,bug,2,4,6
68da4c44b994aea797eb9821acb3a4a36015293e,bug,8,3,11
1f6bc02f18489b9c9ea39b068d0695fb0e4567e9,performance,13,8,21
4d5cdd757d0c74924b629559fccb68d8803ce995,performance,10,9,19
7c784d624819acbeefb0018bac89e632467cca5a,bug,10,5,15
ada3fb86a3f3aea40903d5ad9aeec708dc049b8b,maintenance,2,3,5
2bf5eb2a7c22fc3dd011fda2722fd369b1c4608b,performance,4,9,13
c6bfd724098457a1162a7b9fef07af176720055b,maintenance,6,0,6
92573369144f40397e8514440afdf59f24905b40,bug,4,2,6
e89fdcc425b6feea4dfb33877e9256757905d763,feature,1,10,11
f2fec3e99a32d7c14dbf63c824f8286ebc94b18d,maintenance,2,3,5
556f38bf457fee5d9f3ede65b67fd91dd2ea2ca1,bug,0,2,2
665d3e0af4d35acf9a5f58dfd471bc27dbf55880,performance,12,2,14
5d1935ac02ca5aee364a449a35e2977ea84509b0,bug,17,8,25
b099eb87de105cf07cad731ded6fb40b2675108b,maintenance,0,3,3
658a52344fb139f9531e7543a6e0015b630feb38,bug,7,6,13
a4fc4a0c45f2617c3aa8b693739de264e0c09909,performance,39,2,41
619f75dae2cf117b1d07f27b046b9ffb071c4685,bug,8,6,14
2dcf5fde6dffb312a4bfb8ef940cea2d1f402e32,bug,4,0,4
40dbd071f4b19d9630353c3cd45c2d6adb6799d4,bug,13,8,21
afde134b5bd02a5c719336ca1d0d3cb7e4def70e,reliability,3,2,5
218de67764e5c4682892427dd78b382e1709674c,maintenance,0,3,3
91562895f8030cb9a0470b1db49de79346a69f91,bug,65,88,153
ce56d21355cd6f6937aca32f1f44ca749d1e4808,bug,9,7,16
d577c8aaed2035fb7bcc970058a9d8c46c26fcaa,maintenance,33,30,63
1cbf0a58847b30507611f92ad69964ef37264d14,maintenance,1,1,2
d4059993674b533798a551859042957bb5578332,maintenance,10,15,25
f8174a1181220d24d6b4332216112318f5905729,maintenance,3,11,14
b898ab233611f7903d88c0b10f8145e1c15d3642,maintenance,56,35,91
e60ac12833400296433c450d346f539d662ab4b0,reliability,2,2,4
28b95ee868072f1cd029245bf96cf02844322f37,maintenance,38,14,52
7c9fa399a369546c0e0375ea4b354d642a8fe501,maintenance,329,0,329
bdefd689b7ff0eadc3b29dc6c66556617bd1ed42,maintenance,15,0,15
5c657db46d9ebc63e57be1408f1986c9b23368e1,maintenance,10,72,82
03c7fc39a677cdeae076d8b9ecc10920dd13f6a8,maintenance,26,28,54
38b8f70cd28c6ad21192d82f271b9e32bdcb8600,maintenance,10,59,69
33e728c67db6b7e72fc8d09f7a38f72302b8a98d,reliability,49,49,98
2f94711b098bc55285ac74aba2f2b83fd72b555f,maintenance,20,66,86
c431d3867e0a8258d1948408eb8297cdd2400e67,feature,49,15,64
26d0f87b9fff37f9d4a04aa49f40b0d24502d2b1,bug,1,32,33
f9e2d95a45321857bd0397aa07ae30cc20f0988f,maintenance,77,70,147
d2f7cf40ea89b486fb7a25f5ab9a5d3ce26fb4bb,maintenance,9,9,18
484fd6c1de13b336806a967908a927cc0356e312,bug,5,0,5
2cd8bdb5efc1e0d5b11a4b7ba6b922fd2736a87f,bug,13,1,14
af90a8f4a09ec4a3de20142e37f37205d4687f28,bug,5,5,10
248b45b621a77155f81129e6b572ec833edb4cf4,maintenance,1,2,3
350bb48b84b8f4ad4ea179dbb97f568d12626188,maintenance,1,4,5
9dca529bdaad7a7242a36d04f73cb998b817ab48,maintenance,9,15,24
70cbfd257995b3f23c2408fd893cc18b61e58b4a,performance,5,5,10
95b635689b58e0ebe5197bf99c82c681eabe17ee,maintenance,0,2,2
1fc1bd2d18bbade157f7b14270f509ebbd89881b,bug,3,2,5
31458077273b5f883d99bee33a7fb295f155712d,maintenance,0,3,3
7d4cd3b45af025befe3bca94f87359a6603b6e95,maintenance,8,10,18
e44fc921b84ff08a9e2fb827a146fa4021d016f3,maintenance,1,1,2
40dd7953f4d606c280074f10d23046b6812708ce,bug,2,7,9
48f1551592c54f7d8e2befc72a99ff4e47f7dca0,bug,1,3,4
9adac8b01f4be28acd5838aade42b8daa4f0b642,bug,3,1,4
31f13421c004a420c0e9d288859c9ea9259ea0cc,bug,4,2,6
ebf6cb7c6e1241984f75f29f1bdbfa2fe7168f88,bug,6,33,39
8fedebb5ea183994aca39af3f80623f5db42fff7,bug,1,2,3
8e387c89e96b9543a339f84043cf9df15fed2632,bug,89,34,123
40ea98396a3659062267d1fe5f99af4f7e4f05e3,bug,2,2,4
ce774e5365e46be73ed055302c6de123a03394ea,performance,6,14,20
a8c1eb77edfc92a64788dad70fedf9277cbafe76,maintenance,2,4,6
745f17a4166e79315e4b7f33ce89d03e75a76983,bug,16,1,17
ee6a12d0d4d85f3833d177cd382cd417f0ef011b,bug,2,1,3
8a83ac54940d27b8f56d766e1cb270d150fedd50,maintenance,11,5,16
e509ad4d77e6c8852f082104e388110d16fdfb97,performance,2,1,3
4d09d75d8b8cb3c8087b46585924777bc8737663,performance,14,11,25
5b11888471806edf699316d4dcb9b426caebbef2,feature,288,133,421
50ec1d721e117496df0582e34f1f2f946a03e1be,maintenance,1,1,2
7fda67e8c3ab6069f75888f67958a6d30454a9f6,bug,15,11,26
5229a658f6453362fbb9da6bf96872ef25a7097e,reliability,10,2,12
45e4ab320c9b5fa67b1fc3b6a9b381cfcc0c8488,maintenance,25,21,46
768d612f79822d30a1e7d132a4d4b05337ce42ec,bug,30,14,44
b81427939590450172716093dafdda8ef52e020f,maintenance,4,4,8
8216776ccff6fcd40e3fdaa109aa4150ebe760b3,bug,4,1,5
0f6bc57971c63f7352c3564d19a5dc707fe8332a,maintenance,5,13,18
03de20bed203b0819225d4de98353c1f8755a1dd,performance,62,26,88
bb15cea20f211e110150e528fca806f38d5789e0,maintenance,22,19,41
ff0722de896eb278fca193888d22278c28f2782c,reliability,61,1,62
194505b55dd7899da114a4d47825204eefc0fff5,bug,10,15,25
68228da51c9a436872a4ef4b5a7692e29f7e5bc7,bug,17,8,25
b6c7d6dc8aebc04cefd342d6cccd24932be37d12,maintenance,0,6,6
a50bda147421e24c1a5d47ddcc0675360b7cb3ac,bug,1,1,2
79ebf48c44b5ba05a98af23f8830883daf36f4d3,maintenance,1,1,2
89cadf6e22a958014d09c901caf0cd2105780dbe,maintenance,1,1,2
1524773425ae8113b0b782886366e68656b34e53,bug,3,0,3
ee5c807137ce283acebd83297f8855428cdd839a,bug,31,22,53
bc74e6a38d16d745a9bc28a7e343494019066492,maintenance,49,60,109
8bed1783751fc8d0a5a263dcf87838a2fa570953,maintenance,1,10,11
6f5fc7de98857c75dad05e9f3fe2e6f358d4583e,bug,3,0,3
0269b585868e59b6a2ecc6ea685d39310e4fc18b,feature,1,1,2
4b41828be268544286794c18200e83861de3554e,reliability,2,2,4
1489dffd51d7e4519855723b00516719d5aa3a6a,bug,25,25,50
01efe93a5aa20a19b390426718dc214898a7c2ec,maintenance,1,2,3
772c9f691dcf3a487f29ddb90a5a15c78d7328e1,bug,12,1,13
7ca4b085f430f3774c3838b3da569ceccd6a0177,bug,4,0,4
4eea9fbed950f240bf6e627e1c784b8d54c54988,maintenance,4,4,8
bcb123ac9b9887478da4185b55dfbf1a72550848,performance,8,10,18
b50675a4a6a69110c0c2baadebd2075d3b31b25c,performance,6,8,14
f6c72fef1272e65eff8d5ecef8c744686f6b7745,maintenance,0,2,2
de8bf0e5ee7482585450357c6d4eddec8efc5cb7,maintenance,2,4,6
ad635507b5b22d59457b6db6d8a0e4ddf7ad2b4c,maintenance,1,9,10
bb60caa2db6697c20a0842b5b3c192aa1800da1a,maintenance,1,4,5
919eb90cec4049cecf4a9f996afb0f14e3864fca,maintenance,7,14,21
60c672b7f2d1e5dd1774f2399b355c9314e709f8,bug,3,2,5
a9ce5993a0f5c0887c8a1b4ffa3b8046fbcfdc93,bug,1,1,2
304749c0d5e216479ea4d553ad04ba1390d5c707,maintenance,13,7,20
1e1566b9c85fbd6150657ea17f50fd42b9166d31,reliability,1,1,2
889860e452d7436ca72018b8a03cbd89c38d6384,maintenance,1,7,8
f1128084b40e520bea8bb32b3ff4d03745ab7e64,bug,1,2,3
ffb6844e28ef6b9d76bee378774d7afbc3db6da9,maintenance,0,6,6
e7fc2b31e04c46c9e2098bba710c9951c6b968af,reliability,2,1,3
e0e985f3f8941438a66ab8abb94cb011b9fb39a7,bug,7,0,7
95257987a6387f02970eda707e55a06cce734e18,maintenance,10,14,24
22b8d707b07e6e06f50fe1d9ca8756e1f894eb0d,maintenance,3,14,17
eb8ab4443aec5ffe923a471b337568a8158cd32b,maintenance,38,39,77
d5d020b3294b69eaf3b8985e7a37ba237849c390,maintenance,2,2,4
98175720c9ed3bac857b0364321517cc2d695a3f,maintenance,2,7,9
bedc5d34632c21b5adb8ca7143d4c1f794507e4c,bug,10,11,21
bc056e7163ac7db945366de219745cf94f32a3e6,bug,14,17,31
43bbddc067883d94de7a43d5756a295439fbe37d,reliability,17,6,23
1bc33893e79a79df93d44fbd25080dbf59410e87,maintenance,89,86,175
9d3de7ee192a6a253f475197fe4d2e2af10a731f,bug,131,27,158
5d5460fa7932bed3a9082a6a8852cfbdb46acbe8,bug,9,5,14
6909cf5c4101214f4305a62d582a5b93c7e1eb9a,bug,14,0,14
2ef6c32a914b85217b44a0a2418e830e520b085e,bug,10,2,12
c4d13222afd8a64bf11bc7ec68645496ee8b54b9,bug,4,1,5
f3c1c42e0c40656e73f12ab5dcb1110f83ef8e65,maintenance,7,19,26
d13f99632748462c32fc95d729f5e754bab06064,bug,4,2,6
bd5a594b5b1cfa14646bc29e6c7745c961025055,maintenance,6,1,7
7294505824254da9cb5ee6cb12d783c9eeea030e,feature,5,0,5
93e92cfcc1977b2b914c75333aa4b629b2fa7ca2,maintenance,1,1,2
26fb5290240dc31cae99b8b4dd2af7f46dfcba6b,bug,7,6,13
310ee0902b8d9d0a13a5a13e94688a5863fa29c2,performance,46,40,86
4c0cfebdf3c34c9cd2c55844f549fa46b1da3164,maintenance,34,30,64
ab8627e104696b8c1c6953ad5255def5b0821e06,maintenance,5,7,12
6c120399cde6b1b5cf65ce403765c579fb3d3e50,maintenance,18,28,46
8782b020ccbef6c4b62f00c86423f4d37ec60932,maintenance,11,20,31
ed5d285b3f2a9a37ff778c5e440daf49351fcc4d,maintenance,18,52,70
2a69c450083db164596c75c0f5b4d9c4c0e18eba,reliability,26,12,38
4a2d98447b37bcb68a7f06a1078edcb4f7e6ce7e,reliability,22,11,33
e9fe2b882bd5b26b987c9ba110c2222796f72af5,reliability,11,2,13
bda3efaf774fb687c2b7a555aaec3006b14a8857,bug,13,13,26
95f0b320339a977cf69872eac107122bf536775d,performance,12,7,19
73a2f033656be11298912201ad50615307b4477a,maintenance,19,11,30
9649eb18c6288f514cacffdd699d5cd999c2f8f6,maintenance,21,13,34
de25d6e9610a8b30cce9bbb19b50615d02ebca02,bug,8,10,18
f52f3d2b9fbab73c776f4d3386393e9bbc83b87d,maintenance,214,150,364
7e170922f06bf46effa7c57f6035fc463d6edc7e,performance,150,10,160
856d865c178b4fbf4c629d5a7d0df9352d123280,maintenance,33,18,51
4f3d1e4533b0982034f316ace85415d3bc57e3da,bug,4,11,15
3c6296046c85333bc52555a670a9093d9e2657bb,performance,2,6,8
1b420011210802a7a1b1e99f30bc1d62c352ac71,performance,18,1,19
3ef5d263879696027c70548532a94418aad3bd95,feature,4,0,4
fdd9a00943a5f6687937628e01506dad697c9140,feature,14,0,14
4eb7a4a1a33bdaf259fca8528f2546c90ad18f0d,maintenance,82,53,135
5730cce35344fba94e2c329d2bc0a170333a059f,maintenance,1,3,4
569f196f1e7a14472f21734170411f75a3179db0,maintenance,4,2,6
2ec6d0a5ea72689a79e6f725fd8b443a788ae279,bug,1,1,2
247c3d214c23dfeeeb892e91a82ac1188bdaec9f,bug,2,2,4
ad78b5efe4246e5deba8d44a6ed172b8a00d3113,maintenance,67,70,137
11b6890be0084ad4df0e06d89a9fdcc948472c65,bug,7,6,13
a42fb5a75ccc37dfd69aa9bde5ba2866e802ff3c,bug,1,1,2
19a043bb1fd1b5cb2652ca33536c55e6c0a70df0,bug,6,3,9
95a4c3c7e0342f553fed1ac70d10c2efc6bba3b1,maintenance,0,4,4
1eff590489a213a213c57d96b86f48b32cdf8c3a,bug,33,1,34
c3defd99d58cbdd132bd197714e5523dac976b66,bug,24,7,31
99c515e3a860576ba90c11acbc1d6488dfca6463,bug,1,2,3
497885f72d930305d8e61b6b616b22b4da1adf90,bug,4,2,6
b3916da0d9636285c8a881802956631f9e2ebb5b,bug,1,1,2
0dea40aa315d01f5d0ffbd871483ea8a45c71f65,maintenance,1,1,2
d19500da4b8cfe1791e1583ab237c3213e1bd39c,maintenance,17,15,32
80be8c5cc9251484ba856e2cf7d15a189326fe9c,maintenance,13,15,28
36c9b4504088089185f7743433c914935b518ab2,maintenance,17,16,33
0b956de1512e23329aa27f60fe4a8b3e6afc7d6a,maintenance,0,28,28
f451fd97dd2b78f286379203a47d9d295c467255,bug,9,11,20
19482792113fa1dc419f9bc7b04b9dbdaa5256fd,bug,4,1,5
dea9d8f7643fab07bf89a1155f1f94f37d096a5e,bug,4,2,6
1b29243933098cdbc31b579b5616e183b4275e2f,bug,1,5,6
dd2e31afba9e3a3107aa202726b6199c55075f59,feature,10,1,11
f5db130d4443ddf63b49e195782038ebaab0bec9,feature,6,0,6
97524b454bc562f4052751f0e635a61dad78f1b2,maintenance,16,9,25
3582e74599d376bc18cae123045cd295360d885b,performance,15,1,16
3658840cd363f2be094f5dfd2f0b174a9055dd0f,maintenance,2,15,17
eb1f822c76beeaa76ab8b6737ab9dc9f9798408c,bug,12,12,24
1077b2d53ef53629c14106aecf633bebd286c04c,bug,7,0,7
aff3bea95388299eec63440389b4545c8041b357,reliability,6,0,6
2bc7e7c1a3bc9bd0cbf0f71006f6fe7ef24a00c2,bug,3,0,3
b928dfdcb27d8fa59917b794cfba53052a2f050f,bug,1,0,1
b3e6bcb94590dea45396b9481e47b809b1be4afa,reliability,35,35,70
fa6c46e7c271f155c9ba3ba3457175c0a71eb918,feature,12,1,13
5b5b4ff8f92daec4475318c0ec4cb4ed43de9eb6,maintenance,16,17,33
2a534e1d0d1591e951f9ece2fb460b2ff92edabd,bug,1,1,2
2220eaf90992c11d888fe771055d4de330385f01,bug,11,1,12
6dcc98fbc46511f7a6650946f198df6951a5a88c,maintenance,6,4,10
f4ce24f54d9cca4f09a395f3eecce20d6bec4663,bug,2,1,3
4c0b4818b1f636bc96359f7817a2d8bab6370162,bug,10,3,13
4b3cb1d108bfc2aebb0d7c8a52261a53cf7f5786,bug,42,17,59
a44be64bbecb15a452496f60db6eacfee2b59c79,bug,5,1,6
fa83c34e3e56b3c672af38059e066242655271b1,bug,1,1,2
4f04351888a83e595571de672e0a4a8b74f4fb31,bug,2,4,6
492888df0c7b42fc0843631168b0021bc4caee84,bug,13,17,30
00d873c17e29cc32d90ca852b82685f1673acaa5,bug,40,13,53
b87c7cdf2bed4928b899e1ce91ef0d147017ba45,bug,3,2,5
463808f237cf73e98a1a45ff7460c2406a150a0b,bug,5,1,6
5354b2af34064a4579be8bc0e2f15a7b70f14b5f,bug,82,29,111
949f95ff39bf188e594e7ecd8e29b82eb108f5bf,bug,21,9,30
fa08a7b61dff8a4df11ff1e84abfc214b487caf7,bug,25,0,25
d4fab7b28e2f5d74790d47a8d298da0abfb5132f,bug,29,22,51
3b50d5018ed06a647bb26c44bb5ae74e59c903c7,bug,17,8,25
d5e72c4e3256335d6fb75c2e321144f93141f4f5,bug,2,1,3
856dd6c5981260b4d1aa84b78373ad54a203db48,maintenance,3,4,7
835659598c67907b98cd2aa57bb951dfaf675c69,bug,2,1,3
1dedde690303c05ef732b7c5c8356fdf60a4ade3,bug,3,0,3
519fe1bae7e20fc4e7f179d50b6102b49980e85d,maintenance,119,90,209
17809d3cf801374d7c23101800770ea34951f3c8,maintenance,1,4,5
8ae56b4e82ee29b5cc1fbea8b00a0a7e0758f3c2,maintenance,1,1,2
54902099b1d8b62bea7cfd949aa3acd9eae1c3db,maintenance,28,26,54
107d2be90116a1731d2d81296100c0a4c454a89f,maintenance,51,39,90
269e9226c29fbfe7f66a324d6d32d4a53bcffbbe,maintenance,19,19,38
68e624398f7df3fd91d4a4cd148e722a18d76054,maintenance,4,4,8
dcbf87589d90e3bd5a5a4cf832517f22f3c55efb,maintenance,17,18,35
6ef684988816fdfa29ceff260c97d725a489a942,maintenance,14,18,32
1f79467c8a6be64940a699de1bd43338a6dd9fdd,maintenance,46,39,85
db9345d9e6f075e1ec26afadf744078ead935fec,maintenance,30,20,50
d0ab8368c175f7b5ef0851283a2ba362a9ab327a,maintenance,1,25,26
ab382539adcb43f52d984abf58d8e3459cd707a2,maintenance,4,5,9
951cafa6b80e55b966047b0c9cc5564df8b92145,maintenance,5,40,45
7c375870fdc5f50a001f8265cd8744a78d2d43ab,maintenance,0,17,17
56c2a0e3d90d3822fab157883957523e327bc9ae,maintenance,0,27,27
783ae448b7a21ca59ffe5bc261c17d9c3ebfe2ad,bug,14,7,21
c000dfec7e88cee660cbc594c9716ecc979dc1f1,maintenance,0,14,14
e360c6ed727401ad1a3b5080f06d2ec3a4b75f5b,maintenance,0,11,11
1f1a55f0bf069799edd5f21a99ac1e3b10ebafee,reliability,24,2,26
5e1bdea6391d09fde424a1406a04e01b208a04d2,bug,5,20,25
265e72efa99fcc0959f8d33d346a7e0f2e3fe201,bug,4,3,7
d84c9ebdac1e39bc7b036c0c829ee8c1956edabc,bug,16,4,20
e9ebecf266c6657de5865a02a47c0d6b2460c526,performance,7,7,14
b23fb762785babc1d6194770c88432da037c8a64,maintenance,7,9,16
3060b6ef05603cf3c05b2b746f739b0169bd75f9,maintenance,15,13,28
f2b229a8c6c2633c35cb7446cfabea5a6f721edc,performance,6,8,14
9ea0e45bd2f6cbfba787360f5ba8e18deabb7671,performance,20,22,42
86b38c273cc68ce7b50649447d8ac0ddf3228026,maintenance,21,21,42
c0be8e6f081b3e966e21f52679b2f809b7df10b8,maintenance,32,35,67
0b5a254395dc6db5c38d89e606c0298ed4c9e984,performance,11,10,21
02e4b04c56d03a518b958783900b22f33c6643d6,maintenance,4,4,8
9d3973de9a3745ea9d38bdfb953a4c4bee81ac2a,performance,15,12,27
86324a21627a40f949bf787b55c45b9856523f9d,maintenance,7,6,13
feb22b77b855a6529675b4e998970ab461c0f446,performance,7,5,12
64fb31367598188a0a230b81c6f4397fa71fd033,maintenance,7,6,13
4d934a5e6caa6dcdd3fbee7b96fe512a455863b6,performance,27,26,53
6b90d4130ac8ee9cf2a179a617cfced71a18d252,performance,15,14,29
6b87fbe4155007c3ab8e950c72db657f6cd990c6,maintenance,14,13,27
9a9d01f081ea29a5a8afc4504b1bc48daffa5cc1,performance,9,11,20
4ed9b598ac30913987ab46e0069620e6e8af82f0,performance,14,13,27
f8f8c89f59f7ab037bfca8797e2cc613a5684f21,performance,11,13,24
83eba701cf6e582afa92987e34abc0b0dbcb690e,performance,19,21,40
3edde93e07954a8860d67be4a2165514a083b6e8,performance,9,9,18
e8d6062c50acbf1aba88ca6adaa1bcda058abeab,maintenance,9,12,21
33483b3b6ee4328f37c3dcf702ba979e6a00bf8f,maintenance,6,6,12
81a0d3e126a0bb4300d1db259d89b839124f2cff,maintenance,15,16,31
4da2f6e3c45999e904de1edcd06c8533715cc1b5,maintenance,18,17,35
bb64c08bff6a6edbd85786c92a2cb980ed99b29f,feature,16,16,32
cd57b77197a434709aec0e7fb8b2e6ec8479aa4e,maintenance,28,36,64
361eb69fc99f1a8f1d653d69ecd742f3cbb896be,maintenance,0,31,31
3872778664e36528caf8b27f355e75482f6d562d,performance,214,86,300
a8e38fd37cff911638ac288adb138265f71e50c0,maintenance,52,34,86
93cdf49f6eca5e23f6546b8f28457b2e6a6961d9,bug,31,18,49
0830344c953aeabee91ac88281585756d047df39,maintenance,68,41,109
7692094ac513e48ee37d0f1fb057f3f7f8d53385,maintenance,24,11,35
bcf434992145dd08bb5c8d0bd4bf34811e0a5d78,maintenance,49,47,96
820897258ad342e78388ee9f5814fc485e79102a,maintenance,21,9,30
e86a718228b61eef747b8deb446f807b2be73148,bug,7,2,9
19b8b035a776939ceb3de0f45aded4751d7849ef,reliability,19,6,25
91a48aaf59d0da6b93e49de87420c30aba0acaa8,performance,3,5,8
1221b235019f9e3bbc38cfc53f7c03456bee53b4,maintenance,2,2,4
253cacb0de89235673ad5889d61f275a73dbee79,performance,2,3,5
46825e949057481ccb1f0e52c512fd52f1938cb3,maintenance,0,1,1
3a037b1b889745b32c37d876223c7692721e8e95,maintenance,0,8,8
fb28f9ceec5622803e189a6ced7fdf26b7f17e7f,maintenance,1,3,4
c7f2bafa3c242d4c69ba347d8983858a5137387b,maintenance,2,4,6
df11909514c5243a62fcd5e122f40f19f3a7076c,maintenance,1,2,3
78dc9f844f4ec999a30517313040948a4c4bbc00,performance,2,12,14
32c0869370194ae5ac9f9f501953ef693040f6a1,maintenance,1,2,3
976620bd261025c86bafe79c15170dc3da7a66f4,maintenance,2,1,3
aaae558dae6f804407a50e0eaf66c93b46b9a493,maintenance,2,3,5
285164b80175157c18a06425cf25591c9f942b1a,maintenance,1,2,3
139f46d3b5e69937025faa38cb0a3711b9808158,bug,2,4,6
85b67ffb7d2bab27cc6c479e949e6fab7fb41aee,maintenance,4,7,11
1b5c9d349455c84e5211354357870f64913b3020,bug,4,3,7
36cb0f52aeb929b141f3f580481eb04c65b6e2b9,bug,4,1,5
1afdc5889427110c8466da2b23360a27be711ff0,bug,1,1,2
abc075d4a5dc48b68bd44b5ecb4e44e936d01195,bug,1,1,2
22fab984025313198559278814147c57901106f6,bug,4,4,8
01e4ca29451760b9ac10b4cdc231c52150842643,bug,1,1,2
b07ffe6927c75d99af534d685282ea188d9f71a6,bug,10,6,16
10e4f310a887fd908b6800088f64fe21d7cc75a6,maintenance,1,1,2
d8aeb44a9ae324c4b823689fabb30b6621d93c88,feature,7,2,9
1df9bde48fc6e8efe520f4d89ff35769b2c56b8b,maintenance,11,14,25
82483dfe17d036146f708809b33845c8aaf029b5,maintenance,3,4,7
4fd873c8175dd695aa3de2473951c51715b64d8c,maintenance,6,6,12
b83acc77718644b2c19832226ca284ce01efc550,maintenance,3,3,6
68e294dcccf965c93d65c4660547794728a4cff0,performance,47,43,90
cefa74d004fa48bc073ad66b7a7ad00dc8d7bfa6,performance,1,1,2
f567ea7843562b7d7dfe1e6cfea455a1e9623208,maintenance,0,2,2
ad3f09be6cfe332be8ff46c78e6ec0f8839107aa,maintenance,1,4,5
a38627f14356f505f621b31197fd872b99a10563,performance,2,2,4
3d61ef10f521b5c6906a5ba71573d5503aee2aa5,bug,3,3,6
b5aa06bfe9ad13c75d425839ee2aca045e3c688c,bug,7,5,12
98ccceee3e0637a37e20c1c12a08173663db77e7,maintenance,1,1,2
e6c28a26b799c7640b77daff3e4a67808c74381c,bug,27,3,30
3f079114bf522f27f3680238b6429f3dd45535b6,performance,91,257,348
d8be7607de039e5a477b0a5c63959d81ac052c3b,bug,6,5,11
eaf2ca10ca4ba450f8e514cb8bfc9149660b57f6,performance,12,9,21
f1496362e9d7b37fe6b8983086c1548a601b5594,bug,7,5,12
3f5d30636d2a188ee3cd22c6fef1ace5304a07bf,bug,15,13,28
c8e8e16dbbf0840e6f41575c3d6158bd331218bc,maintenance,3,3,6
9462f770eda85b754e82b089d8a0d195fa160837,maintenance,7,24,31
70e42feab2e20618ddd0cbfc4ab4b08628236ecd,bug,1,3,4
f5361da1e60d54ec81346aee8e3d8baf1be0b762,bug,1,0,1
f57886ca1606ba74cc4ec4eb5cbf073934ffa559,bug,4,2,6
eee00237fa5ec8f704f7323b54e48cc34e2d9168,bug,9,0,9
62913ae96de747091c4dacd06d158e7729c1a76d,performance,37,3,40
2b96b4a5d9443ca4cad58b0040be455803c05a42,bug,3,0,3
1dcdce5919115a471bf4921a57f20050c545a236,maintenance,6,2,8
3c92792da8506a295afb6d032b4476e46f979725,bug,17,9,26
7fc1f5c28ae4c615ccc5346f39a7bf4c4e0900ac,maintenance,1,1,2
b7eef407e5271f5135ce97bfd6e2e5009922331e,maintenance,3,3,6
c993799baf9c5861f8df91beb80e1611b12efcbd,bug,2,0,2
c9f62c8b2dbf7240536c0cc9a4529397bb8bf38e,bug,7,6,13
60db00e0a1490adcdc8b80887f7caf954d8bcd3e,maintenance,2,2,4
ffec85d53d0f39ee4680a2cf0795255e000e1feb,bug,6,5,11
a5488f29835c0eb5561b46e71c23f6c39aab6c83,maintenance,55,38,93
e3645d72f8865ffe36f9dc811540d40aa3c848d3,bug,22,7,29
0813299c586b175d7edb25f56412c54b812d0379,bug,10,1,11
172e344e6f82dc266cb65a69f4bed03428ea8a05,bug,7,12,19
0f7bfd6f8164be32dbbdf36aa1e5d00485c53cd7,bug,11,0,11
3039d8b8692408438a618fac2776b629852663c3,bug,5,2,7
5cd740287ae5e3f9d1c46f5bfe8778972fd6d3fe,bug,8,10,18
d99a55a94a0db8eda4a336a6f21730b844b8d2d2,bug,6,1,7
7fc51f923ea6b1c6f304789965414149eaedb358,maintenance,1,1,2
3f5424790d4377839093b68c12b130077a4e4510,bug,1,1,2
f31173c19901a96bb2ebf6bcfec8a08df7095c91,bug,7,0,7
1e9d62d252812575ded7c620d8fc67c32ff06c16,performance,17,11,28
08abd0466ec9113908e674d042ec2a36dfc2875c,maintenance,0,3,3
240930fb7e6b52229bdee5b1423bfeab0002fed2,performance,22,12,34
934b0de1e9fdea93c4c7f2e18915c54fae67bdc6,maintenance,1,1,2
11768cfd98136dd8399480c60b7a5d3d3c7b109b,maintenance,26,18,44
3478c83cf26bbffd026ae6a56bcb1fe544f0834e,reliability,80,46,126
7959eb19e4a369639ff9e55eb1147360d5ac8ddb,maintenance,1,12,13
3ee2a3e7c1ca3b263c41cff81619ab1d200fadfb,performance,2,3,5
50ead2537441f7df8d493e1085da76034ea92cf1,maintenance,32,33,65
118901ad1f25d2334255b3d50512fa20591531cd,bug,6,1,7
854f0912f813c3b7a4d35517658ca7f1511a69e2,maintenance,6,5,11
f3bbac32475b27f49be201f896d98d4009de1562,bug,39,2,41
e8dfc854eef20ac7663996f61837299887f380fc,maintenance,23,23,46
db85d14dc5c566879a01c4928b2f6f4d5cf0f939,feature,5,8,13
5e122148a3d573a66f47f826168a3c23a321ac9d,maintenance,1,2,3
1da18e38cb97e9521e93d63034521a9649524f64,bug,2,1,3
e4db04f7d3dbbe16680e0ded27ea2a65b10f766a,bug,3,0,3
cc12a6f25e07ed05d5825a1664b67a970842b2ca,performance,2,2,4
8994d11395f8165b3deca1971946f549f0822630,bug,8,0,8
1485f726c6dec1a1f85438f2962feaa3d585526f,bug,4,4,8
dae999602eeb0c5482bb62df7fda903f1edc0ff3,maintenance,1,3,4
49977f9762fe0f28ec08bec5ab992a5c9623f44c,performance,9,1,10
f30ff35f6266993405c8659e48fddc3180692164,performance,4,5,9
59205c8d4eaeeb85cf76eb1cb140283cf900412a,performance,18,2,20
29bc9cea0e13dc8043c249f5f232b9e0c441ae24,reliability,10,6,16
15648d599cd1c15cc678039dcab65599276fe407,maintenance,54,42,96
de0039f69c95692539bcb7cfc3b01f31e1c9f342,feature,48,14,62
5c27088b3bcf82c8525ec55cde7d2ddd034283b6,maintenance,0,2,2
29b83c574b0a06f29126e4e18801ba0e5d2e089b,maintenance,0,2,2
dff4ac75eeeefc4397fe7cf8ce559425bf46b1f7,reliability,24,21,45
04e568a3b31cfbd545c04c8bfc35c20e5ccfce0f,bug,12,2,14
5c099c4fdc438014d5893629e70a8ba934433ee8,bug,2,1,3
d73eff68a8c0ea3fc626b08ea84e4cd327ccbe5f,maintenance,2,8,10
a44e84a9b7764c72896f7241a0ec9ac7e7ef38dd,bug,17,10,27
b40ebaf63851b3a401b0dc9263843538f64f5ce6,bug,0,8,8
956510c0c7439e90b8103aaeaf4da92878c622f0,bug,1,1,2
131294c35ed6f777bd4e79d42af13b5c41bf2775,bug,8,0,8
7ea71af94eaaaf6d9aed24bc94a05b977a741cb9,bug,1,0,1
0aeaa2559d6d53358fca3e3fce73807367adca74,bug,3,3,6
8f49ec603ae3e213bfab2799182724e3abac55a1,bug,15,7,22
a408f33e895e455f16cf964cb5cd4979b658db7b,bug,2,2,4
a7e9d977e031fceefe1e7cd69ebd7202d5758b56,bug,4,2,6
b76abb5157468756163fe7e3431c9fe32cba57ca,bug,3,2,5
26d75a16af285a70863ba6a81f85d81e7e65da50,bug,8,1,9
060f77392cab1c1cefb8a27cf6bd61f1db2441ec,maintenance,4,9,13
89481b5fa8c0640e62ba84c6020cee895f7ac643,bug,5,4,9
bb0fbc782ee9fa8c970c8e8e17c1a52ff9419182,reliability,7,5,12
fae381a3d79bb94aa2eb752170d47458d778b797,bug,3,0,3
8805dbcb3e83a4e5a6c91edc15643a7498e576ce,performance,16,38,54
48a6a66db82b8043d298a630f22c62d43550cae5,bug,33,33,66
8415ce07ecf0cc25efdd5db264a7133716e503cf,bug,21,18,39
64b4a25c3de81a69724e888ec2db3533b43816e2,bug,20,20,40
594bc43b410316d70bb42aeff168837888d96810,bug,5,0,5
4c0d5778385cb3618ff26a561ce41de2b7d9de70,bug,27,23,50
0fbcb5251fc81b58969b272c4fb7374a7b922e3e,bug,31,18,49
a71248b1accb2b42e4980afef4fa4a27fa0e36f5,bug,2,1,3
105c78e12468413e426625831faa7db4284e1fec,bug,1,1,2
3bf678a0f9c017c9ba7c581541dbc8453452a7ae,bug,1,1,2
991ed014de0840c5dc405b679168924afb2952ac,bug,1,1,2
63b1e9bccb71fe7d7e3ddc9877dbdc85e5d2d023,bug,11,3,14
07342ec259df2a35d6a34aebce010567a80a0e15,reliability,25,3,28
78742d4d056df7d2fad241c90185d281bf924844,maintenance,1,1,2
5f3e240321dd00b251f91a37c70fc551a140c87b,maintenance,63,22,85
e3ea75ee651daf5e434afbfdb7dbf75e200ea1f6,bug,5,2,7
56d0d0b9289dae041becc7ee6bd966a00dd610e0,bug,2,1,3
71df9683827a17fb6279fcc2e52efdc7062a03b9,maintenance,1,3,4
eee22187b53611e173161e38f61de1c7ecbeb876,bug,9,1,10
6dd8fe86fa84729538d8bed3149faf9c5886bb5b,maintenance,31,21,52
66267814ba0ee0732c69ca87eb1fd6eb63bf0d5f,maintenance,5,9,14
318cdc822c63b6e2befcfdc2088378ae6fa18def,bug,6,0,6
98dc08bae6780bb950b5c0cdefeb662b22482655,maintenance,72,65,137
bc12ac98ea2e1b70adc6478c8b473a0003b659d3,bug,5,5,10
f6b1a1cf1c3ee430d3f5e47847047ce789a690aa,bug,13,5,18
0d043351e5baf3857f915367deba2a518b6a0809,bug,3,2,5
9f2a1d9fb33a2129a9ba29bc61d3f14adb28ddc2,bug,1,1,2
1b8f787ef547230a3249bcf897221ef0cc78481b,bug,2,1,3
17a0bc9bd697f75cfdf9b378d5eb2d7409c91340,bug,9,1,10
bb2282cf01fcae7379314dc026f3b534c83c186c,maintenance,0,4,4
9a8c5b0d061554fedd7dbe894e63aa34d0bac7c4,bug,6,2,8
4fa0e3ff217f775cb58d2d6d51820ec519243fb9,bug,4,2,6
a251c17aa558d8e3128a528af5cf8b9d7caae4fd,maintenance,100,100,200
8b3ccbc1f1f91847160951aa15dd27c22dddcb49,performance,8,19,27
81895a65ec63ee1daec3255dc1a06675d2fbe915,performance,204,218,422
1b45cc5c7b920fd8bf72e5a888ec7abeadf41e09,bug,36,2,38
dcc5827484d6e53ccda12334f8bbfafcc593ceda,maintenance,25,21,46
fdc2a3c75dd8345c5b48718af90bad1a7811bedb,maintenance,31,26,57
7ff5fddaddf2cc8d394f71e68648e9d8d7e41da8,maintenance,54,82,136
b6a750c01925954d0dc6c360e91b5fcb53664a26,maintenance,0,1,1
27cd49780381c6ccbf248798e5e8fd076200ffba,bug,5,4,9
7069d105c1f15c442b68af43f7fde784f3126739,bug,8,6,14
9305721a309fa1bd7c194e0d4a2335bf3b29dca4,bug,5,3,8
78ed9354c57f31000e88783496fc84dce7c8021c,maintenance,0,3,3
3df11e27f02c3dea5a3a0e45628d67f0d82c3c5e,maintenance,3,3,6
c8267c51425abd4f75d0ad07c4d3ee748908e2f8,maintenance,21,24,45
a7a79c292ac3776bed20d575a96194181a397125,maintenance,106,80,186
a5991e539c9a4be0bdec2e427d833196339ec7c6,maintenance,35,25,60
9c1dd22d742249cfae7bbf3680a7c188d194d3ce,maintenance,88,69,157
a4e6a511d7de5d2afa4e8138146c29b926c6a449,maintenance,84,59,143
bc62dbf9145746c442b5b4a960e842ff7e8fdd2e,maintenance,61,50,111
d7f3542b3219622308079dca521851be9b924c05,maintenance,77,67,144
b26458d151019ec279a2622ac6f15b5b913252ff,maintenance,46,37,83
39c135b08c8220dd1dca885e73eae3f3de5fa082,maintenance,50,36,86
0e495f7cc3f91d8473f16045c61c60bffd95639c,maintenance,75,62,137
f7314a67322ef04a4df51fbf6dc2b77fe71ef9ad,maintenance,25,18,43
4a8557b094671de1c986f2764cf4d1965541dda7,maintenance,61,49,110
5f6d662d12b889ab91cc25fb19afa5699fb05bcb,maintenance,56,49,105
a5fc51193507e10a0733c40282e71216dd0486ff,maintenance,13,16,29
43bd6f1b49b61f43de4d4e33661b8dbe8c911f14,maintenance,5,5,10
e64e6ca90913b0dfe14bf7d529df0753a6746e23,performance,3,3,6
b7b80a35fb51319223e1fbf84128b8e5ebb91f86,maintenance,15,23,38
ccbf8eeb39f2ff00b54726a2b20b35d788c4ecb5,bug,9,6,15
7177dd009c7c04290891e9a534cd47d1b620bd04,bug,10,5,15
ebd5d23e88b7fc84cbbb7a002aa35bfd5bfadb10,maintenance,0,3,3
a642c2c0827f5604a93f9fa1e5701eecdce4ae22,bug,10,9,19
d1052d236eddf6aa851434db1897b942e8db9921,performance,7,0,7
0b73284c564d3ae4feef4bc920292f004acf4980,bug,5,11,16
1ff20307393e17dc57fde62226df625a3a3c36e9,feature,7,20,27
50f094a5580e6297bf10a807d16f0ee23fa576cf,bug,6,1,7
61a1d87a324ad5e3ed27c6699dfc93218fcf3201,bug,1,1,2
3b575495ab8dbb4dbe85b4ac7f991693c3668ff5,bug,1,0,1
f9c1f248607d5546075d3f731e7607d5571f2b60,bug,1,1,2
426d15ad11419066f7042ffa8fbf1b5c21a1ecbe,bug,3,3,6
2d544ec923dbe5fbed64a7f43dccf527218380bc,maintenance,1,10,11
4bb26f2885ac6930984ee451b952c5a6042f2c0e,bug,6,0,6
d412df530f77d0f61c41b83f925997452fc3944c,maintenance,7,9,16
df3cb754d13d2cd5490db9b8d536311f8413a92e,bug,1,1,2
6cf3116d5eeda0284bbedb8610192df31f86cdf0,maintenance,3,3,6
a078dff870136090b5779ca2831870a6c5539d36,bug,1,2,3
80fa46d6b9e7b1527bfd2197d75431fd9c382161,bug,3,1,4
29a5b8a137ac8eb410cc823653a29ac0e7b7e1b0,bug,4,0,4
83e80a6e3543f37f74c8e48a5f305b054b65ce2a,performance,111,149,260
a9f2a2931d0e197ab28c6007966053fdababd53f,performance,15,12,27
613c5a85898d1cd44e68f28d65eccf64a8ace9cf,performance,1,1,2
1940265ede6683f6317cba0d428ce6505eaca944,performance,13,11,24
4fca50d440cc5d4dc570ad5484cc0b70b381bc2a,performance,7,7,14
8434ef1d8aafc523443525bbc6237a07d7ec5606,feature,64,16,80
14db0b3c7b837f4edeb7c1794290c2f345c7f627,maintenance,29,20,49
d95efb14c0b81b684deb32ba10cdb78b4178ae5b,bug,94,0,94
69cb8e9d8cd97cdf5e293b26d70a9dee3e35e6bd,bug,10,0,10
026d0d27c4882303e4b071ca6d996640cc2932c3,performance,21,2,23
1e1c2b86ef86a8477fd9b9a4f48a6bfe235606f6,bug,20,1,21
65f8b80053a1b2fd602daa6814e62d6fa90e5e9b,bug,45,22,67
fd48e9acdf26d0cbd80051de07d4a735d05d29b2,maintenance,38,39,77
6bc0d63dad7f9f54d381925ee855b402f652fa39,bug,11,16,27
b8a04fe77ef1360fbf73c80fddbdfeaa9407ed1b,bug,16,0,16
65f8ea4cd57dbd46ea13b41dc8bac03176b04233,bug,7,0,7
3fa5d23e68a34dae9df2be168750dc5e03e0e40d,maintenance,9,0,9
b24e77ef1c6d4dbf42749ad4903c97539cc9755a,bug,2,5,7
c64a92992e6c1799f743999e1f1538fea0156aa4,maintenance,1,1,2
442ec1e5bb7c46c72c41898e13a5744c84cadf51,maintenance,1,1,2
07ea7a617d6b278fb7acedb5cbe1a81ce2de7d0c,bug,3,1,4
51ae846cff568c8c29921b1b28eb2dfbcd4ac12d,bug,9,3,12
fd7e672ea98b95b9d4c9dae316639f03c16a749d,bug,1,2,3
c9fd167d57133c5b748d16913c4eabc55e531c73,bug,3,0,3
67d7d8ad99beccd9fe92d585b87f1760dc9018e3,bug,4,2,6
179b14152dcb6a24c3415200603aebca70ff13af,reliability,13,0,13
7f0d8e1d607c1a4fa9a27362a108921d82230874,bug,7,0,7
4978c659e7b5c1926cdb4b556e4ca1fd2de8ad42,maintenance,40,41,81
218a69441bf7f65155b96584e354f12c28b7944a,performance,8,2,10
827891a38accfb4e04dbcdefe710f8746c6ad16d,bug,22,11,33
de394a86658ffe4e89e5328fd4993abfe41b7435,bug,1,0,1
5a57bca9050d740ca37184302e23d0e7633e3ebc,bug,46,0,46
67c0f556302cfcdb5b5fb7933afa08cb1de75b36,maintenance,12,12,24
c5b045b9838972cc4c4985a32fa5d35ecf2ab15a,maintenance,4,4,8
7530d0935cc7a5c58eab0acbc4ab8d32ac476d9a,maintenance,9,10,19
fb5a5be05fb45ab6fb3d1036c53435cde3d420ab,maintenance,12,9,21
1f3ddff3755915a2b38de92d53508594de432d3d,maintenance,1,1,2
b55c3cd102a6f48b90e61c44f7f3dda8c290c694,bug,10,0,10
bc75a6eb856cb1507fa907bf6c1eda91b3fef52f,bug,2,1,3
cf4ff938b47fc5c00b0ccce53a3b50eca9b32281,bug,16,1,17
a08f789d2ab5242c07e716baf9a835725046be89,bug,9,0,9
85456054e10b0247920b00422d27365e689d9f4a,bug,71,63,134
4efd9f0d120c55b08852ee5605dbb02a77089a5d,maintenance,1,2,3
9b6641dd95a0c441b277dd72ba22fed8d61f76ad,bug,8,8,16
8d5459c11f548131ce48b2fbf45cccc5c382558f,performance,1,1,2
15baa7dcadf1c4f0b4f752dc054191855ff2d78e,bug,16,6,22
3103084afcf2341e12b0ee2c7b2ed570164f44a2,maintenance,810,810,1620
48e02e6113825db81e4aacc035933c0d0e4e68ce,maintenance,1,1,2
5f41fdaea63ddf96d921ab36b2af4a90ccdb5744,bug,38,28,66
d36f6ed761b53933b0b4126486c10d3da7751e7f,bug,5,5,10
3ba733f879c2a88910744647e41edeefbc0d92b2,bug,19,3,22
46c116b920ebec58031f0a78c5ea9599b0d2a371,bug,21,11,32
c878bea3c9d724ddfa05a813f30de3d25a0ba83f,bug,3,2,5
ef09ed5d37b84d18562b30cf7253e57062d0db05,bug,12,0,12
72f63f4a770310233dba3bff8fc6e41660ebaa27,maintenance,64,57,121
3030b59c8533835f4e8b5e6d7047f80dcf7e40b9,maintenance,70,64,134
b1241c8eb977826cf9b1588514ab8896aa23896b,maintenance,131,122,253
c069db76ed7b681c69159f44be96d2137e9ca989,bug,4,2,6
cb8435dc8ba33bcafa41cf2aa253794320a3b8df,bug,1,0,1
b10b6278ae17366fec058219623c757b3302baae,maintenance,0,1,1
f87c7a4b084afc13190cbb263538e444cb2b392a,bug,6,13,19
6493792d3299b3e33f887ef8a150099d271faf9c,maintenance,100,83,183
9558cf14e8d2149a8df402b74041a99835801932,feature,16,0,16
e4e58e5df309d695799c494958962100a4c25039,bug,10,5,15
d63c00ea435a5352f486c259665a4ced60399421,bug,12,6,18
0be698ecbe4471fcad80e81ec6a05001421041b3,bug,27,3,30
4808cb5b98b436f1110d83c65541dd43beb45f63,maintenance,3,0,3
784a09951c1d8383498c0df091a37db612bebfc7,maintenance,2,4,6
af2b327581582a959f1923eca9cafee5b29a7399,maintenance,1,4,5
fac88735278b4508ab8de505530be8413fd32fc2,maintenance,2,2,4
c30365b90ab26fa991751119cde047312d370cab,maintenance,15,15,30
f4534c9fc94d22383f187b9409abb3f9df2e3db3,bug,4,0,4
7e0d0d44001506bc42932b5e37baaab84f0397cf,maintenance,0,1,1
3c402f1543cc0136eecd6c5d6a8aef22d7ad723b,maintenance,10,10,20
fe5ddf6b21c7b9b2c6e29ef6fd38d827ced55e6e,maintenance,7,6,13
1b0aa4449cb81e0a7d43cb90d03888c23bacc825,maintenance,5,4,9
832ee62d992d9b2d599a6dc70ac822dec4557ea4,performance,11,13,24
36d116e99da7e45c8827a157a0a92da0fbbfcaa2,performance,9,11,20
8f50c8b7ffc727643693f33657a857aeeefbd80b,maintenance,9,4,13
7333ed3587700680cfcd83a72dabc37ec40f08bf,reliability,1,3,4
a125d2aec37c660afdd81d09dea616ef5d06eef4,maintenance,6,1,7
eb7054212eac8b451d727bf079eae3db8c88f9d3,bug,19,0,19
85d825dbf4899a69407338bae462a59aa9a37326,bug,12,3,15
10b01ee92df52c8d7200afead4d5e5f55a5c58b1,bug,3,1,4
7102ffe4c166ca0f5e35137e9f9de83768c2d27d,maintenance,1,1,2
2da376228a2427501feb9d15815a45dbdbdd753e,bug,10,1,11
c186f0887fe7061a35cebef024550ec33ef8fbd8,bug,6,2,8
b98535d091795a79336f520b0708457aacf55c67,bug,12,7,19
a2b0b205d125f27cddfb4f7280e39affdaf46686,bug,3,1,4
ad5cd4f4ee4d5fcdb1bfb7a0c073072961e70783,bug,32,9,41
0f2523366386f29d56040887555989a1de548625,maintenance,1,1,2
fd60b28842df833477c42da6a6d63d0d114a5fcc,maintenance,57,57,114
919adbfec29d5b89b3e45620653cbeeb0d42e6fd,maintenance,4,3,7
163f11b8b3489fbf04be8d8d0e029f1dcd6546d1,maintenance,2,2,4
5641ace54471cb5c393e71f33232088602455c6b,maintenance,15,10,25
d9bf099cb980d63cd9a45a135259a6cabcb814a5,maintenance,9,6,15
1d2e2440c5191da82b1191298909283a58f0ece8,reliability,73,50,123
08f4c42abad1b93914a93f9042e2443593bd3137,reliability,27,0,27
78be0471da4e9fff874307d73d68f0173fa6a154,performance,60,14,74
ccd16945dba091fdf1036d7711b9f6cbd287ae28,maintenance,78,63,141
020df9baeac50ed911501e1950de9ddab58652b6,maintenance,3,2,5
7f142440847480838e0c4b3092f24455cec111a7,performance,3,3,6
8cb5a30372ef5cf2b1d258fce1711d80f834740a,maintenance,31,25,56
7af1974af0a9ba8a8ed2e3e947d87dd4d9a78d27,bug,49,29,78
c864ccd182d6ff2730a0f5b636c6b7c48f6f4f7f,maintenance,0,1,1
2bb8dd401a4f96973d6a9de4218d7f01fbd497ee,reliability,6,4,10
688b0d8536e0e937f608a93cb6909e14389a0c45,maintenance,1,1,2
077d0c2c78df6f7260cdd015a991327efa44d8ad,performance,1,1,2
27b38686a3bb601db48901dbc4e2fc5d77ffa2c1,bug,14,10,24
734294e47a2ec48fd25dcf2d96cdf2c6c6740c00,maintenance,2,3,5
cc5095747edfb054ca2068d01af20be3fcc3634f,bug,25,0,25
6b71b69dd98b197deea0806417e88308e0876a10,maintenance,0,1,1
5c93e8ecd5bd3bfdee013b6da0850357eb6ca4d8,bug,31,15,46
fd9b6fad667c7516a130cf0f3caddcb965710c12,maintenance,0,1,1
7aab5c84a0f6ec2290e2ba4a6b245178b1bf949a,bug,9,10,19
a861fb9fa51da7b1957f612b742ce62a95591628,maintenance,2,1,3
b3998b3bc658017dc36c69a8224fb11a3d1b1382,performance,59,18,77
4c4dad11ff85e25b64dd62adee63463e40cc596b,maintenance,3,4,7
8c91c57907d3ad8f88a12097213bb0920eb453b8,reliability,8,0,8
a00b482b82fb098956a5bed22bd7873e56f152f1,reliability,3,13,16
6bc6c2bdf1baca6522b8d9ba976257d722423085,maintenance,20,9,29
bd8247eee1a2b22e2270b3933ab8dca9316b3718,maintenance,1,1,2
123e3016ee9b3674a819537bc4c3174e25cd48fc,maintenance,10,10,20
dbaafbadc5c3dad4010099d0ff135204a8dbff49,maintenance,2,2,4
8ac3939db99f99667b8eb670cf4baf292896e72d,maintenance,102,78,180
bfdc502a4a4c058bf4cbb1df0c297761d528f54d,bug,76,55,131
a5c0e2fdf7cea535ba03259894dc184e5a4c2800,bug,12,7,19
e3952fcce1aad934f1322843b564ff86256444b2,bug,21,8,29
38ea50daa7a447dbcd7031f37a39a1baa163b2ab,feature,13,4,17
f340b3d9027485945d59f9c04f1e33070b02cae2,maintenance,20,20,40
8fca8a2b0a822f7936130af7299d2fd7f0a66714,bug,3,2,5
7c268d4ce2d3761f666a9950b029c8902bfab710,bug,1,1,2
cdce59a1549190b66f8e3fe465c2b2f714b98a94,bug,29,35,64
09355d9d038a1590ee055831a4ad3a79952cfa8b,maintenance,4,9,13
897026aaa73eb2517dfea8d147f20ddb0b813044,bug,9,1,10
bdc8a53a6f2f0b1cb5f991440f2100732299eb93,bug,7,10,17
e85c81ba8859a4c839bcd69c5d83b32954133a5b,bug,42,23,65
31a074a0c62dc0d2bfb9b543142db4fe27f9e5eb,bug,17,9,26
599ea31d13617c5484c40cdf50d88301dc351cfc,bug,22,5,27
6eeaf88fd586f05aaf1d48cb3a139d2a5c6eb055,bug,4,15,19
a2e3965df40af2f48ee6c97ed573adb91ced5dac,maintenance,1,2,3
da9e480212582b336b97848c69fdd4ac8860065b,maintenance,1,1,2
e81c9302a6c3c008f5c30beb73b38adb0170ff2d,bug,11,1,12
ae6ec194b55273e52351ee70d694594dcabe405d,maintenance,0,1,1
a6dbc76c4d9cc961bfb31a495fb27ee06e037e35,maintenance,0,1,1
037e7c525d988867811b3613549971a3253b2f7b,maintenance,1,2,3
fac888b2be9993d0c740013d26d69c8784acc293,maintenance,0,2,2
a660be97eb00c4d87bf881e1226fbd9d812690b7,maintenance,0,1,1
effc5b3b0d20ffcb692f107cd347289bfcd6890b,maintenance,0,2,2
4a69aecbfb30a3fc85bf8028386c047d5607a97a,feature,2,0,2
2327fb2e23416cfb2795ccca2f77d4d65925be99,maintenance,3,3,6
bbc605cdb1e15aafaec899fedc385dc75dddac0e,feature,357,7,364
4c1bd5a90c4e716e5bde33f01a40bb66dc4a9903,bug,2,1,3
13b215a9e657808414a2159b0dec90f1c31ebe05,bug,5,3,8
173b6e383d2a204c9921ffc1eca3b87aa2106c33,bug,8,2,10
5c48a7df91499e371ef725895b2e2d21a126e227,bug,10,27,37
298b5c521746d69c07beb2757292fb5ccc1b0f85,bug,2,0,2
c27c29c6af4f3f4ce925a2111c256733c5a5b430,bug,2,2,4
8c80fb312d7abf8bcd66cca1d843a80318a2c522,bug,18,22,40
dfac1a167068d60b36cc8f2081394a28b6fc424b,maintenance,17,17,34
4013d47a5307fdb5c13370b5392498b00fedd274,bug,12,1,13
15fc69bbbbbc8c72e5f6cc4e1be0f51283c5448e,bug,6,4,10
380a0091cab482489e9b19e07f2a166ad2b76d5c,bug,1,1,2
ab047d516dea72f011c15c04a929851e4d053109,bug,8,0,8
9725958bb75cdfa10f2ec11526fdb23e7485e8e4,bug,1,2,3
0b5b5a62b945a141e64011b2f90ee7e46f14be98,bug,8,5,13
5e4d0eba1ccaf19f93222abdeda5a368be141785,bug,4,5,9
d1199b94474ac4513b8491a4b751a8a466e1886b,maintenance,6,8,14
0915e464cb274648e1ef1663e1356e53ff400983,maintenance,68,59,127
7bbbe241ec7ce0def9f71464c878fdbd2b0dcf37,maintenance,20,75,95
2729cfdcfa1cc49bef5a90d046fa4a187fdfcc69,maintenance,4,24,28
960e0ab63b2e5d8476bc873743f812e9e90cd047,bug,18,25,43
4437992be7ca3ac5dd0a62cad10357112d4fb43e,maintenance,2,11,13
4c2467287779f744cdd70c8ec70903034d6584f0,bug,9,5,14
ba2e524d918ab72c0e5edc02354bd6cb43d005f8,maintenance,131,243,374
cebe85d570cf84804e848332d6721bc9e5300e07,feature,86,109,195
97d8a670b4531437d5b842cf68dafa6d1a932ddf,maintenance,4,4,8
02f960f8db1cd0aa9c182f8804b2b41ffd2c37b2,maintenance,17,11,28
7edfd85b1ffd36593011dec96ab395912a340418,maintenance,264,135,399
6e47a3cc68fc525428297a00524833361ebbb0e9,maintenance,368,173,541
b6bd243500b6024d92eaaacf592ed8588c2c75ea,maintenance,25,16,41
e6e268cb682290da29e3c8408493a4474307b8cc,maintenance,165,93,258
da812f611934bef16fe02d667a76df77ae9cf99a,bug,78,66,144
461c3af045d3ab949360fedbfb3ea1dcd9d8b22b,maintenance,143,107,250
4c94bff967d90e91ace38a9886c1c7777a9c6f91,maintenance,9,2,11
e5a185c26c11cbd1d386be8ee4c5e57b4f62273a,feature,151,0,151
89b93a7b15f75d04ed579baeb4d941e8ce7634c8,maintenance,3,4,7
124e7c61deb27d758df5ec0521c36cf08d417f7a,bug,1,1,2
1ebf21784b19d5bc269f39a5d1eedb7f29a7d152,bug,9,1,10
6c31a689b2e9e1dee5cbe16b773648a2d84dfb02,bug,3,1,4
afcc4e32f606dbfb47aa7309172c89174b86e74c,maintenance,2,3,5
3bbef91bdd2180c67407285ba160b023eb4d5306,maintenance,3,1,4
d4ffeeb7315d82e10803e067cbf079f246b09f00,maintenance,1,1,2
de01f484576d29b02fb2856387f29cfdf5ad4f19,bug,14,10,24
9a1bf32c8e12b7768325e83e9b9eeb69c46435b3,maintenance,147,146,293
664bd38b9cbed11689a9b7ce8b7db2e57b7b9e23,maintenance,47,38,85
0f2f87d51aebcf71a709b52f661d681594c7dffa,reliability,16,3,19
9c6e071913792d80894cd0be98cc3c4b770e26d3,bug,36,23,59
8dd27fecede55e8a4e67eef2878040ecad0f0d33,bug,12,5,17
31d21d219b51dcfb16e18427eddae5394d402820,reliability,6,5,11
1811bc401aa58c7bdb0df3205aa6613b49d32127,bug,13,1,14
4268496e48dc681cfa53b92357314b5d7221e625,bug,15,34,49
83c5688b8977b1cd495a05ca0455e4353c8f6655,maintenance,8,6,14
39fec6889d15a658c3a3ebb06fd69d3584ddffd3,bug,4,5,9
3eda41df05d6ad5c825cbc7fef03d563597b1afa,bug,6,9,15
9a089b21f79b47eed240d4da7ea0d049de7c9b4d,reliability,8,0,8
5513b241b2ef903b36c2ff74976618885fc5a318,maintenance,1,1,2
aa8bf298a96acaaaa3af07d09cf7ffeb9798e48a,maintenance,7,14,21
7275423c177e5dcf53e350ab9db38f99946b8ec5,maintenance,10,10,20
91c76340b4a8213b48d72d42d32c5cae9f238e9a,maintenance,11,21,32
f2c77973507fd116c3657df1dc048864a2b16a1c,bug,6,0,6
42cb447410d024e9d54139ae9c21ea132a8c384c,bug,3,3,6
bb9464e08309f6befe80866f5be51778ca355ee9,bug,4,1,5
75ca6ad408f459f00b09a64f04c774559848c097,bug,5,5,10
6fed83957f21eff11c8496e9f24253b03d2bc1dc,bug,11,0,11
a2c2f0826e2b75560b31daf1cd9a755ab93cf4c6,bug,6,0,6
948ca5f30e1df0c11eb5b0f410b9ceb97fa77ad9,bug,9,6,15
0add491df4e5e2c8cc6eeeaa6dbcca50f932090c,performance,19,0,19
cc883236b79297f6266ca6f4e7f24f3fd3c736c1,performance,5,55,60
6984aef59814fb5c47b0e30c56e101186b5ebf8c,maintenance,84,109,193
55ce2f649b9e88111270333a8127e23f4f8f42d7,bug,10,12,22
4df031ff5876d94b48dd9ee486ba5522382a06b2,bug,18,16,34
1fd95c05d8f742abfe906620780aee4dbe1a2db0,bug,14,5,19
baaae979b112642a41b71c71c599d875c067d257,reliability,28,16,44
8e33fadf945a918c50d92fab6a769661df484156,maintenance,78,84,162
0904c9ae3465c7acc066a564a76b75c0af83e6c7,performance,1,3,4
4a79a98c7b19dd3d4cfe9200fbc384ba9119e039,performance,53,27,80
3a6541e97c035dba90cdf37169d73b2d8057e55d,maintenance,89,6,95
02f310fcf47fa9311d6ba2946a8d19e7d7d11f37,performance,394,52,446
25c6d98fc4c245d164cf688815a7b259257ead2a,maintenance,375,363,738
188c299e2a26cc33747187f87c9e044dfd85a782,feature,259,128,387
a5fda11338180db13f3e9eec20c9deda1f7bad72,maintenance,25,6,31
a54c4613dac1500b40e4ab55199f7c51f028e848,bug,6,0,6
bd2c38cf1726ea913024393a0d11f2e2a3f4c180,reliability,6,2,8
b2bbb92f7042e8075fb036bf97043339576330c3,bug,8,0,8
308c57ccf4318236be75dfa251c84713e694457b,bug,3,2,5
facec450a8243cd3310ff8a8b9bb2f71d35df9e9,maintenance,9,18,27
5036ab8df278f9879d8958679bd043e32515a3e4,bug,13,3,16
55cdd0af2bc5ffc92a2deb745627755aecd5db33,performance,78,25,103
b6f5558c304a17d4dfad096da980de6e222a462a,maintenance,1,6,7
6920b3913235f517728bb69abe9b39047a987113,maintenance,57,45,102
bd2eea8d0a6b6a9aca22f20bf74f73b71d8808af,maintenance,4,5,9
877ba3f729fd3d8ef0e29bc2a55e57cfa54b2e43,bug,1,1,2
8c4bca10ceafc43b1ca0a9fab5fa27e13cbce99e,bug,11,1,12
73dc707161a83c24a9e6804b2d60e6f4a4d6be74,maintenance,0,3,3
b66541422824cf6cf20e9a35112e9cb5d82cdf62,bug,1,1,2
d4f5258eae7b38c2a28d0a7b28a6d0a8c1f9fe8e,bug,50,70,120
0705e8d1e2207ceeb83dc6e1751b6b82718b353a,bug,64,103,167
0955901908e80384592ed85aa164d7e5be6cc067,bug,1,1,2
61bb4a1c417e5b95d9edb4f887f131de32e419cb,bug,20,17,37
cd84bbbac12a173a381a64c6ec8b76a5277b87b5,bug,5,4,9
558d6450c7755aa005d89021204b6cdcae5e848f,bug,11,3,14
8813587a996e7d2ae160be3b79f9f70d9fef4583,bug,14,4,18
d578b99443fde0968246cc7cbf3bc3016123c2f4,reliability,8,0,8
3b672e3aedffc9f092e7e7eae0050a97a8ca508e,maintenance,0,21,21
4ba3fcdde7e36af93610ceb3cc38365b14539865,bug,369,0,369
0caaefbaf2a429c256c7469cb603ca8918e96fb0,performance,1,0,1
b1489186cc8391e0c1e342f9fbc3eedf6b944c61,bug,4,0,4
e9f9f61d0cdcb7f0b0b5feb2d84aa1c5894751f3,maintenance,5,14,19
310c097c2bdbea253d6ee4e064f3e65580ef93ac,maintenance,9,34,43
ee00d6b3c7aa65f97ace382ddf59739e65f5e8dd,maintenance,2,2,4
6d2424a84533d3563ef525cb6e19cfda13abc472,maintenance,1,1,2
f9505c72b2ee80cb68af95449a5215906130e3be,maintenance,1,1,2
c89849cc0259f3d33624cc3bd127685c3c0fa25d,bug,5,6,11
4fb7c70a889ead2e91e184895ac6e5354b759135,bug,1,0,1
e5e7010e5444d923e4091cafff61d05f2d19cada,maintenance,0,3,3
b2d2e7573548295a14db999095fd1df40352c91a,maintenance,1,1,2
fd7b23be92059f14537cb9cac0f0894c3a9b1284,maintenance,31,8,39
351a0a3fbc3584a00036f05cfdb0cd3eb1dca92a,feature,64,0,64
01d5d96542fd4e383da79593f8a3450995ce2257,feature,134,17,151
d9d2c82738b7cacefde30b701d2ddc4879f6c39a,maintenance,1,1,2
8f6840c4fd1e7bd715e403074fb161c1a04cda73,bug,1,0,1
b9a037b7f3c401d3c63e0423e56aef606b1ffaaf,bug,8,1,9
ce3aba43599f0b50adbebff133df8d08a3d5fffe,bug,3,0,3
618f003199c6188e01472b03cdbba227f1dc5f24,bug,21,21,42
1fc57ca5a2cd26e0a526e5eb2b0fc0c054117a5b,maintenance,2,3,5
5c680150d7f43484fde6b87271229f2206bfff7c,maintenance,1,1,2
d0b040f5f2557b2f507c01e88ad8cff424fdc6a9,bug,1,1,2
e71f99f2dfb45f4e7203a0732e85f71ef1d04dab,bug,4,0,4
63e7f1289389c8dff3c766f01ac1cc1c874b2ba5,bug,4,2,6
afd09b617db3786b6ef3dc43e28fe728cfea84df,bug,9,2,11
a7ba36bc94f20b6c77f16364b9a23f582ea8faac,bug,90,99,189
082cd4ec240b8734a82a89ffb890216ac98fec68,bug,23,20,43
b45f189a19b38e01676628db79cd3eeb1333516e,bug,4,2,6
a8867f4e3809050571c98de7a2d465aff5e4daf5,bug,1,1,2
6c0912739699d8e4b6a87086401bf3ad3c59502d,reliability,22,2,24
5899593f51e63dde2f07c67358bd65a641585abb,bug,21,4,25
4811d9929cdae4238baf5b2522247bd2f9fa7b50,feature,8,1,9
4db5c2e6236f82cf1aa408a53ae2890248059762,maintenance,50,174,224
fcdf3c34b7abdcbb49690c94c7fa6ce224dc9749,maintenance,3,4,7
666245d9a436d9b98c975ca19d0a707d600d8666,maintenance,6,6,12
3088e5a5153cda27ec26461e5edf2821e15e802c,maintenance,10,10,20
e1262cd2e68a0870fb9fc95eb202d22e8f0074b7,bug,3,1,4
6810fad956df9e5467e8e8a5ac66fda0836c71fa,bug,1,1,2
f88f1466e2a2e5ca17dfada436d3efa1b03a3972,bug,4,2,6
ac2f7ca51b0929461ea49918f27c11b680f28995,bug,4,3,7
3cd461712cb450ea6aa8a8200f35f24eb296bfb2,maintenance,2,4,6
72ffb49a7b623c92a37657eda7cc46a06d3e8398,bug,0,3,3
21175ca434c5d49509b73cf473618b01b0b85437,feature,9,8,17
f68f4063855903fd3a279e646451eab04db0655f,feature,89,0,89
196e402adf2e4cd66f101923409f1970ec5f1af3,performance,452,15,467
4b68f6df105966f04f45f1eca0561b86f2b3551d,maintenance,15,9,24
a6c75eaf11032f4a3d2b3ce2265a194ac6e4a7f0,feature,80,2,82
b237e3044450fcabc6d63d8578b2fbc8237caba3,feature,30,21,51
67d25186046145748d5fe4c5019d832215e01c1e,performance,7,11,18
a149d2a5cabbf6507a7832a1c4fd2593c55fd450,bug,32,16,48
1ae98e295fa2577fb5e492200c58d10230e00e99,performance,38,34,72
471fbbea7ff7061b2d6474665cb5a2ceb4fd6500,feature,287,89,376
400086d7c11327cfe1b1aa4487adceb41e82b4df,maintenance,2,2,4
6b3caab4ba9b2d290162e610810a946a33c65117,maintenance,0,176,176
bd256fda92efe97b692dc72e246d35fa724d42d8,performance,1,4,5
4d93874b9e9ce582fd4401334c88eaf93b6dff43,performance,1,4,5
64395d950bc476106b39341e42ebfd4d2eb71d2c,maintenance,1,1,2
512c15ef05d73a04f1aef18a3bc61a8bb516f323,bug,3,1,4
8210bb29c1b66200cff7b25febcf6e39baf49fbf,bug,12,2,14
2a4ae3bcdf05b8639406eaa09a2939f3c6dd8e75,bug,1,1,2
7d8bd3c76da1d94b85e6c9b7007e20e980bfcfe6,bug,4,4,8
6b22489911b726eebbf169caee52fea52013fbdd,bug,1,1,2
5dccdc5a1916d4266edd251f20bbbb113a5c495f,bug,9,9,18
b7ff91fd030dc9d72ed91b1aab36e445a003af4f,bug,27,2,29
f053cf7aa66cd9d592b0fc967f4d887c2abff1b7,bug,55,34,89
c915fb80eaa6194fa9bd0a4487705cd5b0dda2f1,bug,3,3,6
f91436d55a279f045987e8b8c1385585dca54be9,bug,9,2,11
163f0ec1df33cf468509ff38cbcbb5eb0d7fac60,reliability,4,0,4
efc61345274d6c7a46a0570efbc916fcbe3e927b,bug,39,12,51
0a76945fd1ba2ab44da7b578b311efdfedf92e6c,maintenance,3,0,3
302fdadeafe4be539f247abf25f61822e4a5a577,maintenance,1,2,3
3258386aba670e3406a499d2d0b7395e14c8d097,reliability,8,8,16
b5776e7524afbd4569978ff790864755c438bba7,bug,3,4,7
c6c818e50d1982ebac4dcd3ae18c1b49a66ebacb,maintenance,24,14,38
96e7c02d0bbca9f33fb4175e5f302dab1de6f985,maintenance,11,18,29
027f14f5357279655c3ebc6d14daff8368d4f53f,bug,8,1,9
59ebc7fd74506367b109497eeef36034e648c943,maintenance,1,2,3
14f3db5542e62bcf6fe088a09760ac52d55306c5,feature,46,39,85
e9f53353e166a67dfe4f8295100f8ac39d6cf10b,performance,5,5,10
6b4b8e6b4ad8553660421d6360678b3811d5deb9,bug,9,8,17
31e203e09f036f48e7c567c2d32df0196bbd303f,bug,1,1,2
23dd561ad9eae02b4d51bb502fe4e1a0666e9567,bug,12,11,23
ed296c6c05b0ac52d7c6bf13a90f02b8b8222169,maintenance,17,6,23
5a3b590d4b2db187faa6f06adc9a53d6199fb1f9,bug,1,1,2
a3f5cf14ff917d46a4d491cf86210fd639d1ff38,maintenance,10,30,40
dfd56c2c0c0dbb11be939b804ddc8d5395ab3432,bug,3,0,3
e92ad03fa53498f12b3f5ecb8822adc3bf815b28,maintenance,10,11,21
2d01ddc86606564fb08c56e3bc93a0693895f710,reliability,75,26,101
05c2c00f3769abb9e323fcaca70d2de0b48af7ba,reliability,28,2,30
4392fbc4bab57db3760f0fb61258cb7089b37665,maintenance,22,25,47
be993933d2e997fdb72b8b1418d2a84df79b8962,maintenance,3,4,7
e789ca0cc1d51296832b8424fa4008ce6e9d1703,maintenance,17,17,34
82ef1370b0c1757ab4ce29f34c52b4e93839b0aa,bug,5,4,9
c92dc856848f32781e37b88c1b7f875e274f5efb,reliability,104,37,141
02a7780e4d2fcf438ac6773bc469e7ada2af56be,maintenance,40,55,95
4067662388f97d0f360e568820d9d5bac6a3c9fa,maintenance,98,98,196
014c9caa29d3a44e0de695c99ef18bec3e887d52,maintenance,37,82,119
93c20bc3eafba52c134cf5183f18833b9bd22bf8,maintenance,4,6,10
81414b4dd48f596bf33e1b32c2e43e2047150ca6,maintenance,0,2,2
b08070eca9e247f60ab39d79b2c25d274750441f,bug,6,8,14
46e294efc355c48d1dd4d58501aa56dac461792a,bug,14,5,19
941ba122ca56756aad82db21d28f283ad33b8dee,maintenance,61,55,116
5a150bdec7dc79ad88e61cdf8c13106dd878311e,maintenance,1,0,1
b1b7dce3f09b460da38946d1845f3076daa36abb,maintenance,111,0,111
03505c58b86a5ca9bff2a9d611c2fe95dc14f707,maintenance,0,1,1
bc18546bf68e47996a359d2533168d5770a22024,bug,2,2,4
c9200760da8a728eb9767ca41a956764b28c1310,bug,16,24,40
cca415537244f6102cbb09b5b90db6ae2c953bdd,bug,1,0,1
41fca96e635be523c28b8d57f2d1b1e51d1221d8,maintenance,0,1,1
8041ac642a1b31a2479488bc93fb16045726de23,maintenance,3,3,6
ce3cca337401123c9cf96896fc4e1657bb016bd3,maintenance,3,7,10
6bd97bf273bdb4944904e57480f6545bca48ad77,maintenance,0,19,19
837c23fbc1b812f814c75388b6b364349c02efd8,maintenance,24,18,42
ca9b404ff137d67e559c5bd77533408bb0fa41dc,maintenance,20,3,23
f177ee0882af031b3d7a1e66e1639a58c7932dee,maintenance,19,10,29
face525ecb30b3d7e35be21911a933980ab504f9,maintenance,0,1,1
46bac5352929f75c1ec0c2395b06dcbc0fbaee69,maintenance,0,3,3
7b721e6d334c9699fcd94553a7fe073ec717d926,maintenance,0,2,2
91d0d89241b4201d612bfac623199c84363286e9,maintenance,1,7,8
65f62515e9e55056a06c14a19150c1ea7760e2af,maintenance,0,8,8
5f6b99d0287de2c2d0b5e7abcb0092d553ad804a,maintenance,164,156,320
75d18cd1868c2aee43553723872c35d7908f240f,bug,3,0,3
f902b216501094495ff75834035656e8119c537f,bug,2,1,3
704c2317cab5571da0e5763cd47ad07f8900aa76,bug,0,4,4
d196e229a80c39254f4adbc312f55f5198e98941,bug,0,11,11
a72b38eebea4661d4d67b194353124e63ce48f66,bug,3,3,6
fa329e27317f7f0762001b9fb1e76c387a9db25d,maintenance,4,1,5
99c880decf27858b5b0a57d8d811bb50226c3c12,maintenance,4,8,12
9b5f6c9b83d912c63ef9fb486a052be79b06f8b0,reliability,52,34,86
da0c5d2695265962f20099737348fcb3ff524d0f,bug,7,0,7
556e0319fbb8eee3fa19fdcc27c8bcb4af1c7211,bug,14,3,17
1ceecb537f72734e4315638e7a1bb62e56c86fbf,bug,1,8,9
a3114fe747be42351ac1368bd3ad30f695e473a7,maintenance,0,2,2
764b3fd31d131c4b8b5fa064aa94382091923aec,bug,1,1,2
a740762fb3b36dbdddb63ebe65b71cea3014f1c3,maintenance,2,1,3
f6634e2609d13d7aa8852734e16300845db915d5,maintenance,27,34,61
a1e5e465b31d6015fccb359d99053b39e5180466,maintenance,65,58,123
a80f7fcf18672ae4971a6b713b58c0d389aa99fe,maintenance,74,63,137
5b552ad70c6197e764ffe6070089c5b355fe2d26,maintenance,0,9,9
b21ebf143af219207214c79bc217beb39c43212a,bug,8,6,14
a44ad6835da52fdf4df2e482f45a167336555121,maintenance,20,0,20
7067b2619017d51e71686ca9756b454de0e5826a,bug,1,0,1
e121bd48b9eb8e3b9104d3d5d08fdf88e9ca0f97,bug,1,1,2
174fe5ba2d1ea0d6c5ab2a7d4aa058d6d497ae4d,bug,2,2,4
6694875ef8045cdb1e6712ee9b68fe08763507d8,maintenance,2,0,2
f8f4acb6cded4e455b2d390ce2221391fc3f09ee,maintenance,17,93,110
d7dce9e08595e80bf8039a81794809c66fe26431,bug,15,15,30
8c9be1e58a8dc03ef815ca51ece95c5e6862b25e,bug,4,2,6
b5b18160a3e7a9f55e3528d77051670cca6d9314,bug,3,2,5
ababea77bc50e004f7cc2792f0ec8d26b7574c3e,bug,15,15,30
e029c5f2798720b463e8df0e184a4d1036311b43,feature,15,2,17
d0520df7240f7117226e871453e1b20d12a9614a,bug,6,4,10
5112e9a540fb4a63184850c6570f30ae13b5f5e3,bug,0,1,1
1322181170bb01bce3c228b82ae3d5c6b793164f,bug,6,5,11
ce8c59d197c824789e1ade6f25d36037b4f0faeb,feature,37,1,38
0f0672ffb61aebac906cf0aa1607d1f07f266fb6,feature,5,1,6
8016e29f4362e285f0f7e38fadc61a5b7bdfdfa2,feature,1821,131,1952
aa75f4d3daaeb1389b9cce9d6b84401eaf228d4e,feature,1707,29,1736
6866d7b3f2bb4f011041ba54c98b1584497fe2fd,feature,122,6,128
995a3ed67fc8c0e3301a770016fb66f1bbf15ec8,feature,30,6,36
f5b8b297b04208e101c1f92fe804cd4e66df30e8,maintenance,99,0,99
e0770e91424f694b461141cbc99adf6b23006b60,bug,5,0,5
d3e7d20befd9d07db2955015a3f294c0a0a771d3,bug,2,2,4
d1e18b8824dd50cff255e6cecf515ea598eaf9f0,bug,2,2,4
afb585a97f81899e39c14658789f02259d8c306a,reliability,101,11,112
64a9f1449950c774743420cf374047043e32fde4,bug,44,7,51
342af94ec6c02aa478fe2adcd41b950e154b03ba,feature,50,13,63
8394a6abf3aeaa02e30fd33c248adab9fbe6fd6c,maintenance,31,9,40
0a846f496db1d3996341e140364aa58563d1ebe1,maintenance,7,7,14
5df1d4123d53261d9d71c7d237d0f165add7ce72,reliability,13,2,15
60c776e50bc52a9334be8a49415479d5cb6ca2e2,maintenance,1,10,11
2d069c0889ef0decda7af6ecbdc63b680b767749,maintenance,36,54,90
fa491b14cd9586ad703606ef0155cd43459d2b32,feature,67,0,67
d9befedaafcf3a111428baa7c45b02923eab2d87,bug,8,1,9
af8c53c8bc087459b1aadd4c94805d8272358d79,bug,3,0,3
addd752cff27774258f593c68d283725398689c4,performance,5,5,10
9d1f9b27704009a0032c9a70f8a44cfb331971b5,maintenance,0,3,3
9704a322ea67fdb05fc66cf431fdd01c2424bbd9,bug,2,11,13
dd0db94f305c9f5dd44d0ecc7bf29944d4867074,maintenance,9,9,18
ee7ed3aa0f08621dbf897d2a98dc6f2c7e7d0335,maintenance,12,12,24
2be7d717cafc893d4487cbc7f018d1174537fa2e,maintenance,3,2,5
9faac62d40131521973192e46a82d5066bb42c09,performance,15,3,18
7eb90a2d6a4817d73165a2a1addd5ead2fcb74b1,maintenance,0,1,1
acaa532687cdc3a03757defafece9c27aa667546,bug,11,0,11
c9e87161cc621cbdcfc472fa0b2d81c63780c8f5,bug,3,1,4
aa2f77920b743c44e02e2dc8474bbf8bd30007a2,bug,1,1,2
15ed2851b0f42d0dc42d7172f1eaa0bea57ff807,maintenance,10,10,20
81e8c3c50352f4eede634a89e018e3b3907c2d44,bug,8,6,14
b483bb77194b4ec462fb23ad3fd6a6b36a635340,maintenance,6,6,12
766ef1e101cddc8f5e722f1c0147e9c0499a2d43,feature,1,1,2
cb8d53d2c97369029cc638c9274ac7be0a316c75,bug,1,0,1
5b3dc19dda6691e8ab574e8eede1aef6f02a4f1c,bug,13,20,33
70022da804f0f3f152115688885608c39182082e,bug,3,1,4
0e6895ba00b7be45f3ab0d2107dda3ef1245f5b4,bug,11,0,11
c8c868abc91ff23f6f5c4444c419de7c277d77e1,maintenance,9,20,29
02ce5316afc86274c55c7b07a81ad6411d28f077,bug,17,20,37
177cc0e71008b7a0737bf55c88538d0b9e6e9191,maintenance,51,39,90
27bc446e2def38db3244a6eb4bb1d6312936610a,performance,104,29,133
66d5e0277e225cdc5d272fc22b1aa90a9b0d21ac,maintenance,16,17,33
c55ee7d202857b000531c2acfe8ce7cba5b77b5c,reliability,6,3,9
7ca4fcba92edf82b05533a6e4f6b19a5fbec6f54,maintenance,1,1,2
70d7ced2ed4dc3f7f21b4f4fec0e5be5c2a5a55c,maintenance,10,10,20
2fe34d2938181b26f86bceb7b87fbf7370bd92c4,maintenance,4,7,11
dddcd2f9ebdeca9fbd36526e950bbcd0f7c1765f,performance,7,7,14
051e2ce8cb90592c8acdc7056ffed966310d91b4,maintenance,0,4,4
e9a3cd48d65307b1a489300d7e3e0b28ae94dbfd,maintenance,2,2,4
7303cb5bfe845f7d43cd9b2dbd37dbb266efda9b,bug,3,3,6
377254b2cd2252c7c3151b113cbdf93a7736c2e9,bug,9,7,16
0f5bde1db174f6c471f0bd27198575719dabe3e5,bug,21,16,37
e7bfb5c9bb3d63cb2abb3ceaf1a429d9f02f942d,bug,5,2,7
3f67e7cffa6ee2d49ccb697c569c6d30e6024160,maintenance,31,38,69
ce9f24cccdc019229b70a5c15e2b09ad9c0ab5d1,bug,41,47,88
bf9a379d0980e7413d94cb18dac73db2bfc5f470,reliability,13,23,36
d176b1f62f242ab259ff665a26fbac69db1aecba,bug,4,1,5
9375ac770cda6bdff829f43868d0ebcaba41f675,bug,0,3,3
1cf006ed19a887c22e085189c8b4a3cbf60d2246,feature,18,3,21
6dbd300129089ad57de20be89ab7c122b36a4c26,maintenance,0,6,6
f25391ebb475d3ffb3aa61bb90e3594c841749ef,bug,16,5,21
3d392b2676bf3199863a1e5efb2c087ad9d442a4,performance,103,23,126
ab74c7b23f3770935016e3eb3ecdf1e42b73efaa,maintenance,21,5,26
bc71726c725767205757821df364acff87f92ac5,reliability,45,0,45
c1d2c7d47e15482bb23cda83a5021e60f624a09c,performance,20,1,21
cfd73237722135807967f389bcbda558a60a30d6,performance,153,6,159
273108fa5015eeffc4bacfa5ce272af3434b96e4,bug,33,18,51
3cb77bd241a48c54bca7bd8510516939264944c5,maintenance,1,1,2
cb29a02d3a9d51c749f556b3bbf6551fbc0454eb,maintenance,27,37,64
2a12e147da38807f8aab03c92de99a70ab983a96,maintenance,28,2,30
11215630aada28307ba555a43138db6ac54fa825,bug,47,21,68
0b3171b6d195637f84ddf8b59bae818ea20bc8ac,bug,4,0,4
e65bf6e468c39a60c1dfae439198ad875bb8a870,maintenance,2,2,4
e5f78159d62f79eb7923561275290b7c95e7f03f,bug,21,17,38
9a5d265fed014115f35e598022c956e5d2fb863e,maintenance,9,8,17
5872331b3d91820e14716632ebb56b1399b34fe1,bug,13,3,16
e030a28810daf48b43ef6e92fa502ae410b12c8c,maintenance,2,3,5
e0f49d270d9d04beec113aa7cfacac6bddcb5765,maintenance,3,6,9
60263d5889e6dc5987dc51b801be4955ff2e4aa7,reliability,23,10,33
e4d7f2d3593e703a4d58b813f332a5c2aef5106f,maintenance,5,5,10
4f74d15fe40833d4fb4f5ead7437aa73840596a5,feature,37,10,47
7b97d868b7ab2448859668de9222b8af43f76e78,bug,22,17,39
88ee9d571b6d8ed345f877e05f685814412e359b,feature,60,1,61
811985365378df01386c3cfb7ff716e74ca376d5,bug,1,1,2
2ce3ee931a097e9720310db3f09c01c825a4580c,bug,16,0,16
5adaccac46ea79008d7b75f47913f1a00f91d0ce,bug,1,0,1
cfb3c85a600c6aa25a2581b3c1c4db3460f14e46,bug,1,1,2
829b37b8cddb1db75c1b7905505b90e593b15db1,bug,24,18,42
6b8ed62008a49751fc71fefd2a4f89202a7c2d4d,performance,13,18,31
6e014c621e7271649f0d51e54dbe1db4c10486c8,bug,6,0,6
ba988903937c1b1ce5d54567b50f2ad9604b3bfe,maintenance,0,5,5
da565e792be540a5726af7f8cd50b282af0358b7,maintenance,0,3,3
03a5ed24c9b8f0180a59ba7b7b9b9517fcf4335b,maintenance,35,37,72
328e24ae14aeb8ef624ec181e0d546b05c34f031,bug,33,31,64
175efa81feb8405676e0136d97b10380179c92e0,bug,1,1,2
9f364e1d9537d44fdf58deeeddb51277d8327ce5,maintenance,1,1,2
dfcd4489e270282d984cd06c00f3a45d52a3f0a7,maintenance,0,6,6
993778306e7901a7286322f25c7c681dd47bede6,bug,16,2,18
8ef123fe02ca0923b01b57bdf639800a23a2faa8,maintenance,50,28,78
07b5b8e1ac4004b7db1065a301df65cd434c31c9,bug,51,5,56
cf5e2ca6c99077d128e971149f0c262e808ca831,maintenance,12,3,15
53f86b170dfa8d50b8b3fb1c5cf17c33b2327db2,bug,62,35,97
de8ff14cab998f51a3a289d2b58d6d440782f77e,maintenance,3,1,4
8ad8d710035edf8d14f8ecc5fa15f8e1a27ecb59,maintenance,25,25,50
70aa1554b01474ab08d08e5a18b0215a7ff1e8dc,maintenance,87,88,175
d3df14535f4a5b5af58ef12b4263202df3155356,maintenance,55,68,123
8ec2d31b27f683e3deeaf5d562b534a695052de3,maintenance,1,3,4
ec8c60be96d6de74be601fbca56342efb9a1e039,maintenance,6,2,8
6db074618969dc6fac4978e8043945fd440b310a,maintenance,6,6,12
9bee5779ee26d6debc84e0f1e4e54daa93f13ebc,maintenance,3,2,5
eb2b8ebb867fa895d5c4768310998bc940f6506c,bug,9,2,11
a345021553f7e6343b05b1ad1c25ed931140b47c,maintenance,33,17,50
4fca8f07790a62c2b3da028ae423cf4d71c1bacd,maintenance,7,7,14
f283529abac45d8c2b4d4b69d356cca9e6a2de43,maintenance,13,10,23
004379d0b02ab8e8efbee1f2f878d5f578bed72c,maintenance,6,6,12
36bad4233cc50e29022c1095666935cee1c978ad,maintenance,5,5,10
bbc4ec77e9f9c7ac71aee15c6adbd1674fe66c60,maintenance,14,4,18
e68cf40c0d098a63bc571bc5981dee6c2013c494,maintenance,40,25,65
212da3ec6fafe458cd54c3a365cbcb4f9bd794e1,maintenance,0,2,2
73c384c0cdaa8ea9ca9ef2d0cff6a25930f1648e,reliability,34,10,44
08adf452e628b0e2ce9a01048cfbec52353703d7,bug,13,15,28
80dd4978ddd78b2fe5aec2d52b69cbc2d06b08d8,maintenance,1,1,2
be809e1274ebc043640eeeb287accb7b4a4bcbff,bug,18,5,23
779e26517b3600830fe58933d5f97627711c9435,bug,20,6,26
bee6cf00c7f17df27c842c169db31d53bdd775ba,maintenance,8,18,26
ee802f86899341d835c629a4ad9607135f1b71a2,maintenance,0,8,8
b60ca3343e78761c6ebe6ff52c628893c8297b73,bug,5,1,6
4209ae12b12265d475bba28634184423149bd14f,bug,139,73,212
8418897f1bf87da0cb6936489d57a4320c32c0af,bug,5,2,7
ceff86fddae8748fe00d4f2d249cb02cae62ad84,bug,10,0,10
3bbd0ef26098d241dc59ee77ba14b7dab0df0786,bug,1,0,1
c36a71b4e35ab35340facdd6964a00956b9fef0a,bug,6,3,9
39c0ae163f3b3ae691e7cce226ba1984ef6456b1,maintenance,2,2,4
493e83aafa02316bc79ec90041c378d7902194fa,maintenance,4,1,5
9e52484c713321e84e8834803a44ca0a001376d2,maintenance,4,15,19
6b6aeffc932d5469c0dbb114bee59f34e8e02e65,maintenance,1,2,3
a07f624bd69a2c1c455364ffdc751a534554b241,maintenance,4,5,9
6311f91f76470b50c3f651475c344181adbeb869,performance,18,28,46
2c684234d36f7e8c80414e4a772911d407e821fa,maintenance,55,91,146
d194e12b3ed3c4799951072271f001cbd104b5e9,maintenance,2,1,3
3f19b2ab97a97b413c24b66c67ae16daa4f56c35,performance,130,41,171
b383a73f2b832491a2f9e6e8ada26aad53b5763d,feature,66,7,73
fcebc7949cd2ff97407e5b77ed99a7211674c6de,maintenance,4,7,11
9cb20f94afcd2964944f9468e38da736ee855b19,feature,61,10,71
043546e46dc70c25ff7e2cf6d09cbb0424fc9978,reliability,17,9,26
a8ab6d3885ef5e2300d683b79a9e1999403eefd9,bug,15,6,21
fc626fe322f13ecdfac58cbfa6cfea797ed22623,maintenance,9,9,18
6c0d077ff8200a7b8e7131ca8e25315dec243a60,bug,6,0,6
ff694ab60c29cfeba81b3d5068d3c908f22110ed,maintenance,2,2,4
959f7584512941a614113bfddb41b6812214169d,bug,33,31,64
9f44eda19529b1c3eef50676dc54b8cd0aa86aa3,bug,1,1,2
ed318a6cc0b620440e65f48eb527dc3df7269ce4,feature,307,60,367
ef5fd681d5159d64c464715d657660f0151c7419,maintenance,2,3,5
781c036b678c9ae978efb5f89311d0b5e6748b10,maintenance,1,5,6
907ea529fc4c3296701d2bfc8b831dd2a8121a34,reliability,4,2,6
a17a9d935dc4a50acefaf319d58030f1da7f115a,reliability,1,1,2
648814111af26485762a22da0f4b3159f3f9632c,maintenance,0,3,3
05ca87c149ae8078fb2a23adc6329eed5bb078fb,maintenance,0,2,2
801674f34ecfed033b062a0f217506b93c8d5e8a,bug,4,4,8
9033783c8cfda0834cf384940162e2bf1e9a6db7,maintenance,3,3,6
d87f639258a6a5980183f11876c884931ad93da2,bug,21,2,23
c2a559bc0e7ed5a715ad6b947025b33cb7c05ea7,bug,1,1,2
54d3adbc29f0c7c53890da1683e629cd220d7201,bug,199,215,414
df41460a21b06a76437af040d90ccee03888e8e5,bug,2,2,4
b9c538da4e52a7b79dfcf4cfa487c46125066dfb,bug,1,1,2
626b035b816b61a7a7b4d2205a6807e2f11a18c1,bug,12,1,13
c8980e1980ccdc2229aa2218d532ddc62e0aabe5,bug,3,0,3
c96e2b8564adfb8ac14469ebc51ddc1bfecb3ae2,bug,2,1,3
d05466b27b19af8e148376590ed54d289b607f0a,bug,18,5,23
5e47868fb94b63c7068dcfd2469d99fba06bae9d,bug,7,1,8
f1eec3b0d0a849996ebee733b053efa71803dad5,bug,2,1,3
ea3edd4dc23027083fbb4a73b65114d08fe73a76,maintenance,9,33,42
7ec9f3b47aba0fe715bf3472ed80e91c37970363,feature,6,0,6
2971148d0fecedcbd594ff2f2784496bdc7a7ffa,maintenance,1,4,5
34990461342fc9aba806bd941653b72c89dd73a2,maintenance,17,13,30
eb5760863fc28feab28b567ddcda7e667e638da0,bug,9,2,11
47b1030612f4382a976be6aa2369cf5d973ca154,maintenance,2,2,4
e32ac2459cdac01f9b177eed526a3ffa1797039d,maintenance,1,1,2
d3b6f23f71670007817a5d59f3fbafab2b794e8c,feature,48,283,331
b2c5764262edded1b1cfff5a6ca82c3d61bb4a4a,bug,16,0,16
ac58e4fb03f9d111d733a4ad379d06eef3a24705,maintenance,1,1,2
2f424a5a09a506e1a6ad432e50bca3000a767d5a,performance,6,3,9
6386722a329824e005c3fd1b4a8cc37db367c76a,feature,4,0,4
dce8e237100f60c28cc66effb526ba65a01d8cb3,bug,1,1,2
28936b62e71e41600bab319f262ea9f9b1027629,bug,1,1,2
f064a9d6e7dbd3473e9da0ffa1a91c08a032d747,maintenance,9,9,18
6cfb061fe9e901dd0b6cfa3ed50bc39c81523532,maintenance,2,2,4
92e9c58c5629762001e7294afbdf1283d5c7d2ed,maintenance,4,2,6
765bfcd59a1ff799b1c71cb3be0c43b0775ec166,maintenance,0,7,7
4337ecd1fe997d2b2135b4434caaccdb47c10c06,maintenance,9,102,111
a08fe66e4a0e12a3df982b28059f3a90e0f1b31e,maintenance,4,9,13
72f9da1d5c8d03d6fb242d01aae66928b2b2e7a8,feature,1,0,1
f2eeca099bbda45029da35abecb428a9084a5463,bug,1,0,1
37b0b6b8b99c0e1c1f11abbe7cf49b6d03795b3f,bug,3,3,6
9db176bceb5c5df4990486709da386edadc6bd1d,bug,1,1,2
cb85f4d23f794e24127f3e562cb3b54b0803f456,bug,23,9,32
bbd55937de8f2754adc5792b0f8e5ff7d9c0420e,maintenance,11,11,22
7c990728b99ed6fbe9c75fc202fce1172d9916da,bug,76,37,113
df3da4ea5a0fc5d115c90d5aa6caa4dd433750a7,bug,39,21,60
1d0c3924a92e69bfa91163bda83c12a994b4d106,bug,97,25,122
9424ef56e13a1f14c57ea161eed3ecfdc7b2770e,performance,1,0,1
35df4299a6487f323b0aca120ea3f485dfee2ae3,bug,2,2,4
d65d87a07476aa17df2dcb3ad18c22c154315bec,maintenance,4,10,14
af133ade9a40794a37104ecbcc2827c0ea373a3c,performance,1,0,1
48a34311953d921235f4d7bbd2111690d2e469cf,bug,31,7,38
4f97a68192bd33b9963b400759cef0ca5963af00,bug,10,8,18
46d36880d1c6f9b9a0cbaf90235355ea1f4cab96,maintenance,2,8,10
14c9ca0583eee8df285d68a0e6ec71053efd2228,bug,7,5,12
8d6ce136790268fba2fc66cb8d6fa2161d4b2385,maintenance,2,2,4
52144d893d76294db9ed79a909397ea81bc25a02,maintenance,10,4,14
459c80742e6a4a5375d9765a326e6047103460f5,maintenance,18,1,19
57c32ea42f8e802bda47010418e25043e0c9337f,bug,17,6,23
ec772f01307a2c06ebf6cdd221e6b518a71ddae7,bug,6,3,9
244adf6426ee31a83f397b700d964cff12a247d3,reliability,4,3,7
4068664e3cd2312610ceac05b74c4cf1853b8325,bug,27,20,47
71b565ceff377a52e7d58cd871745cd339447323,maintenance,5,18,23
a54d8d34d2354f3a2a9dda00d9dd6666a50c486b,feature,2,0,2
e128d516d81289db7dd977b7706c96501f48c011,maintenance,0,2,2
de7454854d6e8e3c3585c6df4b0b99017820aa0f,maintenance,2,1,3
6e89bbb79bc78f31e86a4de1ca3a36474bc3fb62,maintenance,11,11,22
61a6cb49da8147bc5377b60dfe540f9ef320aeb8,maintenance,0,5,5
adde81cfd5a8d4966f5805e030ab3d0a7825b118,maintenance,4,3,7
43f816772ff3b4adc5cef24c78916bfbc8fee57f,maintenance,15,18,33
a1180994f52c0867c134e411a6a532ffa166ceac,maintenance,0,12,12
9b02e4987ab092caed8f3bccdacaef9acf9015dd,maintenance,13,15,28
dd6683e6efad2339894575da46bc519646e37c24,maintenance,0,80,80
fd5fe2535642982af695f2f77bb7dba5d4aa6aa5,maintenance,8,17,25
68e45330e341dad2d3a0a3f8ef2ec46a2a0a3bbc,bug,15,2,17
547c556f4db7c09447ecf5f833ab6aaae0c5ab58,bug,14,5,19
8f27fd0ab569f5d09410010b15a3f45399e89fcf,maintenance,0,11,11
d85926474ffd5395dc39dbbedb969c31c4059a61,performance,0,3,3
33b4cc2501d323feef3cc3ec9a084d80bef5b5e8,bug,1,1,2
457b1e353c739af39159269723949f315320446c,feature,4,9,13
834f1565fa3f9c8f78adbfcaa80ae510fe4971c3,bug,6,2,8
2fdff4c843907e0ad71d6d72d8303bb7199569f7,maintenance,2,0,2
284b3f6edbbb020ce479b8df1d2ac745b100cf53,maintenance,0,6,6
4756ee183f25b1fa2a7306a439da3bcd687244e0,maintenance,2,2,4
46797ad75af747652545f69240fdc78743446ac3,maintenance,23,21,44
64c314ff822786b4634bb5cfe91ed5a34ba8743e,maintenance,1,4,5
7063743f6860874fedc943fb168e079abdc62f2c,maintenance,0,1,1
d4c5e960bf202d99ec9a6922ad387eafb798b848,performance,2,1,3
fd39073dba8632575b920edefba2577e1b84262a,performance,137,13,150
c475c77d5b56398303e726969e81208196b3aab3,feature,76,27,103
3f666c56c6b8cc40a5e9002aac484b8f5b83c402,maintenance,8,13,21
8cd115bdda17751ee2adab614a80df72228b3809,performance,26,1,27
4549b49f82ab40c214778f316b6898aa4132723a,maintenance,64,1,65
46f870d690fecc792a66730dcbbf0aa109f5f9ab,reliability,79,6,85
878520ac45f9f698432d4276db3d9144b83931b6,reliability,128,5,133
bc6385dab125d20870f0eb9ca9e589f43abb3f56,performance,3,6,9
aa9714d0e39788d0688474c9d5f6a9a36159599f,bug,142,49,191
f629afe3369e9885fd6e9cc7a4f514b6a65cf9e9,bug,6,4,10
cf2834a5ed57562d6a1a8170724704149f0ae0a4,bug,1,1,2
23f6b02405343103791c6a9533d73716cdf0c672,maintenance,11,8,19
68d7b2d838f1aff4d46a793a2fae33e8ad19223e,maintenance,3,1,4
69000d82eee1b41d88afc75861153b7e514bb777,bug,5,1,6
9803387c55f7d2ce69aa64340c5fdc6b3027dbc8,bug,69,74,143
a70fd5ac2ea787cafe07b69dadd16b3648ad64ac,bug,2,2,4
7f420d64a08c1dcd65b27be82a27cf2bdb2e7847,bug,2,2,4
707d1a2f601bea6110a5633054253c0cb71b44c1,maintenance,4,5,9
109ba779d6cca2d519c5dd624a3276d03e21948e,bug,5,0,5
64d4ce892383b2ad6d782e080d25502f91bf2a38,bug,18,14,32
39101b2265440dfe83646a4bfc33015c86f36d71,bug,1,1,2
c7df4a1ecb8579838ec8c56b2bb6a6716e974f37,bug,5,6,11
4ea99936a1630f51fc3a2d61a58ec4a1c4b7d55a,reliability,27,9,36
565333a1554d704789e74205989305c811fd9c7a,bug,8,4,12
5500221ea1b72c550b61f88fe3e8afbb08445989,maintenance,26,37,63
ebc11f7b1f2a016a99796b0923d9c0d7b7f9cba6,maintenance,1,14,15
f4c2d372b89a1e504ebb7b7eb3e29b8306479366,bug,1,6,7
1e1a76ed9a1c090e1ac030ed73612e5fe2262f2d,maintenance,1,1,2
196624e192f8e767b06924e46495c56846b2b64e,feature,2,9,11
1f60719552786b10affc130558df88f08a5b6d7b,feature,4,1,5
4d06bfb97ecb0df4f5b057a73db002e28c22c35c,bug,8,1,9
b925acb8f83d7ce3582b34018c05aae1be666abf,feature,16,0,16
83448bdfb59731c2f54784ed3f4a93ff95be6e7e,performance,140,67,207
fdc3ef882a5d59c1709a13b5486ae2b1632e12b6,reliability,112,22,134
a9a8344ee1714f835ba394077e8c13d751e2f148,maintenance,14,14,28
a413036791d040e33badcc634453a4d0c0705499,maintenance,234,247,481
f2890730f8292831b7741d89a65b9c6834d85ee6,performance,19,9,28
6cb367c2d1f8875043aa2d238eca9a2602dc1f72,maintenance,1,2,3
321238fbfb49003c66caecb1eefb5238dce27b61,bug,1,0,1
65db869c754e7c271691dd5feabf884347e694f5,bug,11,2,13
378f32bab3714f04c4e0c3aee4129f6703805550,feature,218,455,673
9b88f9fb0d2fc8f7e71e75a42c5a064bc6cfffd2,bug,23,6,29
a9e26328adfa82b1f3c941bc6e3daea47631abce,maintenance,3,7,10
3eaf9cc62f447a742b26fa601993e94406aa1ea1,bug,47,25,72
0b9f230b94dd7457802264dc4c16921b3527dcf1,maintenance,23,23,46
569342dc2485392e95b6a626281708c25014ba37,bug,89,48,137
b1b4705d54abedfd69dcdf42779c521aa1e0fbd3,feature,54,39,93
09edf4d381957b144440bac18a4769c53063b943,maintenance,85,56,141
f063db5ee989aafe2dc9d571b5538f2a1f1cbad2,maintenance,61,52,113
c8fdfe294187455b70e42a15df35a3e1882f332d,maintenance,48,42,90
2e9b51d78229d5145725a481bb5464ebc0a3f9b2,bug,7,1,8
548feebec7e93e58b647dba70b3303dcb569c914,bug,7,1,8
53e5cca56795a301bbe8465781dab084f7ae8d54,bug,13,3,16
1cbeab1b242d16fdb22dc3dab6a7d6afe746ae6d,maintenance,290,0,290
314999dcbca75c3ca8aaba102875d51ab409cf87,maintenance,7,2,9
c33fbe8f673c55c178bfe69d0d9f06f1a68bf6cf,feature,0,10,10
c8cc88163f40df39e50cda63ac361631864b453e,feature,82,29,111
2943fdbc688e7a1b4d9e3bc76a8e5ba624550213,maintenance,83,42,125
a00713ea982b7f2f9880a336b03bbf70f2202cbf,feature,32,19,51
821ff38d192a42a95fe33b5928ce5ed15cbe8564,maintenance,28,27,55
02f03c4206c1b2a7451d3b3546f86c9c783eac13,performance,3,0,3
72dbcf72156641fde4d8ea401e977341bfd35a05,bug,0,3,3
e85526404ca70fa49f3d13b3898b067392522b24,maintenance,22,10,32
cba465b4f9820b0d929822a70341dde14909fc18,maintenance,1,3,4
6456ca6520ab6c9aec589b4640169cd6da378c68,bug,10,6,16
0642ea2409f3bfa105570e12854b8e2628db6835,bug,4,1,5
4881c4971df04107b37c29bb6c719ec29ceb6571,bug,24,3,27
9ba55543fc0c6bb1cf8edd63be8802d9ab7e1202,bug,7,0,7
520f897a3554b0665af1ae5d5ba286f290cecf5c,performance,26,15,41
7727ae52975d4f4ef7ff69ed8e6e25f6a4168158,bug,147,52,199
c1e8220bd316d8ae8e524df39534b8a412a45d5e,bug,9,0,9
8fcc3a580651cceb94a9f48e1914491400d5146b,performance,353,161,514
219db95bbe796277c739cca17fe134f6c2ce6676,maintenance,31,18,49
7963e5ac901251c7a3b36fe7c987623a3f309393,bug,15,2,17
e3d550c2c4f2f3dba469bc3c4b83d9332b4e99e1,bug,2,2,4
84fb7ca4b3f864782cb1e66e60b04d4ea1d2930b,maintenance,48,2,50
22cfe4b48ccb5a3dbb92d6dcb88f396e0f400f74,feature,188,36,224
c93d8f88580921c84d2213161ef3c22560511b84,feature,457,17,474
29b3692e6dbf82266ec3c2764c236f8708d7fc89,feature,33,0,33
7a14826ede1d714f0bb56de8167c0e519041eeda,bug,1,1,2
cd2d99229dc96219547e6349841e1aad851c6acc,maintenance,1,14,15
bb5835edcdf8bf78bbe51cff13e332c439bc0567,feature,182,11,193
1ad3ea6e0a694b0486eb2cbe60378ad0fbf23642,feature,28,0,28
b0c013e2928d3696ceb6401311dbc1d7fcccd6dd,feature,40,0,40
991f52306ab8b5d8427f6f953162b5ab92e88e51,maintenance,0,2,2
4e34323135ec0752af152ac588a4f96495074849,bug,9,9,18
e46bfc3f03d7894c0eb47c7d754c38bafe39e197,bug,6,4,10
96fcaf86c3cb9340015fb475d79ef0a6fcf858ed,bug,9,4,13
78e9605d4fdde6d58b2e6db5b6b52dde7f92333e,maintenance,4,2,6
5aca284210ce827f780ea2f4f9c6ab8d6e2d6648,maintenance,144,118,262
7633b08b2750513cef662fbcbe66065b9940fc6a,maintenance,14,14,28
ddce3b94715ca5a19a107cd7c1d89fea177d2454,maintenance,26,41,67
f036adb39976467cf57f577490269594994f9eb4,maintenance,35,41,76
4e19d6b65fb4fc42e352ce9883649e049da14743,bug,46,18,64
73131fbb003b3691cfcf9656f234b00da497fcd6,performance,18,10,28
c708b1c6de7f996b073bb3296af17f37881a09de,maintenance,0,1,1
3ae72562ad917df36a1b1247d749240e3b4865db,performance,106,9,115
b03755ad6f33b7b8cd7312a3596a2dbf496de6e7,performance,3,0,3
c60990b361cc0a08e7b442a8191d89e9304c2d62,maintenance,24,26,50
59137a93f3af3ffb31c5c538357486df3d2e40d9,maintenance,4,2,6
7ddf79a103958ff7e529a3bc0c5b3d1e9cbc22c7,bug,4,1,5
02b016ca7f99229ae6227e7b2fc950c4e140d74a,bug,15,0,15
2e53840362771c73eb0a5ff71611507e64e8eecd,bug,45,1,46
b9c1c26739ec2d4b4fb70207a0a9ad6747e43f4c,reliability,35,31,66
6e4b73bcd1519d50680d92ba74887c80c4e59140,performance,9,1,10
ec39a36867440995c9675b2800f5ddaeb51b024e,performance,1,2,3
0b578f358a6a7afee2ddc48dd39c2972726187de,performance,18,11,29
7e0785fce14f75976a80b241d732e210e380923e,bug,6,2,8
aa8bc1ac6ef32a332671ca25e06cfd277a3839a5,feature,42,26,68
53bc1d854c64c20d967dab15b111baca02a6d99e,feature,53,40,93
66883da1eee8ad4b38eeff7fa1c86a097d9670fc,bug,1,1,2
ee0ed02ca93ef1ecf8963ad96638795d55af2c14,bug,1,1,2
82a25b027ca48d7ef197295846b352345853dfa8,bug,9,12,21
0a944e8a6c66ca04c7afbaa17e22bf208a8b37f0,bug,8,4,12
2c1d0e3631e5732dba98ef49ac0bec1388776793,bug,1,1,2
170417c8c7bb2cbbdd949bf5c443c0c8f24a203b,bug,5,0,5
0ba33facfc9bb556d1938caa67dfe452695a9be9,maintenance,3,3,6
fbbbbd2f28aec991f3fbc248df211550fbdfd58c,bug,2,1,3
08fc98a4d6424af66eb3ac4e2cedd2fc927ed436,bug,4,1,5
57a0da28ced8707cb9f79f071a016b9d005caf5a,bug,7,0,7
592acbf16821288ecdc4192c47e3774a4c48bb64,reliability,15,2,17
db90f41916cf04c020062f8d8b0385942248283e,feature,6,0,6
94053139d4821c2b9306741b94500514348660ad,maintenance,2,3,5
50b29d8f033a7c88c5bc011abc2068b1691ab755,bug,1,1,2
0a790fe4389d88253563c5e22bea47e6d357b525,maintenance,38,0,38
b886ee3e778ec2ad43e276fd378ab492cf6819b7,feature,223,21,244
c83ad55eaa91c8e85dd8cc3b7b3485fac45ef7bf,feature,105,1,106
310a997fd74de778b9a4848a64be9cda9f18764a,bug,1,1,2
4b99faa23c51ca31312b9afb876e8e5878daeb80,performance,3,0,3
7bc04c5c2cc467c5b40f2b03ba08da174a0d5fa7,bug,34,24,58
8c380ab4b7b59c0c602743810be1b712514eaebc,bug,1,0,1
b01531db6cec2aa330dbc91bfbfaaef4a0d387a4,bug,139,66,205
e5d01196c0428a206f307e9ee5f6842964098ff0,bug,1,1,2
345c0dbf3a30872d9b204db96b5857cd00808cae,reliability,52,0,52
1e83bc8156028a938845a869a3317c3cab9630ac,maintenance,4,4,8
d454a27384f6eb05904a59d1607461b7ad312aa9,bug,2,1,3
fe53cbc5a39852a7e98d9993e617d49b61055b66,maintenance,0,3,3
31562b954b60f02acb91b7349dc6432d3f8c3c5f,bug,1,1,2
18915b5873f07e5030e6fb108a050fa7c71c59fb,bug,7,0,7
5e86bdda41534e17621d5a071b294943cae4376e,maintenance,22,25,47
674a2b27234d1b7afcb0a9162e81b2e53aeef217,bug,8,4,12
6c7328400e0488f7d49e19e02290ba343b6811b2,bug,5,1,6
d64264d6218e6892edd832dc3a5a5857c2856c53,bug,9,2,11
7cf77140777364d77b2b6e392e7e081a205a08c5,maintenance,0,30,30
1dc1097ff60e4105216da7cd0aa99032b039a994,reliability,13,3,16
372a03e01853f860560eade508794dd274e9b390,bug,1,1,2
fa30dde38aa8628c73a6dded7cb0bba38c27b576,bug,1,1,2
7bd75230b43727b258a4f7a59d62114cffe1b6c8,bug,10,7,17
bc1d69d6151f1911ecb120a8dbd65e47210b7a72,feature,20,0,20
231fe82b5609c5d679f81073739c6132aaf166ea,maintenance,1,1,2
ddccb6dbe780d68133191477571cb7c69e17bb8c,maintenance,1,1,2
7159a986b4202343f6cca3bb8079ecace5816fd6,bug,3,0,3
793bc5181b14bf7cdfefe9d2fe8fc4a8114b78f9,maintenance,6,0,6
034f891a844bba3665c2313bcbf61f335dd422e8,maintenance,2,0,2
c9e716eb9b3455a83ed7c5f5a81256a3da779a95,bug,5,3,8
f96c3ac8dfc24b4e38fc4c2eba5fea2107b929d1,bug,2,1,3
6e589291f4b1b700ca12baec5930592a0d51e63c,bug,1,0,1
abdc644e8cbac2e9b19763680e5a7cf9bab2bee7,bug,8,1,9
aa507b5faf38784defe49f5e64605ac3c4425e26,bug,43,13,56
a46c68a318b08f819047843abf349aeee5d10ac2,bug,12,4,16
67a11611e1a5211f6569044fbf8150875764d1d0,bug,13,9,22
a297b2fcee461e40df763e179cbbfba5a9e572d2,bug,5,4,9
16e08b14a4550bb167c48e918b26ef0d4980e9d1,maintenance,2,21,23
82dd124c40b8cda710878b88fb0182301c040ffe,bug,4,5,9
8fdd60f2ae3682caf2a7258626abc21eb4711892,bug,4,9,13
592ddec7578a33fb6b3e2ba78aed91614bbb30e2,maintenance,22,32,54
191ce17876c9367819c4b0a25b503c0f6d9054d8,bug,1,1,2
95cb67138746451cc84cf8e516e14989746e93b0,reliability,3,0,3
ad211f3e94b314a910d4af03178a0b52a7d1ee0a,bug,9,4,13
e86807862e6880809f191c4cea7f88a489f0ed34,bug,1,1,2
2b08b1f12cd664dc7d5c84ead9ff25ae97ad5491,bug,3,3,6
812c0cab2c0dfad977605dbadf9148490ca5d93f,bug,2,1,3
18f2c4fcebf2582f96cbd5f2238f4f354a0e4847,reliability,7,2,9
fde872682e175743e0c3ef939c89e3c6008a1529,bug,31,0,31
8a363970d1dc38c4ec4ad575c862f776f468d057,bug,65,41,106
a805622a757b6d7f65def4141d29317d8e37b8a1,bug,1,1,2
0a1e8258a4fecd5aad2815b43bbe0ff014de1d8a,performance,2,1,3
e647e29196b7f802f8242c39ecb7cc937f5ef217,bug,1,1,2
361d24d40657d27bf9ba99a961e04171181b9719,reliability,3,3,6
50c15df69e062bf056b44d5bb51fac5ed957fa37,maintenance,13,16,29
a92abd738d243a3bcd864a9aa9cb9345e41be83d,maintenance,7,7,14
132d00becb31e88469334e1e62751c81345280e0,bug,4,1,5
61157b24e60fb3cd1f85f2c76a7b1d628f970144,bug,1,1,2
fb265c9cb49e2074ddcdd4de99728aefdd3b3592,bug,115,94,209
eb6984fa4ce2837dcb1f66720a600f31b0bb3739,bug,6,0,6
de59fae0043f07de5d25e02ca360f7d57bfa5866,bug,1,0,1
53692ec074d00589c2cf1d6d17ca76ad0adce6ec,bug,5,2,7
6bdc9977fcdedf47118d2caf7270a19f4b6d8a8f,bug,2,0,2
45ae932d246f721e6584430017176cbcadfde610,bug,2,0,2
ecaaf408478b6fb4d9986f9b6652f3824e374f4c,bug,3,1,4
af18e35bfd01e6d65a5e3ef84ffe8b252d1628c5,bug,1,0,1
9e463084cdb22e0b56b2dfbc50461020409a5fd3,bug,8,8,16
1bfc204dc0e7a690ab8440e91bb7d1a324320fdc,maintenance,1,5,6
4f32c38b4662312dd3c5f113d8bdd459887fb773,bug,1,0,1
feaf264ce7f8d54582e2f66eb82dd9dd124c94f3,bug,3,1,4
a6758309a005060b8297a538a457c88699cb2520,bug,3,2,5
db6aee62406d9fbb53315fcddd81f1dc271d49fa,bug,4,0,4
f348e2241fb73515d65b5d77dd9c174128a7fbf2,bug,1,1,2
ea0abbb648452cdb6e1734b702b6330a7448fcf8,bug,3,1,4
61a9c11e5e7a0dab5381afa5d9d4dd5ebf18f7a0,bug,1,2,3
cea5794122125bf67559906a0762186cf417099c,bug,4,2,6
9e4028935cca3f9ef9b6a90df9da6f1f94853536,bug,2,6,8
33458eaba4dfe778a426df6a19b7aad2ff9f7eec,bug,50,26,76
e884bce1d9321047ea002b97699e4f7a74c3fae3,maintenance,3,3,6
6fd941784b8ac3e74313f7112f0586076dc36544,performance,4,0,4
8a98ec7c7b3901330a036af0f62f523c31d763da,maintenance,10,21,31
d3091215921bd4b8fdf3129bf8f733b8ca48dc80,maintenance,4,2,6
182a79e0c17147d2c2d3990a9a7b6b58a1561c7a,bug,3,1,4
dc7ac6c4cae3b58724c2f1e21a7c05ce19ecd5a8,bug,37,23,60
c0e3e0406a0c39044c7dc25f3386694542d50fcc,maintenance,391,430,821
de7abd7bbb73d67f90c6fb48d4b2debe54f6f46e,maintenance,60,59,119
401b25aa1a75e7fe4e3202a6336604269697d705,maintenance,18,17,35
625ef8a3acd111d5f496d190baf99d1a815bd03e,bug,1,1,2
18aded17492088962ef43f00825179598b3e8c58,bug,27,6,33
799578ab16e86b074c184ec5abbda0bc698c7b0b,bug,1,1,2
f18b2b83a727a3db208308057d2c7945f368e625,bug,6,2,8
f456767d3391e9f7d9d25a2e7241d75676dc19da,bug,95,19,114
9fe671496b6c286f9033aedfc1718d67721da0ae,bug,238,134,372
b6bf9171ef5c37b66d446378ba63af5339a56a97,bug,207,160,367
0b02f4c0d6d9e2c611dfbdd4317193e9dca740e6,bug,241,18,259
1dc0aa46e74a3366e12f426b7caaca477853e9c3,feature,249,0,249
ad431025aecda85d3ebef5e4a3aca5c1c681d0c7,maintenance,165,74,239
f0604f63033d4020f019d2aaee805c1075b1077b,maintenance,0,9,9
cce6c9f7e6029caee45c459db5b3e78fec6973cb,bug,1,1,2
94dbb63117e82253c9592816aa4465f0a9c94850,bug,1,0,1
fe18d649891d813964d3aaeebad873f281627fbc,bug,0,1,1
338affb548c243d2af25b1ca628e67819350de6b,maintenance,2,0,2
b1f382178d150f256c1cf95b9341fda6eb764459,bug,3,6,9
5f8c10936fab2b69a487400f2872902e597dd320,bug,2,1,3
f0a459dec5495a3580f8d784555e6f8f3bf7f263,bug,20,0,20
4274f516d4bc50648a4d97e4f67ecbd7b65cde4a,bug,2,0,2
bcd8e91f98c156f4b1ebcfacae675f9cfd962441,bug,9,2,11
4d982e25d0bdc83d8c64e66fdeca0b89240b3b85,bug,12,12,24
b50282f3241acee880514212d88b6049fb5039c8,bug,6,0,6
072ebb3bffe67d71d1f1e52add799f4491eab691,maintenance,14,3,17
ac22b46a0b65dbeccbf4d458db95687e825bde90,performance,7,5,12
863c37fcb14f8b66ea831b45fb35a53ac4a8d69e,maintenance,1,2,3
bc716523462f98ea6bfef3e1a5926daadbf32e9e,maintenance,7,10,17
1a5d5e5d51e75a5bca67dadbcea8c841934b7b85,bug,3,1,4
7d95178c77014dbd8dce36ee40bbbc5e6c121ff5,bug,2,0,2
5ef2a69993676a0dfd49bf60ae1323eb8a288366,maintenance,6,6,12
9af0b3d1257756394ebbd06b14937b557e3a756b,bug,11,11,22
f39b3f45dbcb0343822cce31ea7636ad66e60bc2,bug,1,0,1
430657b6be896db57d974375cc499ca212c7f01d,reliability,68,0,68
0694f8c39f113bcdb759a7f84981a69bf5d7161d,maintenance,9,40,49
f5cb282d8b08c05ad70ebde9a8fd2decf32a6406,maintenance,30,2,32
62bbdd9974678513fee113f09f6b672623521179,maintenance,1,3,4
21ac738ede0b49004b53b4a44fe3df7bb4a78280,bug,3,0,3
7f144fd046d967ff2fbba59203b42b888ad5aae7,bug,3,3,6
6a0678a79bb3a4e5fc1b680e7afc78727e21aff3,feature,55,12,67
7b62b293200ffaba5b281668ba7102cb4209774f,maintenance,10,14,24
5ffff834322281f550b10c958fd9dd85679b8dbb,maintenance,1,1,2
af123b3718592a66a24716ed4724dc214220492b,bug,3,3,6
a4d2aadca184ece182418950d45ba4ffc7b652d2,bug,10,3,13
66d3239a4d8f0af7795f07159133bac75ed024bd,maintenance,192,0,192
60edae3a0424f084187eedd5386bfbeadd4ec1c7,maintenance,427,0,427
b4becd48b7b548f564533a41e1cdeb8ae3bd1c70,maintenance,245,1,246
46180558f17ec76b854b419c9322d6c0b5fec840,maintenance,585,0,585
567d118a9843a20b72ecebec2719337bc2556229,maintenance,612,0,612
18ba5a45ce1f590b3a2460f8f4ad52daf88290c4,maintenance,78,0,78
33dfadc747a88243d616d8cb5c59ec3031dc60dd,maintenance,29,0,29
3c6ba09dd3f8081c2da2878ee275c0c2213d2d43,maintenance,171,0,171
3db42a2139f0355554087f82916fa88d7a365230,maintenance,783,0,783
c09f3bac6d8c820b4b4ff0ffcff47e3a68b04e54,maintenance,548,0,548
b2e60723c1c14c7c9b79c82bb86d8e2a81051b5e,maintenance,51,0,51
489fcb912477e4f4ba5fb65b223331fb8d352a07,maintenance,89,48,137
5012284700775a4e6e3fbe7eac4c543c4874b559,bug,5,8,13
8d5a803c6a6ce4ec258e31f76059ea5153ba46ef,bug,6,0,6
362eca70b53389bddf3143fe20f53dcce2cfdf61,bug,18,17,35
2dca60d98e241bea686004168f85208f215fc697,bug,4,5,9
44de022c4382541cebdd6de4465d1f4f465ff1dd,bug,2,3,5
a17712c8e4be4fa5404d20e9cd3b2b21eae7bc56,bug,8,0,8
bfe0a5f47ada40d7984de67e59a7d3390b9b9ecc,reliability,26,11,37
c37e9e013469521d9adb932d17a1795c139b36db,reliability,7,6,13
8bc1379b82b8e809eef77a9fedbb75c6c297be19,bug,3,57,60
8cdb5240ec5928b20490a2bb34cb87e9a5f40226,reliability,5,0,5
6e8ab72a812396996035a37e5ca4b3b99b5d214b,bug,1,0,1
bdbd6ce01a70f02e9373a584d0ae9538dcf0a121,reliability,2,2,4
bc890a60247171294acc0bd67d211fa4b88d40ba,bug,7,0,7
8844618d8aa7a9973e7b527d038a2a589665002c,bug,36,6,42
77260807d1170a8cf35dbb06e07461a655f67eee,bug,25,0,25
819b23f1c501b17b9694325471789e6b5cc2d0d2,bug,3,7,10
513f86d73855ce556ea9522b6bfd79f87356dc3a,bug,3,3,6
5369a762c882c0b6e9599e4ebbb3a9ba9eee7e2d,reliability,8,2,10
327eaf738ff97d19491362e30497954105d60414,,13,1,14
4f2f76f751433908364ccff82f437a57d0e6e9b7,bug,1,1,2
8a2b307c21d4b290e3cbe33f768f194286d07c23,bug,1,1,2
eb9b5f01c33adebc31cbc236c02695f605b0e417,bug,7,3,10
117166efb1ee8f13c38f9e96b258f16d4923f888,bug,6,0,6
f06925c7394236d769c788940c9a7b85dbe4c40c,,2,1,3
21c580d88e2abd62b58ce34872cceb5c0d056330,,2,4,6
247dbed8c952559222742de21d026d5a2e83e239,,14,66,80
c89128a008381478121a76537762eb3a62052971,,21,14,35
db6516a5e7ddb6dc72d167b920f2f272596ea22d,bug,9,5,14
833a950882d33a7dfc319d5e152fdf35028936eb,maintenance,46,36,82
eee597ac931305eff3d3fd1d61d6aae553bc0984,bug,18,18,36
6390d33bf5d9b24fd4f96e415b6888f59c8494f9,,7,0,7
71fe989961374ae55863c5da527bcf45be020834,,4,3,7
2ee3ee06a8fd792765fa3267ddf928997797eec5,bug,10,4,14
736dedbb1a7dcb669e4990884b5dd9d6aef0fc77,,10,0,10
206f6d552d0c0596cbc076a3249f7182f08a35d9,,9,4,13
db79e6d1fb1f715c961bd880101362e07369de23,,52,48,100
0db9fdeb347c10f64b679577f2640c9e35ea5a30,,1,1,2
e254d1afac83fd441e4051771b3d8f5eaf49fd3a,,22,2,24
3f706c8c9257e0a90d95e8a1650139aba33d0906,,1,1,2
472d8ea1951b7fde0b3f0fb1f770be4ece4cff7b,,2,2,4
7ef79ad52136712172eb0525bf0b462516bf2f93,bug,1,0,1
22be37acce25d66ecf6403fc8f44df9c5ded2372,bug,5,4,9
349fa7d6e1935f49bf4161c4900711b2989180a9,bug,11,5,16
e40ff213898502d299351cc2fe1e350cd186f0d3,bug,5,3,8
54dd0e0a1b255f115f8647fc6fb93273251b01b9,reliability,30,7,37
9496005d6ca4cf8f5ee8f828165a8956872dc59d,reliability,17,11,28
de05ca8526796c7e9f7c7282b7f89a818af19818,maintenance,27,33,60
5f0663bb4a64f588f0a2dd6d1be68d40f9af0086,,31,11,42
27f394a7718d00ad16c59c616638cb46c6cd6a9d,,5,2,7
ceec03764a3921d03aefe4cc9b3b14cf8527ceff,,1,1,2
68afa7e0836263e28ebf272e56a110a56ffdabb6,,4,3,7
bc1420ae56266fa2c5a8e452d55f744ca98fe42f,,12,33,45
6ca06829fba6019913f524772ec189f1dc7ec3c8,,10,15,25
c2e5df762601157f9c101025f10f873ae792e6cb,,2,0,2
18db4b4e6fc31eda838dd1c1296d67dbcb3dc957,reliability,6,0,6
a45403b51582a87872927a3e0fc0a389c26867f1,bug,6,9,15
8e4b5eae5decd9dfe5a4ee369c22028f90ab4c44,bug,6,0,6
ce3fd194fcc6fbdc00ce095a852f22df97baa401,bug,6,3,9
7dac4a1726a9c64a517d595c40e95e2d0d135f6f,bug,21,2,23
dcae058a8da9c3cfc0055c7937ccd1a3dd0382a8,,2,2,4
043d20d1592a194b96fb19282396e46cda633180,,1,14,15
0d9366d67bcf066b028e57d09c9a86ce879bcc28,bug,12,0,12
1d39834fba99c48edd3d4887ccd474da61a1ada7,,10,54,64
fe23cb65c2c394ea306f3714a17d46ab2e6a0af1,bug,1,1,2
45d8ec4d9fd5468c08f2ef0b2b132bb62dc81a3d,,5,3,8
73fdad00b208b139cf43f3163fbc0f67e4c6047c,bug,2,3,5
044e6e3d74a3d7103a0c8a9305dfd94d64000660,bug,4,46,50
fb7c02445c497943e7296cd3deee04422b63acb8,bug,21,8,29
a6d9946bb925293fda9f5ed6d33d8580b001f006,bug,1,3,4
576d18ed60f5465110087c5e0eb1010de13e374d,bug,0,7,7
ccf0f32acd436b9e554303fd571f1bbf5f49d8e2,,48,0,48
ee73f9a52a34377887acfa3b76169709e80d577c,,26,17,43
24f3478d664b1eaa6f8860d3aa521aebe51b2a62,,6,3,9
f8dd7c70869565085542cffd14bf93705492ce14,,7,5,12
6a9269c83851993ee679c17b7254a9f675581134,,6,37,43
78e1060c9474da8760ac91fa2deea70bd41d2821,,15,43,58
5dc397113d195a004899ee672c5a8a19809495ba,,25,14,39
b99fee58a20ab8e0557cce87b6f187e325993142,,22,11,33
95c4df029374d8c09ad36c961e7a14a1d3ac6a6f,,11,4,15
a794df0ecdd557961a0302062f5a7a5f500a8542,,3,3,6
9f0372488cc9243018a812e8cfbf27de650b187b,maintenance,1,1,2
49598e04b5a1c3679cbee0dda8c2a0461e9bb320,,18,18,36
06f29cc81f0350261f59643a505010531130eea0,reliability,1,0,1
abbc3f9395c76d554a9ed27d4b1ebfb5d9b0e4ca,bug,12,4,16
a90ac0f5dc17f23d15f20abdb9d08ef07f155480,,0,1,1
e7093f0d6371cefb4934c8f98847a56cb854e4a9,,9,11,20
22446423108f3687167c9fdc080e6f21dd784d18,,8,2,10
f51667685749edadb7cad45a51003e8ebf2e8426,,23,132,155
9d5afec6b8bd46d6ed821aa1579634437f58ef1f,bug,4,0,4
996fc4477a0ea28226b30d175f053fb6f9a4fa36,bug,2,0,2
c894aa97577e47d3066b27b32499ecf899bfa8b0,bug,1,0,1
fc82228a5e3860502dbf3bfa4a9570cb7093cf7f,bug,9,0,9
dc7f3e868a45de3cfcd3c849ad32331765547b57,,2,12,14
e145b35bb97eaf86205b99feef524254c581895c,,43,43,86
232530680290ba94ca37852ab10d9556ea28badf,,4,12,16
b8a6176c214cf9aa2679131ed7e4515cddaadc33,,47,1,48
497f6926d880c57f65bf7c3f1086526fa774c55e,,7,6,13
d77147ff443b255d82c907a632c825b2cc610b10,,84,58,142
3ce2b8ddd84d507c2be8eb687c38fee64fa02fdc,,4,8,12
8990427501a744c1d523a9da6123f60889efaa03,,6,16,22
07543d164ba79e34c61f0f8aeb4af9cd86c88d2c,,7,26,33
697251816d64572098a2d26791a1c49c3723f5b1,,4,3,7
09a5c31c919da0a83d3fa9fffaa09cf78cc2d466,,4,19,23
2ee6a576be56427209d370d8a511d49340c84139,,23,6,29
d98bf8cd11985256b96d610453baf1ff8814ff87,,2,1,3
235699a8f457edec29ab0667029f3b43afaf5e81,,5,9,14
8058cac6a1d5dc8a2e309fafbfa341fd43d54528,,0,37,37
6642586b3e5f9e0b559d20352d8d42ad84224d1f,,16,3,19
7d3e06a8dae893a0df2777543980dc62eff61b59,,3,0,3
e9072d859df3e0f2c3ba450f0d1739595c2d5d13,bug,13,8,21
559db4c6d784ceedc2a5418ced4d357cb843e221,bug,5,10,15
51e3ae81ec58e95f10a98ef3dd6d7bce5d8e35a2,bug,4,2,6
68fd97504ad2f70850c47ce45caa110a0ca843d2,,7,8,15
545052e9e35a34af95d2e870ac3fe2894376e6e9,,49,327,376
7046ae35329f6d3cd39ae22d96d9525e45e748f2,,51,2,53
19fe5f643f89f29c1a16bc474d91506b0e9a6232,,22,23,45
2b85a6171d1370903d65cc8b84cefca26a16b5e4,,5,7,12
dec0da7b608253b004daea1da5bd82b3b292ba0f,,4,10,14
aed9eb1b21e85a846c805bc299bbb9d039d4a95b,,1,1,2
5e405595e5bf4c09fab9ca1e7dbe5b62872757b5,,8,8,16
b5f515735bea4ae71c248aea3e049073f8852889,,28,6,34
fd96b8da68d32a9403726db09b229f4b5ac849c7,,14,1,15
95f1fda47c9d8738f858c3861add7bf0a36a7c0b,bug,31,7,38
b0a5a9589decd07db755d6a8d9c0910d96ff7992,bug,3,3,6
918dc9d0ab8565886de3ea8bac329e2b102e7f3a,,0,4,4
a6d05676047ec9ef7b98087f8b19a5283dd5a8ce,,94,56,150
eaa093d2c0d15ad48f66eee414452e4eaa2be3d2,,4,6,10
d695a1bea351276615ad270860bc1fbddcfbaeb3,,2,2,4
1bd8d6cd3e413d64e543ec3e69ff43e75a1cf1ea,bug,2,2,4
901ed070df3c2c19e3083a734eafc82599fe991b,,39,11,50
2fe435d8b0746cab8f5e13e1352a22742e84ff1a,,6,14,20
4f9d956d1939f97e2cb278b9615b6c683cd90e97,,2,2,4
7b9ca4c61bc278b771fb57d6290a31ab1fc7fdac,,186,132,318
91389240a252ba3ced356404f0e3426958d619e4,,8,1,9
32aaf194201e98db4235b7b71ac62a22e2ac355f,,4,2,6
b80b32b6d5e79798b85cd4644206aaa069059390,,5,2,7
4e5620132144666ab41fc2799fbc055830187b7e,,1,1,2
aec51758ce10a9c847a62a48a168f8c804c6e053,bug,2,1,3
c03b45b853f5829816d871283c792e7527a7ded1,,85,24,109
b640b2c51b26459fc08f2185a385495b0f509a80,,5,9,14
cf0a5e818fe216dbdf5da4e829e157d27ebfc8a4,,36,40,76
3b10fdc6d8bd048f4fb14af5eda2051ace7b8b16,,16,12,28
9699d4f91d9bd2f70dcc37afe3c9f18145ab2dba,,92,48,140
ec00022030da5761518476096626338bd67df57a,bug,1,3,4
77a2e84d51729da7957d19283523af7b571d61f6,,4,5,9
2df2c3402fc81918a888e1ec711369f6014471f2,,6,5,11
c7414892067204fcb8f8ebb4309d0fdd8c7242fe,,14,10,24
381cebfe72e17e495281c07c976797f5a397515a,,1,1,2
fcf5ea10992fbac3c7473a1db33d56a139333cd1,bug,3,0,3
e45105772db41c5318b2a7ec1c420183183414e3,,3,1,4
9c5d58fb9e1df8c9ead4daf9e770ce61e4256e02,,8,10,18
191eac33009e6a6d31e87cfa425a20d0e79704b4,,1,0,1
a3bb2d5587521eea6dab2d05326abb0afb460abd,bug,15,13,28
397e434176bb62bc6068d2210af1d876c6212a7e,bug,11,4,15
a627b0a7c15ee4d2c87a86d5be5c8167382e8d0d,,10,33,43
1e21196c8e3e210cbef130e23e40c4adc3d9ce10,,2,2,4
ff95015648df445999c8483270905f7d3dec51e1,,1,1,2
6acec592c6bc9a4c3136e46430e14767b07f9f1a,,1,1,2
af65207c76ce8e6263a3b097ea35365dde9913d0,,89,34,123
ad47f9533994d7e3d2dbfa4fffe85934a1627edc,,6,5,11
407cd7fb83c0ebabb490190e673d8c71ee7df97e,,13,7,20
0127251c45ae74befb21db17754a66f55feff6a8,,2,0,2
63136858aecbe86dbd3c3289a3f46ba1b5f92239,,8,0,8
66e0aaadce7fc99e91e0b427e2b177e14d0b951b,,0,7,7
1ea1516fbbab2b30bf98c534ecaacba579a35208,bug,1,1,2
4a4956249dac0b9b0027949907bff0cd1a9b57fa,,4,0,4
bdddf342796765a1a946e7c4aed2574f4488e4e5,,2,1,3
6febe6f253a5bb5c7ac2080d688bd4b75e019d4d,,2,2,4
9ce0151a47f6fa8e4b3b35785aac0d51adbb06ca,,9,0,9
a015434480dcdbfdc188df9b3633348af745e1b1,,100,53,153
3abb1a0fc2871f2db52199e1748a1d48a54a3427,,2,1,3
cdb7ee4c632759075866bb8da5fb16b764e66ded,,59,28,87
b9fc761ea2d82e910e92f83d01bbbbe1f5e99bfc,,65,39,104
daf8328172dffabb4a6b5e1970d6e9628669f51c,,26,24,50
9c6e7853c531c7cecca8c257bde767d089e5c880,,20,0,20
7a9ca53aea10ad4677a0f347ad7639c304b80194,,95,14,109
dec214d00e0d78a08b947d7dccdfdb84407a9f4d,,862,294,1156
30a7eb970c3aae6f1b74b2edea896fdca1cbea38,,184,143,327
02749a4c20827649859bf7e2435f1b238c24f935,,7,5,12
47387409ee2e09db6d0e79a026a02073dc56bb8c,,75,70,145
c07dfcb45877fbc6798fa042bab3c4b85378efd4,,40,42,82
b6d9029df083c0a9ce1d4eda1480105e635e0d61,,5,4,9
0421a189bc8cdefa18a34aee962ac0558679b944,,53,59,112
c1a5d5f6ab21eb7e6ff8cb99489d9001cf2a2850,,51,32,83
65d3000520c50f3c160403a210a7504d789eafca,,10,6,16
b347e2bcd18eba7ed44659d12e4a39a9b5bdc873,,18,17,35
b3155298910c64a312620309f320d26e9461eb19,,1,2,3
7cec191894e4e2200d942415c3ebccb146214d26,,2,1,3
f6109100ba8692c677cfdc88af1887a43263e63a,,13,6,19
9bb21cedda7cd69789e1f93d7d918f5ca48ba165,,8,5,13
0bd454c04f02e7bb101d8ff510b54826eda4a5f0,,3,0,3
990461dd85d57875accc798919e6fe42ab7e294d,,5,4,9
909666933210eb145bc93426ce07f66bf3d1f798,,13,22,35
bab79b04999ccbbf59f1693d0783cd6ae27e4278,,40,35,75
0eefb10758e696616f19a84d8c5f15b9ffc0dccd,,0,6,6
1e7d359d710e84b996bd034f4ecc7c721e445603,,1,2,3
ddfa17e4adc4bd19c32216aaa6250dc38b0579df,,4,2,6
9e1ba00161a6f3bec8d4e7912025cbf889878e59,,2,1,3
bd3b963b273e247e13979f98812a6e4979b5c1e4,,6,0,6
1b917ed8ae0d4ce2ee3d6c56ac6748cd1cd92d4b,,18,12,30
0de5983d354adbf1c9fa57eca8b5dd8155132fb1,,2,0,2
33d201e0277b2d496f66b621f63693ced2da4198,,16,0,16
e50e5129f384ae282adebfb561189cdb19b81cee,,604,56,660
e08ac99fa2a25626f573cfa377ef3ddedf2cfe8f,,113,47,160
728fbc0e10b7f3ce2ee043b32e3453fd5201c055,,29,6,35
67a7d5f561f469ad2fa5154d2888258ab8e6df7c,bug,7,0,7
a056bdaae7a181f7dcc876cfab2f94538e508709,bug,16,2,18
4f8caa60a5a13a78f26198618f21774bd6aa6498,bug,37,43,80
b8cb5a545c3dd8b975aad19ea020eabe0a888e8d,,37,0,37
c41d342b39f15acbdc61948bab0cb3c567ec992a,,0,3,3
d6b975504e7e71fc29fcd14530433e816d7f5aac,,7,13,20
e5465795cac48233c9b606a7a419f4190a91851e,,1,1,2
624327f8794704c5066b11a52f9da6a09dce7f9a,bug,1,1,2
887a9730614727c4fff7cb756711b190593fc1df,bug,3,2,5
9651e6b2e20648d04d5e1fe6479a3056047e8781,bug,14,9,23
3f1d5bad3fae983da07be01cff2fde13293bb7b9,,1,1,2
7d95eddf313c88b24f99d4ca9c2411a4b82fef33,bug,14,36,50
964edf66bf9ab70cb387b27946c0aef7b94c4d1b,,5,9,14
f5705aa8cfed142d980ecac12bee0d81b756479e,,33,13,46
fb26a1cbed8c90025572d48bc9eabe59f7571e88,bug,17,4,21
a7c3e901a46ff54c016d040847eda598a9e3e653,,103,130,233
d9b9f8d5a88cb7881d9f1c2b7e9de9a3fe1dc9e2,maintenance,25,56,81
067d1023b6beeded688500d417e40e16981437e0,,5,17,22
6b06cdee81d68a8a829ad8e8d0f31d6836744af9,bug,5,5,10
8c68084bff7a852252cf91985fa8111ae4673f91,,1,8,9
00473374b72a6e5aba01af083f0d5100f3151210,,1,1,2
aa1dca3bd96bfd0ddf6871fc1844bd12ccce50f1,,11,6,17
72d622b42258a0ed0b6e8c0f40d7628de935d058,,10,1,11
dddbd6ac8f25b2d61e3e1c7134e3b3e1b9cd8670,,35,0,35
85c8f176a6111ecde9c158109989dbd445a0e59a,,6,0,6
1a20a63084be8fc5b0c1191231dfd311f7fc2afa,,1,1,2
0c9ec4beecac94cb450c8abb2ac8b7e8a79240ea,,1027,5,1032
7b4cc9787fe35b3ee2dfb1c35e22eafc32e00c33,bug,5,0,5
6ba644b9fd8ce243687139dbd8ca918ad4b09f61,,6,24,30
2c4f9923374843384cfd3a2edc0f02c19a7a29e2,,5,5,10
ba7ea1d8f45383cb88858057e9bf60cd8cf3b898,,5,16,21
d60061867303aa2fee516e9a34efc15e78d975a9,,11,10,21
1bc0af600b011dbbf9bbf39664b858ea2e365729,,11,17,28
fa5d932c323e8e0d9b24b3517997d15b36d1607d,,27,2,29
61a929870d1ce9c7ac34644bfd5aa9a8bf67818c,,10,2,12
38eae95ddc1964b42fc6d313a1bd17c43e3d08f1,,0,29,29
957153fce8d226612de05938ca18101b7d608328,,56,6,62
99652ea56a4186bc5bf8a3721c5353f41b35ebcb,,39,4,43
d67d64f423147cf4fe8212658255e1160a4ef02c,,2,2,4
dac7a4b4b1f664934e8b713f529b629f67db313c,bug,31,34,65
b9cf625d6ecde0d372e23ae022feead72b4228a6,bug,2,3,5
94840e3c802daa1a62985957f36ac48faf8ceedd,,4,14,18
a2d581675d485eb7188f521f36efc114639a3096,,74,76,150
e9be2ac7c09cabcbbbb12b0869e49b7a715d6fb5,,5,5,10
2ba3e6e8afc9b6188b471f27cf2b5e3cf34e7af2,bug,1,1,2
0d06863f903ac5f4f6efb0273079d27de3e53a28,bug,4,0,4
5469d7c3087ecaf760f54b447f11af6061b7c897,bug,2,2,4
d9b22cf9f5466a057f2a4f1e642b469fa9d73117,bug,4,2,6
ff5462e39ca1d27e530d088c4e38741fd9cddad4,,1,9,10
783d948544993f55bdacc78b127532e8b6e2fc9f,,61,1,62
0db1ff222d40f1601c961f0edb86d10426992595,,103,3,106
9549a168bd500db1a76914e50775f7cd1690acef,,10,5,15
4753d8a24d4588657bc0a4cd66d4e282dff15c8c,bug,2,1,3
97abd7d4b5d9c48ec15c425485f054e1c15e591b,bug,4,2,6
eb5efbcb762aee4b454b04f7115f73ccbcf8f0ef,bug,23,6,29
1c83a9aab807f7452c4957b2401e1cbf43941820,,71,71,142
dd01b690f8f4b1e414f89e5a9a5326bf720d6652,bug,4,2,6
3b136499e906460919f0d21a49db1aaccf0ae963,bug,13,10,23
cd648b8a8fd5071d232242d5ee7ee3c0815776af,bug,7,0,7
6affb9d7b137fc93d86c926a5587e77b8bc64255,,1,4,5
43c73221b3b1cdc9156c78287c5f4b29dc085d22,,11,1,12
01daf9452569fe2e69e27fe3e617b43d2ebb1e93,,27,19,46
b907f2d5194c2636623415d89cfb91d692af0629,,4,7,11
c755e251357a0cee0679081f08c3f4ba797a8009,bug,74,54,128
670e9875eb14b112fa6a206a65c776a4fb347eb1,,7,2,9
03e916fa8b5577d85471452a3d0c5738aa658dae,bug,6,3,9
2a9b8cba62c0741109c33a2be700ff3d7703a7c2,bug,12,6,18
173b8439e1ba362007315868928bf9d26e5cc5a6,bug,12,0,12
1db175428ee374489448361213e9c3b749d14900,,10,38,48
73b92a2a5e97d17cc4d5c4fe9d724d3273fb6fd2,bug,13,6,19
578620f451f836389424833f1454eeeb2ffc9e9f,bug,3,1,4
7e6e1ef48fc02f3ac5d0edecbb0c6087cd758d58,bug,6,0,6
011c88e36c26a08590b2ebe214ac854289f85f26,,1,1,2
9e645ab72e6f73873a00d042d0ecc9c148d5a6b6,,6,7,13
ab04df78181b271dca096a8050877469889e3c8c,,15,6,21
4db0d88e2ebc4f47092adc01f9885a43ad748995,,2,1,3
3a4b77cd47bb837b8557595ec7425f281f2ca1fe,bug,9,0,9
d7614cc16146e3f0b4c33e71875c19607602aed5,bug,21,6,27
290ab230016f187c3551d8380ea742889276d03a,bug,5,4,9
2dc8d9e19b0d891b0d3675b5ac82be9be3875e36,,7,4,11
ba679017ef0f47d31c50df731441fdd39bf4bf13,,6,0,6
35997d1ce8b01f9f002dd080c59e22430ead6db1,,1,6,7
05ac5aa18abd7db341e54df4ae2b4c98ea0e43b7,bug,2,3,5
6dcc693bc57f198bd85a7881eb59a915366fae1e,,9,0,9
d14e7683ecf06aa4365ee96adf74494114341dbe,,24,5,29
f8011d93a2d125b812e8b90bedb5be2a00149ac4,,4,1,5
9060dd2c5036b12132f9b97e3486ca6422d5bdfc,,1,1,2
4f5a763c9a0d4b179064d51dddde8421fdbb76c7,,1,0,1
2f8f5e76c7da787153f3b9791a2cb4fb384e0e67,,23,12,35
d086630e193b5837aa3432a65cda5751aa11b425,,0,7,7
0bd2d5ec3d7655a849928f04597a0ceea0329176,,15,84,99
e2ae766c1b030271b5099b25674e2131d1d1e8c1,,14,9,23
96f8ba3dd632aff684cc7c67d9f4af435be0341c,,0,17,17
776722e85d3b0936253ecc3d14db4fba37f191ba,,160,6,166
47e6935136b1f9fbda59cd929409f8e7cee4a1e4,,4,2,6
364443cbcfe70f927b6a0dc0d410b4d4318bc1ca,,93,1,94
a3caa24b703794507bf2e0a68bdc800b90f5e70b,,24,1,25
213bcd9ccbf04b709e4764ad89aaaa66a47785f0,,50,47,97
8cdf3372fe8368f56315e66bea9f35053c418093,reliability,17,1,18
c48ae41bafe31e9a66d8be2ced4e42a6b57fa814,reliability,8,3,11
cd6bb35bf7f6d7d922509bf50265383a0ceabe96,reliability,6,9,15
5aee0f8a3f42c94c5012f1673420aee96315925a,bug,23,15,38
9e47a4c9fc58032ee135bf76516809c7624b1551,reliability,17,1,18
d5c8dab6a8a1e328b976140ee7dc8e66957aaf61,,5,6,11
88e0387769c4bc36c93d25329f6151fb3d6474b2,,7,5,12
eeca7ea1baa939c97d58ba821f8c6e683e4388f2,,31,35,66
30a9d7afe70ed6bd9191d3000e2ef1a34fb58493,bug,1,1,2
69e43e8cc971a79dd1ee5d4343d8e63f82725123,bug,1,1,2
1566a48aaa10c6bb29b9a69dd8279f9a4fc41e35,bug,3,2,5
d0abb36db44faaf8f8aa148ca206fe2404042dec,,11,10,21
2c98eb5ea249767bbc11cf4e70e91d5b0458ed13,,36,20,56
547edce3ba234a5161c6e1f4389f4a0d2f8451aa,,3,0,3
64e1c57fa4740ac0728afe173e5a025b0e94cd55,,6,22,28
d74f3d25289aa9722cf777a7482eeee2eacdf46e,,26,31,57
199625098a18a5522b424dea9b122b254c022fc5,maintenance,1,1,2
c4704a4fbe834eee4109ca064131d440941f6235,bug,4,0,4
651e1c3b1576c5ffda6df01db1ef535eeb8b1a37,,11,10,21
18017479cabaeb5c659d789f04ecf7939f8ee28f,,2,5,7
3c816ded78bbd645d61ee36f461deb8376d3723a,,17,2,19
c6cb7e776ad59feba5d84b2524efd6dcbc618e42,,23,9,32
9b623df614576680cadeaa4d7e0b5884de8f7c17,bug,9,1,10
51e8137b82622d8ea22e993d613db568f11c1523,,0,4,4
4b0524aae0082272737c97d2b160d55d6e8f0b2b,,1,2,3
9a200d075e5d05be1fcad4547a0f8aee4e2f9a04,bug,3,0,3
cc91542ac8f29d8446ef59234796b95f0fbce09a,,0,2,2
e81d44778d1d57bbaef9e24c4eac7c8a7a401d40,bug,6,8,14
16c54688592ce8eea85d2a26d37b64fa07e3e233,,18,22,40
cca32b7eeb4ea24fa6596650e06279ad9130af98,bug,2,2,4
dcce7a46c6f28f41447272fb44348ead8f584573,bug,1,2,3
be32197cd6b8c37425ca954e719d236e6117a8ee,,0,2,2
518eaa6387df796d54e065e04502e800cae1df80,,7,14,21
c3fe493ccdb1f443c30155150391835004014c6a,,2,7,9
edf15aa180d7b98fe16bd3eda42f9dd0e60dee20,bug,3,0,3
4e800c0359d9a53e6bf0ab216954971b2515247f,bug,2,0,2
ba63f23d69a3a10e7e527a02702023da68ef8a6d,bug,29,25,54
e22834f0248d0fa841ead6436d6c19f65539dc9c,,31,10,41
6ae4c5a69877e5afb6ce63f7d82432133934073a,,8,1,9
0b7b77791cc1d99cbca08d5bc8210e57e6165612,,6,29,35
49da939272f417ff94c40f132a308748b46efe68,,33,13,46
93e3b4e6631d2a74a8cf7429138096862ff9f452,bug,4,4,8
14fbd4aa613bd5110556c281799ce36dc6f3ba97,bug,7,0,7
dfa2064b222c901b05c19ec5b7f42a25f7bee0e3,,69,52,121
6e0cd088c01023c02b1e887e02c8b6f3f395344f,,8,12,20
3f2571c1f91f2de729562344b4956786a2c74d73,,85,74,159
94405713889d4a9d341b4ad92956e4e2ec8ec2c2,,5,4,9
1cba423707b47886391c7fcb3614fc67394be06e,,7,8,15
2de58f1102cf1ac6091209e1dfa8eccbcb039570,,2,0,2
e3014d14a81edde488d9a6758eea8afc41752d2d,,24,34,58
2e81a4eeedcaa66e35f58b81e0755b87057ce392,bug,13,8,21
443a8c41cd49de66a3fda45b32b9860ea0292b84,bug,1,1,2
418c12d08dc64a45107c467ec1ba29b5e69b0715,bug,3,2,5
d0141191a20289f8955c1e03dad08e42e6f71ca9,bug,14,13,27
829fa70dddadf9dd041d62b82cd7cea63943899d,bug,17,1,18
3980bd3b406addb327d858aebd19e229ea340b9a,feature,1,0,1
8a5c743e308dd2b90ad10d1faaa7a1b09173a132,,19,16,35
6b524995a71d49ae032dba308d117dbf2a18d175,,21,71,92
7bc9491645118c9461bd21099c31755ff6783593,bug,4,0,4
c65d5c6c81a1f27dec5f627f67840726fcd146de,bug,10,0,10
554a5ccc4e4a20c5f3ec859de0842db4b4b9c77e,bug,3,14,17
a7550b30ab709ffb9bbe48669adf7d8556f3698f,,297,1997,2294
079788d01e7ba9d7366d7bd2a0db9cab5944e85b,,8,10,18
5b9554dc5bf008ae7f68a52e3d7e76c0920938a2,bug,10,0,10
de9e9181bc066d63d78b768e95b5d949e2a8673a,,1,2,3
6a7fd522a7c94cdef0a3b08acf8e6702056e635c,bug,3,3,6
4743f83990614af6adb09ea7aa3c37b78c4031ab,bug,16,14,30
646caa9c8e196880b41cd3e3d33a2ebc752bdb85,bug,26,3,29
fa96454069b85a7e5d10f38b7d95edcd5dc64b9a,,2,2,4
b47820edd1634dc1208f9212b7ecfb4230610a23,bug,42,36,78
f70749ca42943faa4d4dcce46dfdcaadb1d0c4b6,bug,6,2,8
78d962510796fdf39ccc5efd23d2eea2eca1ed99,,4,1,5
d08854f5bcf3ea0cabc6fd2fc49c2d97e00c7c88,,23,4,27
60a40096a3b289c28429221c12a5a6890350d919,,1,1,2
4e49ea4a3d276365bf7396c9b77b4d1d5923835a,,221,148,369
87eefeb4e80b1526be83e670a08d059a003b7d0e,,2,9,11
12735f881952c32b31bc4e433768f18489f79ec9,bug,44,14,58
914f82a32d026884743fb3de9f6f0a5908a9d5dd,,114,146,260
dbc427ce4028580f1244b5b57ca1cbea31aad1e7,,2,1,3
7cb476f834d0dc2092e04eeafe9cbe509f6380eb,,20,55,75
ae05327a00fd47c34dfe25294b359a3f3fef96e8,,9,2,11
816cd71b0c723a7296d14aadb8ff1ba42f6181d2,,0,7,7
32157de29a3140bfaa74c6e0fae18c78fe84a5df,,0,2,2
935244cd54b86ca46e69bc6604d2adfb1aec2d42,bug,4,2,6
b5cb316cdf3a3f5f6125412b0f6065185240cfdc,bug,3,1,4
74177f55b70e2f2be770dd28684dd6d17106a4ba,bug,1,1,2
ff0bc08454917964291f72ee5b8eca66de4bc250,bug,1,1,2
7827a7f6ebfcb7f388dc47fddd48567a314701ba,reliability,22,27,49
c9eb13a9105e2e418f72e46a2b6da3f49e696902,bug,6,4,10
8d2ae1cbe8a984d7a755755fb53955de2f60a2f9,,10,10,20
c8585c6fcaf2011de54c3592e80a634a2b9e1a7f,,21,3,24
4c54659269ecb799133758330e7ea2a6fa4c65ca,,20,11,31
7b8081912d75df1d910d6969f0a374b66ef242bf,,7,2,9
ee0876bc69ee8d24d524fb2e9e41e3682aaebb11,,22,5,27
3957ef53a5033bd519b19cf375061be1929bdb5f,,1,5,6
06bd3c36a733ac27962fea7d6f47168841376824,bug,15,9,24
1f60fbe7274918adb8db2f616e321890730ab7e3,,18,0,18
03a8bb0e53d9562276045bdfcf2b5de2e4cff5a1,bug,8,0,8
9f2394c9be47a754bae9e4b6d382bdd4d77d0a11,,0,10,10
c325a67c72903e1cc30e990a15ce745bda0dbfde,bug,11,11,22
4762cc3fbbd89e5fd316d6e4d3244a8984444f8d,bug,1,1,2
8f0e8746b4d57303d84f7b161a201e94fe22638f,,13,1,14
e84dfbe2bf170c626778079e5b94435b05b8d572,,28,30,58
daf647d2dd58cec59570d7698a45b98e580f2076,reliability,55,4,59
1028b55bafb7611dda1d8fed2aeca16a436b7dff,,10,0,10
3d43bcfef5f0548845a425365011c499875491b0,bug,8,4,12
c0a37d48788475d0a2cf4fbfaa28559a9de612fc,bug,1,1,2
9dd78d8c9a7bd4bc341f5864db32d4331b8eae4c,bug,8,4,12
c9af28fdd44922a6c10c9f8315718408af98e315,reliability,39,20,59
121cef8f17d80e97838ea2f88715417e675e4403,,1,1,2
9e92f48c34eb2b9af9d12f892e2fe1fce5e8ce35,bug,28,4,32
0304688676bdfc8159e165313d71da19c118ba27,,17,17,34
adb7ef600cc9d9d15ecc934cc26af5c1379777df,reliability,28,19,47
a2821e34df141ac6019552618b57fa09227ff0dd,,12,12,24
7915a861c01839a05eb7346023741742c4d2135e,,8,2,10
5e1021f2b6dff1a86a468a1424d59faae2bc63c1,bug,3,3,6
a8ed9b8695065d37d45efc446efbde5654f9f7c2,,0,1,1
b8a07463c8c5fd7c609590c7cd9eda897a1b6cd6,,5,5,10
2d90c160e5f1d784e180f1e1458d56eee4d7f4f4,,106,61,167
e3fb8eb14eafd2847c04cf48b52a705c36f4db98,,2,3,5
facab4d9711e7aa3532cb82643803e8f1b9518e8,performance,36,9,45
140a52508a68387e22486659ff9eaa89a24f6e40,,47,33,80
87d8a74b56746d4b6125602365b10995116afd00,,2,2,4
6ffe77bad545f4a7c8edd2a4ee797ccfcd894ab4,bug,1,0,1
600be30a8bc1d405f791e01dbef84679e14529b8,,1,14,15
109811c20fb8ec46e2ed01750214a32a9163d164,,74,104,178
efe70c29511544b0468723fe92c1847b3b0ca046,,59,32,91
705965bd6dfadc3b2e0241da1423ef660bdd04c8,,74,47,121
e142d05263a4beedefd331d445c394f4397e9f03,,14,26,40
3bd6ad7b688e200ac7633b16affa164d7cd5ef07,,1,1,2
74c66bcb7eda551f3b8588659c58fe29184af903,,29,32,61
1e9d180ba39f42e8ca4a808baef3a3ef034b1c2c,,3,35,38
7f6d5b529b7dfe2fca30cbf4bc81e16575090025,,43,16,59
73f34a5e2ceddfca27c999c170620e6354aaf6d7,,5,0,5
0a6cf9137ded4856b41910a4336677ee0ffa6736,,2,2,4
29c6eaffc8868ef6fa71997d0ea507a02c52712c,,2,2,4
3fd164629d25b04f291a79a013dcc7ce1a301269,,18,0,18
2335d05f3a83f5290ec28c1ed30c1c742a37edc9,,4,10,14
82939d7999dfc1f1998c4b1c12e2f19edbdff272,,75,75,150
87f9a031af48defee9f34c6aaf06d6f1988c244d,bug,1,0,1
f96c450dabf5497794af8c45f589d44b4549d1fc,,13,19,32
6332b9b5e79769b3e9d79d664896b872d7ba6a66,,2,1,3
74dae4278546b897eb81784fdfcce872ddd8b2b8,bug,20,20,40
ed8ad83808f009ade97ebbf6519bc3a97fefbc0c,bug,30,2,32
c906f38e8853cfd407b30d2f4756a93c1d8f698f,,5,2,7
56263b4ceba90b1db77a6b31e22726f101bca807,,2,2,4
bcff24887d00bce102e0857d7b0a8c44a40f53d1,bug,12,3,15
46901760b46064964b41015d00c140c83aa05bcf,bug,1,1,2
802cf1f9f504e09f7118c9acc69ab3e825449e52,,1,1,2
fdde368e7c2963e319f919fa57908537060847fc,,1,1,2
05145bd799e498ce4e3b5145894174ee881f02b0,bug,8,5,13
ff978b09f973db0d0597704eba350a994d7729e6,,15,2,17
28b4c263961c47da84ed8b5be0b5116bad1133eb,bug,81,0,81
3f32a5bee0c8b2d4f25138af21620ae164fdb0ff,,47,53,100
d5be7a03b002a0faec136687ec03dbee6c579930,,3,1,4
9b7365fc1c82038faa52d56173b20221cf422cbe,,336,87,423
689c958cbe6be4f211b40747951a3ba2c73b6715,,61,6,67
040cb3786d9b25293b8b0b05b90da0f871e1eb9b,,68,4,72
56a04915df4e85b34b1c1613c64b87dd2283c26a,,11,17,28
db7730e3091a52c2fcd8fcc952b964d88998e675,bug,4,0,4
ba5843f51d468644b094674c0317c9ab95632caa,,74,36,110
c86d8db33a922da808a5560aa15ed663a9569b37,,36,4,40
53085fac02d12fcd29a9cb074ec480ff0f77ae5c,,23,15,38
2dcba4781fa3842e28f47ab23056d58cd283fca6,,22,28,50
e74031fd7ed0989da8a80364b4d269a57e9c164a,,30,0,30
011278485ecc3cd2a3954b5d4c73101d919bf1fa,bug,42,1,43
32ebffd3bbb4162da5ff88f9a35dd32d0a28ea70,bug,31,28,59
17048e8a083fec7ad841d88ef0812707fbc7e39f,bug,10,11,21
ea3d7209ca01da209cda6f0dea8be9cc4b7a933b,bug,127,42,169
681c46b164d79aaa5d18f7519b39e29f9b441e40,,1,1,2
5a1c7f47da9b32d0671e776b0f388095b7f91e2e,bug,1,1,2
e2c9e0b28e146c9a3bce21408f3c02e24ac7ac31,bug,1,1,2
a4dad1ae24f850410c4e60f22823cba1289b8d52,bug,44,7,51
ef83b6e8f40bb24b92ad73b5889732346e54a793,reliability,7,1,8
5c50002963369c7c622b18ff751719eadbe225c5,,6,28,34
be69e1c19f0efb091f29521715c380842fa4cd7e,,0,3,3
146aa8b1453bd8f1ff2304ffb71b4ee0eb9acdcc,,286,230,516
16175039e6c6527453a23b4949c2a68e82750895,,2,2,4
1e381f60dad913625956ed3a9c5714d9fc7e865f,,32,2,34
c93cf2d75779d73376e84e2547de1304113d3f1c,,6,2,8
4327ba52afd03fc4b5afa0ee1d774c9c5b0e85c5,bug,16,3,19
904dad4742d211b7a8910e92695c0fa957483836,bug,2,2,4
6934da9238da947628be83635e365df41064b09b,bug,3,3,6
9c02ac97989d544c89f049e8add7149aaea01671,,17,15,32
9008a58e5dcee014f5de69d154e2620870f9224e,,143,85,228
e2b911c53584a92266943f3b7f2cdbc19c1a4e80,,252,184,436
6a797d2737838906f2ea0a31686e87c3151e21ca,,107,88,195
8c81bd8f586c46eaf114758a78d82895a2b081c2,,10,4,14
8b4953e13f4c5d9a3c869f5fca7d51e1700e7db0,,8,1,9
063d99b4fa762cbae9324dbbf9b6bff4b3a8cfdc,,22,18,40
b90197b655185a11640cce3a0a0bc5d8291b8ad2,bug,33,1,34
36086d43f6575c081067de9855786a2fc91df77b,bug,22,4,26
687c3c36e754a999a8263745b27965128db4fee5,reliability,15,7,22
3684de8ca2b82180f2cdcf5fbcfd3d29ef0afaf8,,9,28,37
cccd147a57e47527ce9c27fcd5f0a1c5669d6870,,12,1,13
937d7b84dca58f2565715f2c8e52f14c3d65fb22,bug,4,1,5
d4eb6dee471250661a5183a7336b18c85990e26d,,1,1,2
ebd173beb8db5b8b315fa1c5bbac86c54059397a,,77,106,183
76d33bca5581b1dd5c3157fa168db849a784ada4,maintenance,128,133,261
b5799018827e67867fda77c3cde10fc080606fe2,,410,410,820
01a33b4ace68bc35679a347f21d5ed6e222e30dc,,52,3,55
ed923b5776a2d2e949bd5b20f3956d68f3c826b7,,16,3,19
e676a4c191653787c3fe851fe3b9f1f33d49dac2,,4,4,8
11bd1a9ecdd687b8a4b9b360b7e4b74a1a5e2bd5,,9,1,10
bdfe0cbd746aa9b2509c2f6d6be17193cf7facd7,bug,17,1,18
e294a5371b2e0bd22d4a917d4c354a52a7057b6e,,6,3,9
da0b5e40ab10f44019a1ecec09fadfcd5bdb76b6,,1,1,2
9810446836ab5a4b34a749bb77f3eb5836f982cc,,25,21,46
c642dc9e1aaed953597e7092d7df329e6234096e,bug,8,4,12
923ae471773a6b324815ef3e3c5e787818ae129a,,0,1,1
911af577de4e444622d46500c1f9a37ab4335d3a,bug,8,0,8
926631c2012d22ab507ace95b3e5f5621f2c72b7,,1,1,2
c8962f4be4b47c2ff3b052c76007c6bbcb999c53,,7,6,13
c290ea01abb7907fde602f3ba55905ef10a37477,,87,28109,28196
a7cdadee0e89486ad072be7b91e477105784e0bb,,56,20,76
564bc402526e437729ecafe3c3511f7cab9f0327,,3,2,5
bb9a4e7e824e998070c2a2d1d4c67bc971ab72b8,,1,1,2
d76d99b219e1a233a720775c0451c310d34594e8,,2,0,2
5ba92bcf0dd63b35a85e90c3016989733b239bb5,,3,3,6
001e4a8775f6e8ad52a89e0072f09aee47d5d252,,4,0,4
5a33911fa5ecd7395115df2e27fbd22b73357ac5,,5,3,8
27977b69e493c9b259eb0490534e0f74bc325ba8,,4,0,4
806c24adf74ec02543e4dcad989c0336f9fe82c4,,15,2,17
7444a072c387a93ebee7066e8aee776954ab0e41,bug,5,11,16
8974fec7d72e3e02752fe0f27b4c3719c78d9a15,bug,5,4,9
d6f123a9297496ad0b6335fe881504c4b5b2a5e5,bug,11,1,12
9705acd63b125dee8b15c705216d7186daea4625,bug,12,3,15
c45653c341f5c8a0ce19c8f0ad4678640849cb86,bug,3,3,6
0f0ff9a9f3fa2ec6f427603fd521d5f3a0b076d1,bug,6,1,7
ec3904dc6537fe606b281b368639236296ee7257,,1,3,4
a2fd66d069d86d793e9d39d4079b96f46d13f237,bug,3,0,3
3da40c7b089810ac9cf2bb1e59633f619f3a7312,bug,18,20,38
04e22412f420ade46dbf792a10e7f0d26ae55359,,7,3,10
c27e43a10c9755231f8a1c618efc1ac299dd5007,,9,23,32
292db1bc6c105d86111e858859456bcb11f90f91,bug,1,1,2
c5e298ae53dc2eb69f2f7153be03454c8a33c658,,17,7,24
89d96a6f8e6491f24fc8f99fd6ae66820e85c6c1,bug,1,0,1
b03a2f7eb21cc06b541142684abf7eed6aaccf3e,,109,69,178
97b4af2f7672476eedeb5cf5000b927ed4b516a4,,3,6,9
0d306dcf86e8f065dff42a4a934ae9d99af35ba5,bug,6,0,6
4134f5c88dcd5b00e4a5f37c3842b2b831a61ee1,,16,0,16
bf86546760502b24e16fad75e3affde61efb5e2c,,3,6,9
4b7e2db5c08ca3d9f3b75b2a46f53c358ea55540,,1,4,5
bdf96838aea6a265f2ae6cbcfb12a778c84a0b8e,bug,19,4,23
1cb767cd4a79703105f4f3774c76896d621fdc54,,9,1,10
331573febb6a224bc50322e3670da326cb7f4cfc,,292,52,344
b4ab9e29820bf2e8842281a6b5e645e59c9992a5,,3,3,6
8bc3b1e6e8fdc1c605c06c027d999b5cca434779,,1,1,2
ad0a0ce894d554b112afab6a48fd500e636686a6,,2,2,4
42ac1848eac58875ceb081c2ed915d6f07ec1f30,,20,5,25
bbdc322f2c600667e3d23dfadf8bbaad08f7edd3,,6,3,9
41e5b7ed3e9597ccc46b6affc81872e6370936d9,,2,2,4
e842f2903908934187af7232fb5b21da527d1757,bug,42,26,68
3dbb5eb9a3aa04f40e551338eee5e8d06f352fe8,,7,23,30
e298e73bd766768707a7af440691ce2f418f5acc,,1,0,1
abdd438b26b409eaccf9c847fcf9c3ab52f1959e,,14,9,23
4d3c4e5b8cae3bb45ba933a22670504239958aa1,,37,21,58
82d0d3e7e69ab509b5c91b61f12bd3593a7c6dcb,,16,19,35
d87f6d78e996bbba27b649c0e0eed7a37d6b73ba,,2,0,2
c2faccaff6a16d331df832135ede6d4774c2d2a0,,9,0,9
e709e9df64928a99d41da75910b844976a535db7,,30,34,64
6bc445e0ff44c7e83225124c214d350407e68ccf,,8,0,8
5555702955326ac1b9971f81569d8a6851384d49,,1,0,1
95ea68b4c7105179f507d31f7bf571623373aa0b,,31,31,62
c936e1ec2879e43599d801dfa6fe58e7ccfee433,,96,156,252
71dea01ea2edb73f3c5d9a0cd7ba028bb9313287,,1,0,1
614def7013574ffcd54019b6df40ac1c0df754af,,30,34,64
1aaa6e8b24114757a836ae0e62d2096deb76f274,,12,15,27
8ee0371470038371729a39ee6669a2132ac47649,,39,34,73
f5aed2c2a825618553b20e8a67109570489b40d7,,7,32,39
b7236e21d55ff9008737621c84dd8ee6c37c7c6d,,246,346,592
e2881b1b51d871a72911faf2fc7e090655940506,,43,48,91
d229959072eba40e1c2a4f53f8af17f1e770eb66,,28,54,82
5b643f9ce34df945e58c7176275d406aa0db704f,,230,313,543
b9576fc3624eb9fc88bec0d0ae883fd78be86239,bug,8,0,8
2f974865ffdfe7b9f46a9940836c8b167342563d,bug,1,1,2
9d506594069355d1fb2de3f9104667312ff08ed3,bug,22,9,31
92c82639106214a9d34daa2bc791605eb1faab07,,0,1,1
1b46617b8d0851c78b6440701d78fffbd9170741,,2,0,2
8f4d855839179f410fa910a26eb81d646d628f26,bug,1,1,2
75e7566bea0c9b2a257441b66294be94863ef929,,5,9,14
a7a67e8a089e25ef48ab01dd34ce82678ef70f11,,20,26,46
2c869b262a10ca99cb866d04087d75311587a30c,,5,2,7
280227a75b56ab5d35854f3a77ef74a7ad56a203,bug,8,7,15
d2dc317d564a46dfc683978a2e5a4f91434e9711,bug,10,0,10
9402bdcacdfedf7219a17e4d93300058a8e2aa4c,,0,6,6
fb63e5489f7ef5bb4d1a655984ca7ef98ffc5849,,7,2,9
a44cd7a05496d60fd2ba8cca080e3db8f481549b,,31,8,39
5de0b4d0cd153c471640b13aae6ae6d18d0a4603,,149,204,353
6ddb2447846a8ece111e316a2863c2355023682d,,79,24,103
f348c252320b98e11176074fe04223f22bddaf0d,,184,23,207
4461471107b79bee16c497c9f7f69fa26126ae5b,,68,17,85
1f3862b5575b138e83080232706e37ee24b8093e,,204,44,248
b30984864406ad01b72eee486add103e9cb3526f,,101,8,109
4bdfc873ba34e425d6532581b4127b960274272a,,79,13,92
2f61830ae33e2944ad66bb8bb40916f534b2e494,,35,13,48
d5d0e8c7203a41c01ba05f4e053e16a94ce3c2e1,,779,1,780
c9c7429c2e486f375bddd0c338cc3ad366123717,,88,3,91
2058f83a728adffbe00bded4f804b37a5ee58cbe,,173,6,179
dde680cefc842e58524772099a3b8219e5abf551,,20,1,21
d9cdc903318171571f1cd1e5737fd0cab94186be,,23,1,24
88bd6ccdcdd638faa11e9746affc21d5f2fe2acf,,179,1,180
b30ab0e03407d2aa2d9316cba199c757e4bfc8ad,,682,1,683
3309dd04cbcd2cdad168485af5cf3576b5051e49,,99,166,265
e768d7ff7b923a74a019d8782e6ee75dc1de12c1,,20,19,39
9bd8212f981ea6375911fe055382ad7529be5b28,,317,0,317
887e2c452255fbfdc8bdb891ff2066fb26908466,,3,0,3
e875a2ddba06ff8e84d4ce1c2bf69b67e4bf3678,,7,5,12
b17655fb7f4a1d27c1e50dcc28268612da944a54,,17,0,17
f542fbe8d5e842ed4e9ad6ccc6c2913407451c51,,13,3,16
f64e02fe9bc6a359cab95632b33900094d225ae1,,271,3,274
e12fb97222fc41e8442896934f76d39ef99b590a,bug,11,9,20
9d21c9fa2cc24e2a195a79c27b6550e1a96051a4,,1,13,14
94426f4b9648154dc5a6760b59e6953e640ab3b1,bug,0,13,13
0f2af21aae11972fa924374ddcf52e88347cf5a8,bug,19,12,31
5a4f3145aa685ddc2caf424763d42d3eaaebbc6f,,0,2,2
08439fec266c3cc5702953b4f54bdf5649357de0,maintenance,1,17,18
5f80f62adae2a2920781a847805d34b36b323f7d,,1,2,3
72b8e0f9fa8aee7e623808af1a5f33b70ebcb2c7,,0,25,25
4255c224b97f6d286d9d791962dec2b02c652b42,,0,6,6
80cfb71e2e9222b86399a554a69e299877f2dc27,,1,1,2
7071b715873a66b69a9c0c5839963bb51aeae41b,bug,15,6,21
923ae0ff9250430133b3310fe62c47538cf1cbc1,,179,37,216
6f30b7e37a8239f9d27db626a1d3427bc7951908,bug,71,34,105
2d5b86e048780c5efa7f7d9708815555919e7b05,reliability,2,3,5
b94a8b36be4e74d8caff387fadf71f9f97c2ea69,,0,11,11
0572639ff66dcffe62d37adfe4c4576f9fc398f4,,7,0,7
2cb5cc8b09c939c77826635956c35995b15c9331,,10,1,11
a26f49926da938f47561f386be56a83dd37a496d,,102,2,104
1fa5efe3622db58cb8c7b9a50665e9eb9a6c7e97,maintenance,1,41,42
04ecddb73dd83d1094a904b8d03c57880998daee,,2,3,5
3edc18d84540b94c0eba9226d01a8cbe4c162b55,,13,4,17
363307e6e561cde78572fd22e7fd00cd3e5adb02,,1,1,2
ad7fefb109b0418bb4f16fc1176fd082f986698b,,116,108,224
011fa99404bea3f5d897c4983f6bd51170e3b18f,bug,12,12,24
50db71abc529c48b21f4c3034d3cff27cfb25795,,4,1,5
14516bb7bb6ffbd49f35389f9ece3b2045ba5815,,108,116,224
d952d69e268f833c85c0bafee9f67f9dba85044b,bug,16,8,24
5cc28a9eaab21ce7ded7845b32e2eafc4bbeb175,,6,5,11
d4f761074353b9aa42a3bdd039d78e1af5f5f29f,,6,0,6
bfcba2d0352f7916e98a1cec54c1c2473da6f4d6,,1,2,3
31fc006b12f2c7e88fa5ee8f7f17ed0f85c9e4b8,,0,1,1
b003b52496b9bea9b186b127aea730b79d2a83bd,,2,2,4
733ded2a803523f9e082282820821343679cadc6,,0,2,2
c6d3d56dd0ef6c15fc007413c9d024021c178cf9,,12,1,13
58d86a50eee6f8d5a4768f739d10d94f9994180f,,2,2,4
4fdb5543183d027a19805b72025b859af73d0863,,4,4,8
2be12de98a1cc21c4de4e2d6fb2bf5aa0a279947,,48,9,57
624d0f1dd7c80d2bac4fc3066b2ff3947f890883,,28,32,60
dd4759255188771e60cf3455982959a1ba04f4eb,,64,33,97
b0dea4c1651f3cdb6d17604fa473e72cb74cdc6b,,6,13,19
edaa53cac8fd4b96ed4b8f96c4933158ff2dd337,,118,153,271
2f8e0a7c6c89f850ebd5d6c0b9a08317030d1b89,,20,24,44
cbd7584e6ead1b79fb0b81573f158b57fa1f0b49,,10,53,63
0756b908a364c217bc2d8063783992ffe338b143,,9,7,16
345ee947482f1c787b31014008586b8f512af1bd,,21,18,39
5bf43760654fa618fb8bb1612ee2d7ae164f7f94,,17,19,36
f4226d9ea400e7124120571b1e89504c79f2e953,,46,34,80
b93b41d4c7338dda9304eaac9d3b40da43198806,,11,21,32
96c7e0d964e278858552b8d5497f440b9027b292,,12,0,12
88c6b61ff1cfb4013a3523227d91ad11b2892388,reliability,6,2,8
ae9e9c6aeea6f91ccb4fb369d7dd8f1a8b5f6a58,,4,5,9
4f879ca687a5f2473b952937ce92c795a39019b4,,6,1,7
6050d47adcadbb53582434d919ed7f038d936712,bug,18,10,28
a41537e69b4aa43f0fea02498c2595a81267383b,bug,1,1,2
50460fe8c6d1d95b16427936e351f277a1c72d43,,3,2,5
6b992ff25658367089db4a82666e232b65d55eae,,8,0,8
98c1a7593fa355fda7f5a5940c8bf5326ca964ba,feature,4,0,4
599a9b77ab289d85c2d5c8607624efbe1f552b0f,bug,4,0,4
9378c6768e4fca48971e7b6a9075bc006eda981d,bug,1,1,2
cd808deced431b66b5fa4e5c193cb7ec0059eaff,,78,17,95
813d32f91333e4c33d5a19b67167c4bae42dae75,bug,6,2,8
aef4885ae14f1df75b58395c5314d71f613d26d9,bug,8,4,12
9aa5d32ba269bec0e7eaba2697a986a7b0bc8528,maintenance,43,70,113
65dd8327eb055a393a413a2214f70a9a10ff7ad6,,6,53,59
0ff8947fc5f700172b37cbca811a38eb9cb81e08,bug,16,1,17
f4bb2981024fc91b23b4d09a8817c415396dbabb,reliability,11,3,14
e2bfb088fac03c0f621886a04cffc7faa2b49b1d,bug,4,5,9
3e67cfad22230ebed85c56cbe413876f33fea82b,bug,9,1,10
be5cd90ddaf471e676fad6ced29e69e8610c5d20,,14,6,20
dfe076c106f63cf6bcd375c56db9c8c89a088dab,,1,2,3
c5d311926da483951bd5da637ed65de8614d1901,,2,2,4
bce92d566a57893e98ec83e4e5447f860d2889b7,,2,1,3
d6320cbfc92910a3e5f10c42d98c231c98db4f60,bug,5,1,6
f6e63f90809946d410c42045577cb159fedabf8c,,1,26,27
bb0445765866e5b1607af81e2f48ca5a8efbeed8,,16,11,27
bda3253043c54a705c8352096194ab6216e2e5c1,,13,23,36
279bf6d390933d5353ab298fcc306c391a961469,bug,0,7,7
844749764b416ee2c4ba2da328c04eaad7388242,,1,1,2
a0626e75954078cfacddb00a4545dde821170bc5,bug,24,8,32
684de5748660e16e185754697ac0afa9e18297f6,,3,1,4
df4763bea5b04d8eed941cfe3df51f22cfe95570,,9,0,9
c7f725435adcf2ade4b9152ee33339d28f4cc330,,17,1,18
52c198c6820f68b6fbe1d83f76e34a82bf736024,,31,0,31
a2d4a646e619541e803fb52636964df39aed94b7,,18,15,33
a8ac900b8163703340a2fdad11c32f96b8fe686d,,3,3,6
d26e2c4d72c2f2a38246f618480864fe3224929c,,2,3,5
754cfed6bbcfdea6afb14f2686f7f8d71e94d4e2,,4,27,31
e3cf5d5d9a86df1c5e413bdd3725c25a16ff854c,,17,14,31
a521100231f816f8cdd9c8e77da14ff1e42c2b17,,38,44,82
a9cfcd63e8d206ce4235c355d857c4fbdf0f4587,bug,4,0,4
eb68d0e2fc5a4e5c06324ea5f485fccbae626d05,,224,21,245
e963bb1de415ab06693357336c1bec664753e1e2,,23,11,34
d91bd2c1d78d8d22f9f721aae84650a08239b509,,2,2,4
45f1a9c3f63db3d4562c16062a51740801fbd88c,,2,2,4
ed8a1a766af7371bfbe41857a3a11496b4165143,,27,28,55
3bdf14b4d7a3a7416577e9f9f421dbf29b5b6747,,12,15,27
ee4bd0d963b75cbad9bfb59b547146671c7a655a,,8,17,25
10809df84a4d868db61af621bae3658494165279,,11,10,21
b7ea89ad0a6b855172158a999d3f5008403f4011,,29,51,80
523f431ccfffd3022e80e13befb9594f54b5607e,,4,7,11
dfe5080939ea4686b3414b5d970a9b26733c57a4,,59,58,117
4f224b8b7be6856a3ceaf7f9d9c1860d467174ae,,5,5,10
e8b83d9303317fb068ad83d87991b610fe990ed5,,59,77,136
705912ca95f4bbdbb3be753e46bf30d6be15a5e8,,21,12,33
bd30d702fc320085f178d22866b32fdc4736c991,,3,2,5
713e8dde3e71e92db2d8cc8459d236ce1fb576ce,,14,7,21
19008f6dfa16d23afcd09dceaa598bb6da8de4b1,,29,33,62
fcf6b1b729bcd23f2b49a84fb33ffbb44712ee6a,,338,891,1229
f8fb4f415034baeed983ca2fb0f51bd74d7370b0,,8,12,20
ee124d2746250786b306952bb8955d3171fa8e69,,1,4,5
52c826db6d4b638677683c79e6c465b99074be74,,0,4,4
f8b3b59d4d561368cf8c92d50218fc0d5be7cb46,,11,12,23
dd73b5d5cb675e2aa3b1d4952e208af1546f91c1,,35,54,89
1c2150283cae895526d0db3953d13d139f4e7a03,,34,43,77
1056008226769fe982236c26038a095aeb47714b,,30,33,63
537d8f93805ace30ce097736d3aac041931274b1,,20,26,46
d80d448c6c5bdd32605b78a60fe8081d82d4da0f,bug,18,3,21
6603120e96eae9a5d6228681ae55c7fdc998d1bb,bug,8,2,10
c174e6d6979a04b7b77b93f244396be4b81f8bfb,bug,35,33,68
69dc9536405213c1d545fcace1fc15c481d00aae,bug,9,2,11
4631dbf677ded0419fee35ca7408285dabfaef1a,maintenance,28,39,67
c99d1e6e83b06744c75d9f5e491ed495a7086b7b,bug,5,0,5
36de928641ee48b2078d3fe9514242aaa2f92013,bug,34,3,37
86f0afd463215fc3e58020493482faa4ac3a4d69,bug,20,1,21
ee98fa3a8b148a234600a20f7cdc2b4b37f38083,,2,5,7
40b163f1c45f52752677e66d2fd273dbfd273a22,,39,0,39
6e2631463f3a2ce430a295c68aead3ff228ca3cf,,2,1,3
29faed1638e6b2ace499e1b848cc3337ef6a6ad5,,1,1,2
4b1f1660710c2ddcefc08c289e66a32b6bc2a2e3,,9,0,9
b27b1535acc0e97b7435bccf205b3fe9c782afac,,3,2,5
83447ccb4df6e6051027bedff2a8cfc6a52ebcf8,,6,7,13
590a141863f726216d452f26bdcc59d648fd7cb0,,0,4,4
4f579ae7de560e5f449587a6c3f02594d53d4d51,bug,205,82,287
71d4f7d032149b935a26eb3ff85c6c837f3714e1,,7,141,148
d5e03cbb0c88cd1be39f2adc37d602230045964b,,39,49,88
bf40c92635d63fcc574c52649f7cda13e0418ac1,,1,1,2
3f1f9b851311a76226140b55b1ea22111234a7c2,bug,2,2,4
f9ae9cf5d72b3926ca48ea60e15bdbb840f42372,bug,24,27,51
5dd214248f94d430d70e9230bda72f2654ac88a8,bug,4,3,7
94d4c066a4ff170a2671b1a9b153febbf36796f6,maintenance,2,2,4
ae0f78de2c43b6fadd007c231a352b13b5be8ed2,maintenance,4,3,7
61c219f5814277ecb71d64cb30297028d6665979,bug,7,7,14
a93cd4cf86466caa49cfe64607bea7f0bde3f916,bug,10,2,12
77ea2a4ba657a1ad4fb7c64bc5cdce84b8a132b6,bug,2,2,4
e43bb4e612b402a631bc549ac496f78bc7a79438,,47,0,47
c5c7b8ddfbf8cb3b2291e515a34ab1b8982f5a2d,bug,7,1,8
2457aec63745e235bcafb7ef312b182d8682f0fc,performance,217,162,379
bd9db175dde14b606265e0d37e8319d96fe1a58f,,3,0,3
b5b60778558cafad17bbcbf63e0310bd3c68eb17,bug,1,1,2
eeece469dedadf3918bad50ad80f4616a0064e90,bug,11,13,24
aa13d5f67c6f5f7718bd9e9b51ce8255f0535d54,,1,2,3
e1ee60fd89670da61b0a4bda59f8ffb2b8abea63,bug,7,0,7
d745a8c20c1f864c10ca78d0f89219633861b7e9,,65,44,109
cd2c080c33fdab4ecf5ad43c88be0d3b646d272b,,15,16,31
0baaea64009d5edbfee36a949017f7c68926fafc,,7,1,8
5d60125530b0122f5a0a57481f3064a6250365dd,,33,0,33
c8b459f492cbe8be26d8eac0489ef627ed355947,,11,11,22
029b10c5a8d9e9db528eea66f5728ccca56c2f27,,1,3,4
c197855ea14175a25003c276824689e8ba318e53,,26,54,80
e674e5cbd0942b42a12106ac0be8330f4301bef4,bug,7,5,12
1beeef1b5643a16a07a465632a2cf984a4ef2119,,22,15,37
bd63f6b0cd577e94846869db0c86a7b2bee79b26,,10,0,10
230b8c1a7b388ac5e06549a7dbe083568875804e,,3,0,3
1c8349a17137b93f0a83f276c764a6df1b9a116e,bug,29,11,40
9b884164d59707216840159d45f6be68073fac6e,,11,18,29
16b1f05d7f5ab4ce570963aca5f3b2b5d21822fa,,15,18,33
236f5ecb4a5876977837376729a7599cc1ab2cc3,,1,2,3
202ee5df38b33f7ea28286807a0b548b49613194,,25,19,44
f5ccfe1ddbaf9d923a3ebdadcb1e5e32d83e9c28,,26,16,42
7ed07ba8c3e6160e0af3adc0f59561de154c4c2e,,22,34,56
8ad2850f44831919f63f0e58d7203e65d5b3914c,,64,74,138
7608e61044e7636a2ca04ff33fa1ff9697d1df88,,16,4,20
556615dcbf38b0a92a9e659f52c06686270dfc16,,163,163,326
090f32ee4ef0a59c738963c6b0a6948cc5dee84c,,7,13,20
0a04b248532b358b27a8da050642da6f5f304b03,,3,0,3
a8680e0d5efd46aa54d7085e5b4a268f726922c7,,10,3,13
86f1ca3889142d5959362c5694db3f3dc26f377a,,1,1,2
6c5e73d3a26b73bfcac0b4a932cb918177d067f2,,3,0,3
6dd834effc12ba71092d9d1e4944530234b58ab1,,8,7,15
ef24f6c234de9a03aed9368163dbaad9a4f6391f,,1,2,3
9337d5d31ab798f0c74150506371551a9195251a,,1,1,2
2c1d23289bc2f7cfa358bc856b87a992dcb11ad5,,1,1,2
1a66c7c3bea52ba0f7596b8940d74fce75281d16,,1,1,2
694c793fc1ade0946149c5f8d43f71e0728c4e81,,1,1,2
50e02fd84543d82e663000e780e0ec0cfde52283,,0,9,9
036acea2ceabd19cb5734ae7a9d64c0a5ef90484,,1,1,2
a18ed359bdddcded4f97ff5e2f07793ff9336913,,17,0,17
8dc79ec4c0537e1b83c0739af82a7babefb30012,,9,2,11
e2cbd587418251bb73c4c1e8e2c7c1816d7a98d9,,2,0,2
40c406c74eb9eed58ae7d4d12a0197f7279c9499,,3,3,6
847c6c422aa0ae81a5517a9558ec2737806dca48,,9,7,16
6e6358fc3c3c862bfe9a5bc029d3f8ce43dc9765,bug,1,1,2
23fffa925ea2c9a2bcb1a4453e2c542635aa3545,,18,11,29
9ef06cec7c96f6bf59f1dd8b64b9645820099051,,1,11,12
622cad1325e404598fe3b148c3fa640dbaabc235,bug,13,20,33
c57ab39b9658315a742b6e61fdc86bb4d20cf566,,12,4,16
1ce01c4a199c50b023802be25261c0c02b2f0214,,7,0,7
87f7e41636ff201148443551d06bc74497160aac,,11,12,23
ec4cb1aa2b7bae18dd8164f2e9c7c51abcf61280,bug,19,4,23
9503c67c93ed0b95ba62d12d1fd09da6245dbdd6,bug,3,2,5
007649375f6af242d5b1df2c15996949714303ba,,27,24,51
4adb6ab3e0fa71363a5ef229544b2d17de6600d7,bug,4,0,4
666525dfbdca09bbd4848ac711e4a4dbd6921325,,1,1,2
ad6599ab3ac98a4474544086e048ce86ec15a4d1,bug,8,3,11
bd42998a6bcb9b1708dac9ca9876e3d304c16f3d,,138,1,139
bd1af145b99311242673b32dff4599ce614352be,,126,73,199
0d7d5d678bf9e07dffe22b018cf035d511d9e86e,,4,4,8
c0d268c3661efdfc76dde90ff2bc12806410cd0a,,114,97,211
0a7c3937a1f23f8cb5fc77ae01661e9968a51d0c,,26,8,34
e5b30416f3631bf4eed37c3bec9f789f9ae78446,,4,4,8
00a1a053ebe5febcfc2ec498bd894f035ad2aa06,bug,24,6,30
e04027e887c37b670e30a3f29fde8bfbeba56abc,,1,1,2
94350ab5c34166f08ef67aaca3a01e6b420891c9,,21,23,44
5f16f3225b06242a9ee876f07c1c9b6ed36a22b6,bug,42,6,48
ed3654eb981fd44694b4d2a636e13f998bc10e7f,,15,6,21
c4f65706056e9f0c2cf126b29c6920a179d91150,,18,11,29
9c191f701ce9f9bc604e88a5dc69cd943daa5d3b,,62,39,101
b8a8684502a0fc852afa0056c6bb2a9273f6fcc0,,307,53,360
0e8b6879f3c234036181526683be2b0231892ae4,,74,55,129
f282ac19d86f0507e91759dcf3d15fcb3a964d2a,,42,54,96
c06344939422bbd032ac967223a7863de57496b5,bug,21,0,21
31cf0f2c3195258f83adabf1a71a782a92b8268a,,1,6,7
38c03b34391dd25a39576073e58485e5949d29fe,,3,2,5
02b9984d640873b7b3809e63f81a0d7e13496886,,53,2,55
10542c229a4e8e25b40357beea66abe9dacda2c0,performance,11,2,13
9eb79482a97152930b113b51dff530aba9e28c8e,,342,3,345
a633f5a319cf4116d977e25fea2830dce23a8e74,,8,3,11
a9b8241594adda0a7a4fb3b87bf29d2dff0d997d,,17,4,21
e251f9bca99c0f219eff9c76034476c2b17d3dba,,6,0,6
ce140cdd9c171dc75cfdcfee2b8708c508f5daf6,,7,7,14
dc9ddd984df5f5611c7e2149d19be5a8721c1ac5,,1,4,5
e861b5e9a47bd8c6a7491a2b9f6e9a230b1b8e86,,6,0,6
ab0c00fccf81dcf1dc5db0e389294ffea53be666,,3,1,4
7b1b2c1b9c397dcb86293ae79aa7fb7c5446120f,,4,4,8
9a6633b1a3603ccdffec669033616f9ebb35a988,,15,8,23
ce37c42919608e96ade3748fe23c3062a0a966c5,bug,6,2,8
024949ec8fc165bfac8eb051e537bc303adb365f,,1,1,2
df3a98b0865467ae8033c55ebb514debd69b4e59,,1,2,3
d8558a297878f1a7af995f6801983783e1487208,,6,18,24
e67bc2b35905cb82e9ee1f485095d8c0739b68c8,,1,1,2
19ea80603715d473600cd993b9987bc97d042e02,bug,2,0,2
3d2660d0c9c2f296837078c189b68a47f6b2e3b5,bug,1,1,2
b93c95353413041a8cebad915a8109619f66bcc6,bug,20,12,32
23301410972330c0ae9a8afc379ba2005e249cc6,bug,13,7,20
30d29b119ef01776e0a301444ab24defe8d8bef3,bug,2,1,3
15cc17678547676c82a5da9ccf357447333fc342,bug,1,0,1
d1866bd06101eb8ab2bb9d180b47c052c04b7cee,,9,59,68
d7092ae2973f20a39fee786c47e5edf18ced088f,,1,7,8
8c9367fd9bf252b57c6d4f8e1a7f9de809d8b862,,1,1,2
09c455aaa8f47a94d5bafaa23d58365768210507,bug,5,3,8
65eddb56f465f314502679ceade6fc5848a53a50,,2,2,4
9e740568bc65a82845330b9439514255140b94aa,,1,1,2
a34e15cc35c743f0e49125a4fbd22a7c55b686d8,,2,3,5
52e4477758eef45c2fa28b087abf83847126bc28,,4,7,11
bc0ca9df3b2abb13f7da9d8d255ec60718badd84,,7,0,7
9cb00419faa7dd81e921328a71931d2b95ed5876,,0,5,5
d0abafac8c9162f39c4f6b2f8141b772a09b3770,bug,1,1,2
f5a44db5d2d677dfbf12deee461f85e9ec633961,bug,25,17,42
34cf865d54813aab3497838132fb1bbd293f4054,bug,0,12,12
30fac0f75da24dd5bb43c9e911d2039a984ac815,bug,13,4,17
9105bb149bbbc555d2e11ba5166dfe7a24eae09e,bug,2,2,4
dff6efc326a4d5f305797d4a6bba14f374fdd633,bug,10,7,17
5946d089379a35dda0e531710b48fca05446a196,bug,18,1,19
4e8d2139802ce4f41936a687f06c560b12115247,bug,8,3,11
ae1495b12df1897d4f42842a7aa7276d920f6290,reliability,9,0,9
3f61c0cc706d5c0beee7af17ffeb706403cf513c,,11,0,11
9206c561554c948111d3cf6fc563a0beaaf790b3,,11,3,14
375e289ea85166c5241c570940e7e7e966c63a9f,,43,42,85
dd1f723bf56bd96efc9d90e9e60dc511c79de48f,,4,7,11
f2754114400afe38ad5ade3b588451c4f36a61af,,0,26,26
da0169b3b9a460ecbb571dad6123fe3735b148d1,,2,7,9
dcb9917ba041866686fe152850364826c4622a36,bug,1,0,1
2746f7a17062d3526116f7ae7f91d88b19c2464e,,11,2,13
8f9ff189205a6817aee5a1f996f876541f86e07c,bug,2,2,4
5ba052fe33807893a26076d2ac95cf31d5e0b578,,0,2,2
48ffdab1c1eb87fee9ed7366472e2b9aa4577a60,,1,0,1
bbf023c74dcf380769aec00aedd706a266b7d9ef,,6,5,11
efbed4dc5857f845d787e406ce85097d1ccc5c4f,,100,58,158
aeac589a74b91c4c07458272767e089810fbd23d,,13,13,26
7534e854b930a021dedf9e16396ced5e70e1aba3,,3,0,3
78371a45dfa8f2a2f3892b983c39863a67c66b11,,3,2,5
6e4ea8e33b2057b85d75175dd89b93f5e26de3bc,bug,2,0,2
9c12a831d73dd938a22418d70b39aed4feb4bdf2,,1,1,2
1ab6c4997e04a00c50c6d786c2f046adc0d1f5de,maintenance,158,96,254
7b7a8665edd8db733980389b098530f9e4f630b2,,105,131,236
ad4eec613536dc7e5ea0c6e59849e6edca634d8b,,48,6,54
bdfb6ff4a255dcebeb09a901250e13a97eff75af,,8,11,19
87a39389be3e3b007d341be510a7e4a0542bdf05,,28,4,32
163a203ddb36c36d4a1c942aececda0cc8d06aa7,,31,3,34
dbde0abed8c6e9e938c2194675ce63f5769b0d37,,3,3,6
48d9eb97dc74d2446bcc3630c8e51d2afc9b951d,,6,2,8
d7b2a00c2e2eedf460ce2a15237f28de40412d86,,27,30,57
70261f568f3c08552f034742e3d5cb78c3877766,,9,9,18
7afe5aa59ed3da7b6161617e7f157c7c680dc41e,reliability,3,2,5
27b1b22882d32aa711ab4801700dad997440d940,,2,3,5
90e775b71ac4e685898c7995756fe58c135adaa6,,32,9,41
5208386c501276df18fee464e21d3c58d2d79517,maintenance,49,60,109
5f1132b2ba8c873f25982cf45917e8455fb6c962,bug,66,41,107
09930042a2e94cf8ee79d22943915612c1e4ba51,maintenance,29,20,49
7d7345322d60edb0fa49a64a89b31360f01d09cb,bug,20,5,25
19883bd9658d0dc269fc228b1b39db3615f7c7b0,,51,0,51
0e20270454e45ff54c9f8546159924038e31bfa0,,7,5,12
5b61de757535095c99212c1ed857c3a0e0bbe386,,13,10,23
7869a4a6c5caa7b2e5c41ccaf46eb3371f88eea7,,137,29,166
107a7bd31ac003e42c0f966aa8e5b26947de6024,,127,32,159
3be78c73179c9347bdc0a92b2898063bd2300ff7,,40,33,73
c349179b4808f7c8e1ff1b4dd967c047eefd24bc,,12,12,24
7d7ea89e756ea18a3b08cd396e2a4c0c12d473a8,,43,54,97
a361293f5fedea0016a10599f409631a15d47ee7,,48,17,65
91aa11fae1cf8c2fd67be0609692ea9741cdcc43,bug,4,4,8
cde2d7a796f7e895e25b43471ed658079345636d,bug,4,2,6
6ae6514b33f941d3386da0dfbe2942766eab1577,bug,16,1,17
59d9fa5c2e9086db11aa287bb4030151d0095a17,bug,1,1,2
44fb851dfb2f8e3462617e19a7b3b9025db9d919,,18,21,39
94eec0fc3520c759831763d866421b4d60b599b4,bug,1,1,2
dd12ed144e9797094c04736f97aa27d5fe401476,bug,1,0,1
a34eb503742fd25155fd6cff6163daacead9fbc3,bug,5,5,10
e94bd3490f4ef342801cfc76b33d8baf9ccc9437,,1,1,2
63b999685cb372e24eb73f255cd73547026370fd,,5,7,12
76828c882630ced08b5ddce22cc0095b05de9bc5,,3,0,3
e15f742ce816076497549b955fbec3254820db85,,39,12,51
c8e15130e1636f68d5165aa2605b8e9cba0f644c,,2,2,4
8acd5e9b1217e58a57124d9e225afa12efeae20d,bug,11,0,11
e7676a704ee0a1ef71a6b23760b5a8f6896cb1a1,reliability,8,3,11
bdafe42aaf72859166f784f0fad3e6b4a815fa6d,,14,16,30
e8974c3930ae9692bb4f77380961421e9a2f76ab,,2,1,3
ad065dd01662ae22138899e6b1c8eeb3a529964f,maintenance,0,6,6
822dbba33458cd6ad0e715f3f4a57ebc99d54d1b,,19,13,32
960fd856fdc3b08b3638f3f9b6b4bfceb77660c7,bug,6,6,12
27d7c4ed1f7dfa3fc462e870dc60a4c9c2253f3e,,2,2,4
af51a2ac36d1f96bee30438ec95a51e4635d1e33,,46,1,47
46a1c2c7ae53de2a5676754b54a73c591a3951d2,,25,68,93
6ae06ff51eab5dcbbf959b05ce0f11003a305ba5,,3,1,4
21ddd568c133024196d394c43923f55cad1e7bd0,,98,41,139
cb530541182bee14112675046331f20a1c831507,,28,24,52
e1be3a928ee0b0b2a893695e6dd5c5dbe293af16,,10,7,17
42c832debbbf819f6c4ad8601baa559c44105ba4,bug,7,4,11
353eefd3386982ab8f7e14de079ec347dfe05509,,1,9,10
64cb927371cd2ec43758d8a094a003d27bc3d0dc,bug,4,10,14
aeb2817a4ea99f62532adf3377be3b282d3bda12,,3,4,7
c4932dbe63dae2d23b4f596caa5d286ebfe042cf,,1,1,2
e7c96e8e47baf263d93a8dbbebca7216a912ca05,,75,20,95
d3922a777f9b4c4df898d326fa940f239af4f9b6,,68,25,93
2c00ef3ee309142041c7395f42aa1d49fc9f44b9,,10,7,17
6ca792edc13c409e8d4eb9001e048264c6a2eb64,bug,1,3,4
725bebb27882ae617d50776cc8b6cacd84481c91,,134,190,324
03b40e349695dc700582568e5b410a89058f707e,,1,7,8
72dac95d4403ee7231e094e1735ecb96032e6117,,2,1,3
4418e14112e3ca85e8492a4489a3552b0cc526a8,,17,2,19
06a407f13daf9e48f0ef7189c7e54082b53940c7,,48,1,49
981250ca89261f98bdfd2d6be1fcccb96cbbc00d,,16,16,32
2ed5724d5a78a22864ef0bd6af4fcb8a15379f00,,3,1,4
20970ba65d5a22f2e4efbfa100377722fde56935,,33,12,45
f4afb4f4e3e9af626ad695c87e4f9aaa780b29ec,,9,5,14
2f2e09eb15849562aede80ed007658e4504ded26,,1,0,1
b302ef2d3c73d8a07ed2f0679ce35f00b6dcacef,,11,6,17
a1d8d9a757cd46e044a3f6061c315eda14bf697e,,2,0,2
5dc23bdd5f846ef868e82f789dfd9b13093f9ba6,,3,22,25
c724585b62411f7abdea5b1054b9f1e1e7c964be,,0,20,20
38b8ff7db4d99ebfabaee81b8747877424d1cf28,,0,5,5
92e6222dfb85db780ebd8caea6a3f9326c375bc0,,2,6,8
37b10dd06334ebc89f551d405a0fe27e1a622458,,11,36,47
a115f749c14ee94e8b7bdbd203a5afdb1659156b,,8,7,15
e83403959fddb6d90e8c5e54bbce3110d0c82165,,10,2,12
b0857d309faefaf5443752458e8af1a4b22b3e92,,82,65,147
2e8fa54e3b48e4ce8c4e9ca4674ffbc973f58be5,,88,40,128
6b523df4fb5ae281ddbc817f40504b33e6226554,,69,24,93
3613d22807a2616e9346800bacd88aa8bbbefcd7,,8,15,23
4e7ea81db53465ddd753678bc4cebf95369d0984,,527,567,1094
fffb273997cc52f255bde5f18e7f6b4686c914fb,,35,46,81
fa55a0ed0386e1fcbb8a229a06a5c70477d0d6e5,,11,20,31
f2d50a65c93cfe718742bc85dff55bf8f11967b6,,24,7,31
39bba40b7a1467ddba1a47a78dca0ab7a728d0b7,,0,96,96
5fe2fe895a9a6b857e2f3a7fc5b8f080b03fd55f,,103,25,128
97a851ed71cd9cc2542955e92a001c6ea3d21d35,,142,85,227
8af8eecc1331dbf5e8c662022272cf667e213da5,bug,2,2,4
a60697f411eb365fb09e639e6f183fe33d1eb796,bug,2,2,4
e7293fd146846e2a44d29e0477e0860c60fb856b,bug,7,7,14
eaf3793728d07d995f1e74250b2d0005f7ae98b5,bug,1,1,2
566370a2e56837be98bc62d012fc2d2d11851db4,,8,6,14
d23142c6271c499d913d0d5e668b5a4eb6dafcb0,,64,30,94
61801325f790ea15ba0630a7a26bd80a0741813f,,17,10,27
78fb9cdf035d88a39a5e5f83bb8788e4fe7c1f72,,4,17,21
c121ffd013e5ab7c04414a5f0cb3604731775174,,0,214,214
a87dd18ce24dee5da1e9eb44bf8d8d48e0957efd,,48,72,120
55f252c9f50e998f6bc3aadc7806f049f7443d21,,1,0,1
eb3544c6fc6642c9037817980d8a9dc9df44aa45,,2,9,11
0713ed0cde76438d05849f1537d3aab46e099475,,4,1,5
d863dc3614e489e11808f940a612b520ce1dff91,,124,0,124
ca99fdd26b450cfc1dbcb6b01e1753ee5e6c88e0,,31,21,52
259709b07da103edc40b8c5bdb2d5c0e77374f94,,22,10,32
a549984b8c95acbecefd1fdd4bfdbea4d29b0588,,85,129,214
e6155736ad76b2070652745f9e54cdea3f0d8567,bug,5,1,6
e30b5dca15dea86aa697f9d58ff646294fe80d3d,,23,14,37
0d606e2c9fccdd4e67febf1e2da500e1bfe9e045,,3,2,5
3f8a6411fbada1fa482276591e037f3b1adcf55b,bug,4,0,4
7f3e3c7cfcec148ccca9c0dd2dbfd7b00b7ac10f,maintenance,2,1,3
c5c72d814cf0f650010337c73638b25e6d14d2d4,bug,2,0,2
13fca323e9a8b63c08de7a4e05d3c702516b535d,,7,1,8
9f203507ed277ee86e3f76a15e09db1c92e40b94,,5,5,10
c4d8b0235aa98f8c26bf94d308be3fdd24154572,,51,18,69
8af0f08227977079f8f227e74d27c59db2ab84f6,,153,28,181
2656497b26d45c1ca51a7727ab92c8307cb99305,,8,17,25
eb9cc7e16b32c898a1d715733c590f115aa0a099,,53,44,97
fd03d8daf417fffbcb27fdb30d60f6c81ed813c8,,1,0,1
7b001d6a0c0c7b92e989c2c3b1d8e151f1df1acc,,1,1,2
4eec708d263f0ee10861d69251708a225b64cac7,,128,86,214
0058f9658c94037173f7603fc8bae2007cc10253,,77,100,177
e1091b157c330a21bb0eaa881efe0489a1697ed7,,9,18,27
7e8b12c60ad38fb90a162df4e6fc120e3bee104e,,9,2,11
43e50f50866513144026f2ac1a1c5cc20c7a8428,,4,0,4
0d14b098ce05c067e06eea5ed63d9b5c14656bdb,,58,59,117
d6a771056b32146da1280f7872f6936b0c7770ea,,17,15,32
171a7f21a76a0958c225b97c00a97a10390d40ee,bug,5,5,10
0b65349ebc24b80cf9f6654a1c4f66c8c796e9f1,,1,1,2
8c8e0ca622847a8b1b281b8927d62229effa0004,,0,5,5
27dd43854227bb0e6ab70129bd21b60d396db2e7,,141,23,164
f45a5ef91bef7e02149a216ed6dc3fcdd8b38268,,4,2,6
eabe0444df90b0cdfa7fdc4f0b4b253f0a498ff7,,172,61,233
5c1ff33640293499f9b16450029c9fb4dc06543e,,8,7,15
bcb1385096caf421363d47e735acda940cb1e12b,,2,0,2
e8238f9a8339b3578c85e4192a7a23bc2bdc0333,,5,7,12
393d1d1d76933886d5e1ce603214c9987589c6d5,,248,26,274
f78ee70db40040e6f38a5134527d4760254d6683,,8,5,13
be8981be6b820b637c88978b2241738487a98ebf,,85,23,108
bc2d9db48c95ec6c9c5ecc97ddc61343d751f219,,89,46,135
bd86298e60b84b5e6d2da3e75c4ce2f6b70bdeed,,33,18,51
689110098c7df10fab8800d3bf8e727c21f426fb,,29,7,36
a75ae78f087f933ab3432e98bb4dbbf2196cf6d5,bug,4,3,7
5d3ee20855e28169d711b394857ee608a5023094,bug,14,7,21
996bb9fddd5b68d1dfb5e27d30ca2c7a72448596,,69,13,82
d76a3a77113db020d9bb1e894822869410450bd9,bug,34,4,38
b10a44c369d7b8a28825f1fd24f13dc31c2e3a25,,10,0,10
19b5ef615787062a87c4ea15fcdb0e256b62ed19,,7,0,7
819c4920b7e60ecfd6f0f61d890af4cdf3873d18,,78,148,226
26a4c0c6ccecf6814cf44f951c97222bd795bc1a,,183,347,530
781f143ea0fd7981ebe2e8cd96114997c8cf6c07,,46,181,227
eed4333f087b45e325d5b9ab29665d82ae9cab88,,27,40,67
74d553aad7926ed05e05d9d5cff516a7b31375fc,,31,105,136
8cde7ad17e4f4ff8d12ff60dd09c0a291cb0b61c,,9,6,15
2b405bfa84063bfa35621d2d6879f52693c614b0,bug,2,1,3
1ada47d9468fe3907f7f9e00179168f5e2f90803,,14,4,18
0e401101db49959f5783f6ee9e676124b5a183ac,,19,16,35
4f42f80a8f08d4c3f52c4267361241885d5dee3a,bug,1,1,2
90ba983f6889e65a3b506b30dc606aa9d1d46cd2,bug,15,15,30
386ad67c9ac043890121c066186883d1640348a4,,61,2,63
232ec8720d4e45405e37144c67053042c6b886d3,,9,3,12
bb8b20ed94bc69120e31399c43cb336300dea109,,3,7,10
e3d85c366089015805f175324bb1780249f44669,,0,3,3
e1c36595bedc2e1b4112f01256cb30f4d9f9ae46,,2,2,4
3a2256702e47f68f921dfad41b1764d05c572329,bug,5,1,6
adb2355104b2109e06ba5276485d187d023b2fd2,,61,4,65
cdee78433c138c2f2018a6884673739af2634787,,4,0,4
921f266bc6bfe6ebb599c559f10443af314c19ec,,277,0,277
bd384364c1185ecb01f3b8242c915ccb5921c60d,,15,5,20
6ca470d7b5e7639b7925b3202e796282703b6d5d,,8,0,8
de99fcce1da7933a90198b80a2e896754ea3bdc8,,0,2,2
ff95ec22cd7faa0d8b58dcc4207f21502df7b00b,,12,1,13
ec22ba8edb507395c95fbc617eea26a6b2d98797,,5,3,8
357b66fdc8ad4cea6e6336956a70742f961f0a4d,,17,6,23
9b2ff35753c0512bc8c6adae9e9c87cbeee86f82,,10,10,20
262b4662f42787bff24453ddd3e657265b5d0039,,26,7,33
d4e439549127d3ca544482551f5f1af4f114debd,,1,1,2
810da240f221d64bf90020f25941b05b378186fe,bug,9,9,18
3e36a16375eee390a9d80f99499fe630efa08128,,1,0,1
1ac6466f253ef7bd063b7877fb056afe1820841c,,10,5,15
246307745c406379996e6ed6411f0e20f1ce1449,,26,54,80
8e919d13048cd5acaadb2b15b48acbfb8832d3c2,,11,8,19
304e220f0879198b1f5309ad6f0be862b4009491,bug,7,2,9
d43814721111041e26671a153e300e2054fb36fa,,6,0,6
1d1d1a767206fbe5d4c69493b7e6d2a8d08cc0a0,performance,27,5,32
1231b3a1eb5740192aeebf5344dd6d6da000febf,bug,4,3,7
74cd15cd02708c7188581f279f33a98b2ae8d322,,235,0,235
bdedbb7b8d5b960e1ff0d116f5d4935febe73183,,24,26,50
69eb33dc24dc44d1128aa5e82d0976c42b440c1a,,38,163,201
d100eef2440fea13e4f09e88b1c8bcbca64beb9f,,192,3,195
f7fec032aa782d3fd7e51fbdf08aa3a296c01500,,69,30,99
a25a4e1a5d5dc0f97dddbca44e695c532d8228c1,,8,10,18
be401363ac5ec652c706263a59b0bd0acc3612e8,,40,40,80
fdc0212e86ca15c5cfed77088af7cc5eb79ccbc7,,142,26,168
06b0c886214a223dde7b21cbfc3008fd20a8ce16,,221,182,403
0f70b40613ee14b0cadafeb461034cff81b4419a,,33,34,67
dc6982ff4db1f47da73b1967ef5302d6721e5b95,,119,172,291
01a523eb51cb505a4bc1eaffeeccd2527d6ab619,,7,5,12
8de5c325b4ee7d5b23b95edd28b81c9a2a9f427f,,9,9,18
a0b30c12297eb63e9b994164f9c0937d29b9352d,,11,40,51
1139575a927010390c6b38e4215a6d741b056074,,71,55,126
95eaefbdececae5e781d76d03fe7472a857c8c7a,,86,78,164
64044abf05d0842a7fed30e102fa411a744c7d9f,,2,8,10
4b217630d0ec277c961e57f6d2985433b352c2ce,,7,4,11
8dcfaad244cdfa245cc2b4ddf42cea5fd8b80ece,,14,10,24
931b68649d31b6b52608110f34856f8eb77adb36,,14,10,24
47564bfb95bf370d73906fc4ae57c271e8ba96cd,,68,43,111
9924a92a8c217576bd2a2b1bbbb854462f1a00ae,,111,69,180
722887ddc8982ff40e40b650fbca9ae1e56259bc,,105,105,210
40ae3487628235e5f1eb27542cca0cdb6e5dbe16,,10,6,16
8dc0aa8cf0f7b51e6c7c342e6f1e61520fb94222,,35,12,47
e33e60eaed5353c9e6863124ad1081a38640db4b,,4,5,9
5f3633e36b8a67c02d2d10cde5f056f9e5da49a1,,113,117,230
0efb3b23002fea3ed996597783939617e50523ec,,38,31,69
0e79537d30f9dd66ccef70f1c7571594088e30be,,3,3,6
f1167009711032b0d747ec89a632a626c901a1ad,bug,3,3,6
87e698734b9e618276c797092ccdd91da292d10e,,4,1,5
524c19ebc961799b1ec126e4b063b941a70275e5,,1,2,3
091e26dfc156aeb3b73bc5c5f277e433ad39331c,bug,5,6,11
b1deefc99e668348f7c785c6ece5f6ff4c6d8b5c,,2,7,9
41be871f747f64e076b09a68ae82a643e2ffb215,,1,1,2
2bbbee2a68a726deeac7da5ae7dd79b00301d6fd,,0,2,2
d5ac77730516028f3ceda825abefac9a1153b138,,11,2,13
b06acd38a44127b382fa53e49878f7a2b70af6f2,,11,13,24
cfa7275482414fa87c9e51dd7b9d4d5d3f7a7fed,,0,1,1
fe386132f6731d02a45c380be0a3d339e6446cb5,,18,12,30
8a850c3fb8d0f204eabc1a32b502f47d3c16eac4,,9,8,17
b6a8e62f8b0aec7607c947ba0d37d30fef65440f,,9,20,29
f8bec37037aceb126d695c021cf4dc93b7238d47,,38,109,147
002bd7fa3ac7441bdb36df67b2c64bc8c1be5360,,1,17,18
84c17543ab5685d950da73209df0ecda26e72d3b,,13,27,40
fe089c77f1466c74f0f19ad2475b1630216b8b19,,2,11,13
1ae48a6354a364413d372df1525d523a3fb4fb8c,,4,3,7
36ade451a5d736e61ac8302b64aacc5acb5e440f,,16,124,140
8bad6fc813a3a5300f51369c39d315679fd88c72,feature,250,11,261
03dafb5f59bd31b3f590329e95434203f0ca6661,,29,23,52
72ba74508b2857e71d65fc93f0d6b684492fc740,bug,8,4,12
306a74920ba9ccf6b5f110f97c1cb6bb2caeff93,,0,3,3
aaddea812cb0a2dc38b55ba557b68999bc2f6203,,27,0,27
7f5118629f74b82bd4ba5e47415d1b4dcb940241,,27,13,40
15b49132fc972c63894592f218ea5a9a61b1a18f,bug,3,1,4
aebf02430d25b6bd2b8542126fdcdb90e75a24b8,,13,13,26
860d21e2c585f7ee8a4ecc06f474fdc33c9474f4,bug,32,26,58
10ee27a06cc8eb57f83342a8eabcb75deb872d52,,28,50,78
fef0ebdb229bedce888b63923e2a1ba4e6c6a84c,,0,1,1
0ecaef0644973e9006fdbc6974301047aaff9bc6,bug,1,1,2
96465efee14ecca0cdffcb09f9903635db8fc504,,2,0,2
0e9a9a1ad619e7e987815d20262d36a2f95717ca,bug,2,1,3
721e3eba21e43532e438652dd8f1fcdfce3187e7,bug,2,0,2
d096ad0f79a782935d2e06ae8fb235e8c5397775,bug,1,1,2
0875a2b448fcaba67010850cf9649293a5ef653d,,4,0,4
a28a9178e8fcd9b94f7333184ce78e816c8cb2af,,0,8,8
ad96f7115593e962dd22a0519021eafaba56f5e3,,0,2,2
53e872681fed6a43047e71bf927f77d06f467988,,86,25,111
4520fb3c3690f2643006d85f09ecb74554c10e95,,29,8,37
261cb20cb2f0737a247aaf08dff7eb065e3e5b66,bug,11,11,22
c36575e663e302dbaa4d16b9c72d2c9a913a9aef,bug,18,4,22
bd9926e80330d43f15b710c2935fa41b792d56fd,,18,7,25
9a4c8019471386c6fb039ae9e30f5216b6b55a9e,,14,16,30
939da1084458246d2e29dd921c2012c177000e96,,7,281,288
187fd030d801b02b0daeb010dbf7c0113be3156d,,0,2,2
6b280c913ee02a1a41b020a74c41584f2fca582a,,0,1,1
a789f49c9272e81f4f52487e94820182d0a2d2ff,,0,1,1
64744e03c6871e5e4678478bab1b8c3ba6cca395,,1,5,6
f08225d176a5736363beea653b9b3fb9400c1255,,6,1,7
0c8d414f163f5d35e43a4de7a6e5ee8c253fcccf,,48,0,48
aef1c8513c1f8ae076e22ea2a57eff5835578e75,,107,0,107
0d812f77b36c16dff692390508155de2c7f95ea3,,99,12,111
941919856c11d4dd11d4fcabb4dab58bd2b146bf,,54,0,54
32f7f22c0b52e8189fef83986b16dc7abe95f2c4,,100,35,135
61f86638d8a656101bb0f9c41c55d9685f8a2357,,104,0,104
9f40fe54635b7533f51993d0f5e7f014fc14d33a,,76,0,76
05019a9e7f025133f20c67677c9c8551eca3c6dc,,53,26,79
e8e948e7802a2ab05c146d3e72a39b93b5718236,,70,1,71
7335cd3b41b1e704608ca46159641ca9cb598121,,26,7,33
65d165d9366dbf783d0102177006d47c8859ba31,,169,13,182
3c47d54170b6a678875566b1b8d6dcf57904e49b,feature,430,10,440
978fef914a2e6b8ad5672d0a39f9201b7aa7c396,,80,40,120
226ba972b0863783ad377f741f6ff0538f31ab00,,21,15,36
a774f9c20e08643fc0e6c48b0419ad7657ed0c04,,75,44,119
9c3569b50f12e47cc5e907b5e37e4a45c0c10b43,,262,9,271
3fdcfb668fd78ec92d9bc2daddf1d41e2a8a30bb,,85,20,105
f19d5870cbf72d4cb2a8e1f749dff97af99b071e,,340,42,382
46c7f254543dedcf134ad05091ed2b935a9a597d,,98,1,99
67cf5b09a46f72e048501b84996f2f77bc42e947,,534,3,537
879b38257bf2b6fa8406693a3b5b5a0649e7c594,,64,33,97
152a7b0a808a00601328feba2001cbb2b530f771,,11,5,16
aeb1e5d69a5be592e86a926be73efb38c55af404,bug,1,1,2
69c499d152a7fe2c4443e5ddd91568ad5a79145a,,103,108,211
4a092d737955301da22b9d5e07f5036da821a932,,37,30,67
766f44d46a726cb59f52a75c5c87425a10c4bade,,0,1,1
06348679c9f69b3b031cf84c1f5f9f2488fc1f7d,,16,16,32
91dd8c114499e9818f2d5919ef0b9eee61810220,,76,74,150
f3b59291a69d0b734be1fc8be489fef2dd846d3d,performance,1,19,20
66bea92c69477a75a5d37b9bfed5773c92a3c4b4,bug,1,0,1
c6af8803cd4f56aa62a47448c55030d4905b6783,,17,0,17
dffe9d8da715bed4d395883add90a2d150d85729,,10,8,18
c8c0df241cc2719b1262e627f999638411934f60,feature,332,2,334
b3aff3e3f61d13586fd46d1ee6f7353ab3050b6d,,21,163,184
7d1b1fbc95ebf41fee246dde437a77921f3bfec5,,20,157,177
992e9fdd7b3f656ab8aea895f0038336950774ed,,109,0,109
51865fda28e585bdcc164474ff6438a9ccdbfada,,51,4,55
9a26b66175e1c221f39bbe09e2e1d0a31a14ba6d,,2,0,2
654598bef3731c9ae9b068ac35e6b69674c02841,,513,1,514
c0677e6d0f9d991adff972b8d06cb83de1f8ee8e,,31,0,31
07aa2ea13814ea60d12f7330b6d5ccfdb0c3ba4d,,8,8,16
24ec19b0ae83a385ad9c55520716da671274b96c,bug,4,2,6
8b0f165f790c897fa744e7fed6f0bfeb6eb6f494,,24,39,63
8d8c1825709020c73b5e66f96c114f6a1f6461e7,,1,1,2
37794732467dd998a34bfce19738ad3ef1f37507,,4,3,7
19b303d8b5a0e8150a4697c01ca03e75a0a17469,,15,18,33
b5645534ce84c21695c2f82d4d4f67cf2a67229a,,6,6,12
d71c1ae23aa3e7822715c63dc242de6d73002541,,35,12,47
79add3a3f795e688e35d5e703d5a8cfa8ef923ac,,8,0,8
d8ec0c396083ef633a065629df1565246dbb2f33,,1,1,2
d339450ccad1acb942fc880ca0b44c956e6d2762,,0,3,3
37be2f59d3149b95afaeeeff94edde2c07f165d2,,3,35,38
6d138ced751d4e41e02c38ad55d1b3cd2913b150,,7,4,11
b72f78cb63fb595af63fc781dced0a6fd354e572,,1,1,2
ffb5387e85d528fb6d0d924abfa3fbf0fc484071,bug,9,10,19
5de35e8d5c02d271c20e18337e01bc20e6ef472e,bug,3,2,5
79f1ba49569e5aec919b653c55b03274c2331701,bug,14,20,34
76495ec1d47e1c0fe0673faf9179bda6bc8ab5c2,,1,1,2
06db49e68ae70cf16819b85a14057acb2820776a,bug,7,11,18
dee1f973ca341c266229faa5a1a5bb268bed3531,bug,46,11,57
60d4616f3dc63371b3dc367e5e88fd4b4f037f65,,3,0,3
c278531d39f3158bfee93dc67da0b77e09776de2,,19,13,32
041bbb6d369811e948ae01f3d00414264076be35,bug,9,6,15
6f2080e64487b9963f9c6ff8a252e1abce98f2d4,,9,7,16
02d262dffcf4c74e5c4612ee736bdb94f18ed5b9,,36,17,53
1f555cfa29e8f787d675e8390f88ce517a37271a,,2,0,2
1b65007e9870e0021397b548e8cd6bbc584f9152,,7,2,9
1c9114f9c0f10f58dd7e568a7152025af47b27e5,,5,2,7
17335dcc471199717839b2fa3492ca36f70f1168,,44,0,44
28a535f9a0df060569dcc786e5bc2e1de43d7dc7,,121,169,290
82e54229118785badffb4ef5ba4803df25fe007f,,19,8,27
e27f41e1b789e60e7d8cc9c81fd93ca49ef31f13,,7,7,14
f45ee3a1ea438af96e4fd2c0b16d195e67ef235f,,15,8,23
ba39ebb61401cfe0ccd58dd0cd4da88465528c0a,,4,5,9
6d1ab10e69ff5f3cb63920ba965ec0f1f0bdaf8d,,75,12,87
cbb4ee830e0057f8d60b4e0a8c4b6daa6cdd28d7,,0,1,1
c25f9bc6143f4cb4dc31d2ad7a6fe4e4005fc414,,4,2,6
9b68733273665a4c0d98041a657dabfb4fd6bd80,,2,1,3
aaf7d73e54b6915310ece11aedb19ec06a833642,,3,9,12
b71fc079b5d8f42b2a52743c8d2f1d35d655b1c5,bug,6,2,8
6a08f447facb4f9e29fcc30fb68060bb5a0d21c2,bug,0,2,2
399c9b862f853f5c33e5a3b1f9a3c2507bdd526b,,2,1,3
63fedaf1c2dd546da22ff5b4ae06e9b4efba5146,,9,39,48
85556c9a503ababa889bd7bb7a9b3effba795d00,,2,4,6
8c85447391735469f407add6fdb0630ce59d7f6d,,76,5,81
bb5574880574fea38c674942cf0360253a2d60fe,,178,75,253
f066055a3449f0e5b0ae4f3ceab4445bead47638,bug,6,1,7
03bd8b9b896c8e940f282f540e6b4de90d666b7c,maintenance,47,120,167
0acdb8876fead922c9ffa6768c5675a37485c48c,,4,0,4
7f1468d1d50d368097ab13596dc08eaba7eace7f,,5,10,15
f2a09af645b762f8230e7eba7fee3b6f7e6e96e7,,9,0,9
838cd0cf9af52e034ee81513642083bbe8e4ddb1,,3,0,3
50df9fd55e4271e89a7adf3b1172083dd0ca199d,bug,1,1,2
bef53b01faeb791e27605cba1a71ba21364cb23e,bug,0,2,2
00d4e7362ed01987183e9528295de3213031309c,bug,11,7,18
18888cf0883c286f238d44ee565530fe82752f06,,5,2,7
59e31c156a24d483bbd2ea07d4dc96043a55b6bc,,14,22,36
c9b92530a723ac5ef8e352885a1862b18f31b2f5,performance,3,4,7
b5e2368baeddf401bf3da9e364fc1c96676279cd,,2,0,2
4c376dcae892e5b5daf8576c864061d076d4e4dc,,102,82,184
af84df93ffe3603fc6fc40a4338f9e740aad3b4e,,60,24,84
90b0a97323f42ead278bbccbdf0e123db2add400,,4,2,6
bc0b75f77a944b482293972eb8fd5c88c576eb46,,1,1,2
5e7bbef19c8385895cb21c41a88bd937902e6316,,2,0,2
4da4a56e4f83f52d71e2c5fa86fb1ad77be09753,,8,0,8
1c6bd7173d66b3dfdefcedb38cabc1fb03997509,,133,17,150
93f9052643409c13b3b5f76833865087351f55b8,,3,0,3
01f795f9e0d67adeccc61a8b20c28acb45fa5fd8,,165,65,230
28623c2f5b0dca3c3ea34fd6108940661352e276,,50,40,90
117fff10d7f140e12dd43df20d3f9fda80577460,,47,18,65
2ebd1704ded88a8ae29b5f3998b13959c715c4be,performance,6,4,10
6df935ad2fced9033ab52078825fcaf6365f34b7,performance,4,0,4
d7574ad08bac1ef89cb679d2c76c91ff9281c2e2,,1,2,3
03c1c29053f678234dbd51bf3d65f3b7529021de,bug,9,3,12
8a2f8460e816f4786939a0cefbda35af6bd1a1c5,,0,3,3
30cb27d661f5fdc582add0a9c297946a18ee4a4b,,1,1,2
e3d2e433e32a4b7a05818cbc9158037e26c74c8e,,0,4,4
caecd0af8fe0635e8e6900399b951433af35bf52,,1,1,2
07724f98978ad39386a3996a4e1b6780489a4dda,,1,10,11
0e376b1e3ccedee49cb8cc6b652fbc1e7c15eeef,,3,1,4
15c006a22f8e004afbce42a54c878162355f1587,,11,14,25
cc6eb18d68fb52a7de65b7a318461ca600240177,,0,5,5
a4a39040e9dacb5fa28b7ee7f842237ee534e7bf,,6,3,9
67a5da564f97f31c4054d358e00b34d7ee570da5,,32,12,44
81370291722ac1e0ec95234a0ea91a5bc76b6185,,1,1,2
210c05264d46ddf688bc26861ffb8e2323fb25cb,,120,120,240
df981d03eeff7971ac7e6ff37000bfa702327ef1,,25,0,25
01fc48e8929e45e67527200017cff4e74e4ba054,,6,3,9
ecb94f5fdf4b72547fca022421a9dca1672bddd4,,58,14,72
89a4e48f8479f8145eca9698f39fe188c982212f,bug,1,0,1
0548bbb85337e532ca2ed697c3e9b227ff2ed4b4,performance,4,0,4
7a4c5de27efa4c2ecca87af0a3deea63446367e2,bug,37,26,63
7e731bc9a12339f344cddf82166b82633d99dd86,bug,1,0,1
d796c52ef0b71a988364f6109aeb63d79c5b116b,bug,4,1,5
f6463b0da6937e288b115d641ccd46c70fb3a4a8,,1,1,2
7652bdfcb5888a389a7850ed19a4630e3a09cb9c,,0,19,19
8e8ad8a57c75f3bda2d03a4c4396a9a7024ad275,,23,29,52
6017b485caeae5915956190b4f3d8307021e785d,,1,8,9
03179fe92318e7934c180d96f12eff2cb36ef7b6,bug,21,11,32
97795d2a5b8d3c8dc4365d4bd3404191840453ba,bug,9,0,9
968dee77220768a5f52cf8b21d0bdb73486febef,bug,29,17,46
b50924c2c606eccfe0caef39beb0929dfa9a1a81,,7,11,18
4d47603d9703e6fff8ff2618bc108d6280e2439d,,0,10,10
58c5873a769987e36265d1523d2aa5bdc18f32bd,,3,4,7
044ce47fec90ec0f25605e87a5d72cca14568bc3,,13,10,23
97a7406880f61d7f89d613cf72e87682420e66b0,,0,4,4
254706056be7e4e161ae9675ead6cd4e269be966,,0,1,1
3108b54bcedde5d952c90460df5bc21efc1e134f,,3,1,4
8a9918497bcf5aaa8d45eb61c373605bc4e8c81f,,1,1,2
7c319d328505b7781b65238ae9f53293b5ee0ca8,,150,10,160
4bd809dbbf177ad0c450d702466b1da63e1b4b7e,,71,4,75
8cae6f7158ec1fa44c8a04a43db7d8020ec60437,,2,2,4
ec7268ce21b379a248705548573393e4f346b20b,,17,64,81
e8b96eb5034a0ccebf36760f88e31ea3e3cdf1e4,,15,11,26
a1177825719ccef3f76ef39bbfd5ebb6087d53c7,,28,3,31
331ae4962b975246944ea039697a8f1cadce42bb,bug,0,1,1
9f713878f22e0b2d34d62df0ca55f65166375634,,1,8,9
729f52c6be51013c9268e5fc85acbc1091286fdb,,51,10,61
fbe104942d3ff44f6802e8e4a3fbf267c1fb9ac4,,38,22,60
62a1391ddd6fbe82fc02154dc760bcc5cbc9ef68,,0,1,1
e7bcf8230498b9568e09d74e296e71a01e024006,,1,2,3
41eb70dde42b2360074a559a6f1fc49860a50179,bug,4,7,11
ef58f69c3c34f6377f1e21d3533c806dbd980ad0,bug,9,2,11
952fc18ef9ec707ebdc16c0786ec360295e5ff15,bug,132,57,189
f6fb99cadcd44660c68e13f6eab28333653621e6,maintenance,8,8,16
f4e95b3316c4daa43224753bb98f41456fef86c7,,2,0,2
1c8457cadc9cefe7ec920a2f3537ff1fe20f4061,,15,8,23
b22b1f178f6799278d3178d894f37facb2085765,bug,0,1,1
b0dd6b70f0fda17ae9762fbb72d98e40a4f66556,bug,4,4,8
5e44f8c374dc4f8eadf61cd18b2c0d46bc87c1b7,,2,2,4
95599968d19db175829fb580baa6b68939b320fb,bug,3,2,5
02b7831019ea4e7994968c84b5826fa8b248ffc8,bug,1,0,1
79906964a187c405db72a3abc60eb9b50d804fbc,bug,9,3,12
9660755100ae7677d65772a28e16d475a2ee9eab,,2,1,3
f3fc0210c0fc91900766c995f089c39170e68305,bug,1,0,1
2c0544b23568674efba22532e1f25fb62ce10163,,21,0,21
6f2e9f0e7d795214b9cf5a47724a273b705fd113,bug,4,1,5
8563000d3bf3ccfccce335c092a7c43078be8ffd,,1,1,2
4a3c3a5120bff77cc8c3a70c7cb681f458f47bfd,,1,1,2
400db9d30146dc062aaba97a6301b425eb6015bc,maintenance,2,6,8
2cde417de013b2e5ae3007374d937e8c4c426bd4,,2,0,2
2716b80284c5ca415b8ce93ca178b0ca28482568,,4,4,8
7e936b737211e6b54e34b71a827e56b872e958d8,bug,6,0,6
967ac8af4475ce45474800709b12137aa7634c77,bug,2,0,2
9d99012ff26380a09092a9fddbb6e5f996dc631f,,3,3,6
7e84b6216467b84cd332c8e567bf5aa113fd2f38,bug,2,1,3
bb3d132a24cd8bf5e7773b2d9f9baa58b07a7dae,bug,6,4,10
e93376c20b70d1e62bb3246acd1bbe21fe58859f,,4,2,6
f32aaf2d2b996b14e993da1c23f7ee22ea7333a3,,1,1,2
08cefc7ab839cf3ece44b8033968a4732eac06d8,,56,37,93
0b7f7cefaea96ef25dbe54b8e16d2d61560d8b9d,,1,5,6
b09de7fa5217bbcb4caf3d19bd5e94816947ff7a,,2,5,7
5c359a47e7d999a0ea7f397da2c15590d0a82815,,42,5,47
feb0ab32a57e4e6c8b24f6fb68f0ce08efe4603c,,76,50,126
cc8e94fd126ab2d2e4bcb1b65c7316196f0cec8c,,77,15,92
b0336e8d2108e6302aecaadd17c6c0bd686da22d,,259,15,274
dbe89444042ab6540bc304343cfdcbc8b95d003d,,156,4,160
7ac5990d5a3e2e465162880819cc46c6427d3b6f,,61,0,61
fa77dcfafeaa6bc73293c646bfc3d5192dcf0be2,,104,8,112
41a246d1ff75a95d2be3191ca6e6db139dc0f430,,135,5,140
814525f4df50a196464ce2c7abe91f693203060f,,126,8,134
a9c4731780544d52b243bf46e4dd635c67fa9f84,,76,7,83
0441984a3398970ab4820410b9cf4ff85bf3a6b0,,41,0,41
d25425f8e0ed01fc0167c043aee7e619fc3f6ab2,,18,0,18
e615391896064eb5a0c760d086b8e1c6ecfffeab,,63,9,72
f84891289e62a74e9b4942eaad80617368b2d778,,28,9,37
db7e5c668e1b16061fe2d94d3cba022dd360c5d4,,2,0,2
57f73c2c89a5d3b2ed87201c8100d1fa989a1a65,,15,17,32
9cd70b347e9761ea2d2ac3d758c529a48a8193e6,performance,0,23,23
af1584f570b19b0285e4402a0b54731495d31784,bug,1,1,2
6268b325c3066234e7bddb99d2b98bcedb0c0033,,3,4,7
182f514f883abb5f942c94e61c371c4b406352d4,,0,1,1
a8e25a83245618e6b0ddf82a9bba79c1b466804d,,3,4,7
1b8b9750f07cdd6e13f12c06ae7ec853f2abbe6c,,1,3,4
73355192748483a5ba698345092321611f91b04f,,3,3,6
afcff5d80a4106e732d903640161d23950eb8e3b,,10,9,19
a7967f055a9438941268d725b268141c57e32a05,,1,1,2
21e7fd22a5a0ca83befe12c58cced21975dab213,,1,1,2
913eed83eda42012cde8a9a801c31b312545c098,,30,27,57
07c0c5d8b8c122b2f2df9ee574ac3083daefc981,,3,2,5
636d7e2e3b57543636d20cd083079300ccdd569d,,4,0,4
92b9781658dba287a1354ad74ed351f68c3ee740,,48,41,89
d9ee81da93e86ac45aef30b2493a1e68fc71b9d0,,21,10,31
1084f252e3490392575b80cbdfa1baf0842173d8,,6,6,12
ace36ad431c6820c2a8718cee85e5294d6e19747,,12,9,21
7f6a11e73d755ce82497ee4ac79d85aa10f73a38,,7,7,14
dc1841d6cff22b98deef46bfe768a9c678d917c2,,5,2,7
7877191c28b1e140795c0c951dde8aad43757378,,13,106,119
5f95d21fb6f2aaa52830e5b7fb405f6c71d3ab85,performance,88,82,170
d1f5273e9adb40724a85272f248f210dc4ce919a,feature,176,48,224
31d4f3a2f3c73f279ff96a7135d7202ef6833f12,bug,2,0,2
4188188bdc3aed29eb41fb1537305cff7431d062,,10,3,13
b43d17f319f2c502b17139d1cf70731b2b62c644,,4,3,7
491caa43639abcffaa645fbab372a7ef4ce2975c,bug,10,2,12
93ef8541d5c3ad1a73057ff358a49d0ee7146d6f,,1,1,2
f70486055ee351158bd6999f3965ad378b52c694,maintenance,4,0,4
c7198b9c1e4520d3b16f0f65e37d3db78745f1e1,,5,0,5
66acdcf4ea37f67e59a955509289e82e5f59a5d0,,54,17,71
5a916be1b31de9e833aa764de6faf27bb79f9b83,,62,111,173
2adf6da8379b68838aa1002e11efd66916689a9b,,175,174,349
26092bf52478d23f872c6531e9e3ea9bde2c66c1,,234,336,570
72578c33c4977941a5094f1d7011c8e1f5c43552,,8,20,28
39ef17f1b0613b46c6973596525c2bc816d90b5b,,4,6,10
c64db50e76c4bf68c0a84379d7bd70daada531b4,,2,4,6
ee4a3fcd1da660147624f13a9dc31d8bf43f5b06,,1,3,4
87f26807e91102f2526d59c0232bf020479c8d0c,,1,11,12
85d216501a7c2aa3e19d71c70430395c864a2ee5,,2,2,4
9ee4930259abf3641ae85c19498eabe97cf6abad,,1,1,2
c1bb05a657fb3d8c6179a4ef7980261fae4521d7,bug,4,3,7
a0ade1deb86d2325aecc36272bb4505a6eec9235,,8,6,14
266991b13890049ee1a6bb95b9817f06339ee3d7,bug,8,5,13
d4dc462f556afe510d58d3b12b3d66c2cabff539,,1,1,2
c5e8f3f3bc4b5e4a73b075ea7128f48c3f215168,,16,18,34
a0cc910f15027fbd731e78f3437cc076eebc22e9,,1,1,2
4fda400360e6c15b9dea4351f2ad85845cdfda7e,,4,4,8
f1b3a2a75356ce9fdcbedd79d2bb0d1ca8ed9cee,,1,4,5
661aa520577046192e50467b28c9c5726a8a9fb1,,6,28,34
43e625d84fa7daca0ad46f1dbc965b04fd204afe,,1,85,86
1592d2c5574edadb0871cc4ac84265bdd18b2d68,,2,1,3
18aadd47f88464928b5ce57791c2e8f9f2aaece0,,171,88,259
856cbcf9a971b43a83e78ac708ed6459ab1d0c89,,2,1,3
3d2b158262826e8b75bbbfb7b97010838dd92ac7,bug,51,41,92
813e57276fd909f7d5a816ef7ca706fca491ee61,,86,93,179
119c0d4460b001e44b41dcf73dc6ee794b98bd31,maintenance,76,133,209
d50f2ab6f050311dbf7b8f5501b25f0bf64a439b,bug,3,4,7
94bf608a18fa4421315275a81c5489734599297a,,8,5,13
302bf2f3259948c93361d501b04a5ed69c3bd4f8,,3,22,25
0ce8c0109f548ed75535d96ec5a347b410ed1472,,2,2,4
5f163cc759a9fa8844a4efcf1f579dc5b2ca2491,,7,7,14
176576dbc8141528557eeeb007af2d5a2a4891ef,,3,2,5
9b90e5e02896406a6da28a376568003d14c06770,,3,0,3
1d526fc91bea04ee35b7599bf8b82f86c0aaf46c,bug,1,1,2
014a1770371a028d22f364718c805f4216911ecd,bug,18,10,28
61f296cc49751f1dc992039229d12b0de7e0c2ae,,10,299,309
d89651c8e222b2d2797bf66d4eb7064459f4f4f4,,2,39,41
19c5246d251640ac76daa4d34165af78c64b1454,,243,0,243
4bac1f8cef7bfd2c62793f75aba66a5b8357dede,,82,0,82
3fbea4b3683a5dfa86489ef7799cbe55e8003dfa,,111,0,111
c72df9f928efd5b17e84bdb7b8ec1be3b9c1ea9d,,4,3,7
2e10e2f2e5a800a54ad2f16dfdd8c034e005958b,,94,0,94
083f5b24cc55448e0602a807a5c2872e1f3796e2,,56,0,56
33afdcc5402d0abf70ef2dfb96d0b901d20bcc37,,258,0,258
28c7bac0091687e6116ebd6c179e154ae4053c90,,55,0,55
bb08c1e7d8c072da338f6d905a89376b36023017,,46,0,46
18e3143848f1abdd07e7d9879cf67f4e147ff8b7,,51,0,51
dcca3fec9f6436dae8693e38cc69c241ea0860cd,,5,5,10
597d508c17a6dcd17770f4dd9da873d93cc15493,,6,5,11
ccb4d7af914e0fe9b2f1022f8ea6c300463fd5e6,,0,124,124
14c83c9fddf2e75bdd0c20f1072f35260e356484,,3,3,6
88635ca277adb67db34e88281817d1ce10713553,,3,3,6
5872ddaaf05bf25e3ab90580295ebc946405928c,,3,2,5
2aff57b0c052344e8401a8b4a33c2a1ecb0f627c,,11,0,11
22cdfca5641817060dd724a9c30442f5c0675fcd,,0,2,2
8c48f7e88e293b9dd422bd8884842aea85d30b22,,3,0,3
14d7f3efe923bc60839c65f9818793c64b4d708b,,1,2,3
acd6ad83517639e8f09a8c5525b1dccd81cd2a10,bug,6,2,8
5635a62b83c04d05e4eb4575a1c3de51a35bacdc,,1,1,2
60e07cf515e541ea3e13b888d273c9b19a2ad9dd,,4,4,8
5a0dc7365c240795bf190766eba7a27600be3b3e,bug,12,0,12
5b5ffa49d4bbb8ca4c41c094261660264f16bd20,,0,1,1
093e6e3666f47d29763a235b404c84ee47ba8bb0,,2,39,41
13a79a4741d37fda2fbafb953f0f301dc007928f,bug,5,2,7
ea51d132dbf9b00063169c1159bee253d9649224,bug,1,1,2
fc6cb1cda5db7b2d24bf32890826214b857c728e,maintenance,8,9,17
b4611abfa98af8351bf32e8b9ecc9d3384931c37,,1,1,2
b5a7e97039a80fae673ccc115ce595d5b88fb4ee,bug,2,2,4
4c81f045c0bd2cbb78cc6446a4cd98038fe11a2e,bug,1,1,2
6e58ad69efe9f4c91eb15f6bc365293414c397ce,,1,1,2
3c1fcb2c24519febd7ca9cf292fa5bdf513b601f,,1,0,1
2397256d6218e7bf5147a3b01dcc6aec20fd3916,,0,2,2
eb513689c97e3e73bb9b4459d490a8e894b4a546,,3,1,4
bf52c6f7af55c48ab0fd5f990460b884b428d906,,1,1,2
32de67569059d22b02dd9323a40220d953642b7e,,8,8,16
966dbde2c208e07bab7a45a7855e1e693eabe661,,5,1,6
ff3fc1736f1967b59801ab2cf6409fc6c8556b0a,,1,1,2
3c6fe77017bc6ce489f231c35fed3220b6691836,,8,2,10
4af835089984ce9e24c44a51be64c5524788e973,,1,5,6
edb5ac8993e25143f6af1ab143843a65c52e2a15,,2,2,4
5129d05fda57be13f434dbe8536de39a6c25496d,,2,2,4
e260daf27902b2189a9198f5b64fa4567939bb5b,,2,1,3
0edeb71dc9133bfb505d3bf59642e07cd936613e,,18,20,38
b82e384c7bb9a19036b4daf58fa216df7cd48aa0,,13,29,42
4e298021216727cc27017c5032ade86167c66256,,4,11,15
d73d5046a72467d4510825b99e2269e09ad80e15,,11,6,17
6d6a435190bdf2e04c9465cde5bdc3ac68cf11a4,bug,6,0,6
e7b319e39776bd0e9c0c7855b023dafed2c93d27,,3,3,6
02dc62fba89eaee0157752c5f1ba811ef3156e00,,8,16,24
81fdbb4a8d34242f0ed048395c4ddc910f1dffbe,,10,11,21
5cb81dabcc28863e7d04e6fd9ede154bd8459c14,,17,10,27
fba90ffee813e2425feb9a57c532b3d297af18c3,,35,66,101
4cce0e28b932c11454f75d1c1fae674600c23fbf,,1,46,47
80e675f906db54eb1ce3a9555cee5f45b5b72ab2,,42,43,85
6f91bc5fda82d2c49b4f7fb29424cf6a3c7574bc,,176,0,176
b3ff05690845911cc40387176f0bc5a7af9ef3ff,,10,6,16
0a10da73e1fa6fb9b45f1166011ff3b04c27c010,,1,1,2
b051d8dc4e1f011e1b0543a875f5861be5d90222,,1,3,4
66a83cde47deb4e8874539326e12e88ed82158d3,,0,2,2
ebbe027797f67d34708ccfabdb129886d549f9ce,,5,0,5
fcbb5515825f1bb20b7a6f75ec48bee61416f879,bug,1,0,1
6f8ff537266ee5396c920fb0c842a21df3055ff3,,2,1,3
f85b287a01237857a50c93868231f7e831581a27,,2,1,3
665436175c3ca9d35f135e1ba6bdd63745cff08a,,1,5,6
909a4cf1ffe4b875c87abf38239a9bfd25167e0c,,2,3,5
cf8039036a6e9c5f7144841925f212a957faf1aa,,2,2,4
a4e5d88b1b24827f4f6a3cba43228936a67d81ba,,23,13,36
750c9c47a5f9daa88333ac435a1afe4d4b428230,,12,91,103
1939dd84b3f52e9c8d1b46dffae2058f16a3ff6a,,15,26,41
45dc63e7d8412546567399b94caeb683af58843e,,4,0,4
8de49e674a1133ab8998914a6e933ceb4b5f4b07,,8,5,13
09e0834fb0ce1ea2a63885177015bd5d7d2bc22d,,4,0,4
ee90d57e20bd4749dda3b14397392b18b89dc3ef,,1,1,2
e6705f7c255d1ffae7cd161d0b657296f4dd62fd,,2,2,4
e0cbee3e14195ef07b8ab6ff30930fb93d2e510a,,2,2,4
1bce63d1a2a2c8929442b79acd4eab2e3db10a0b,,3,0,3
f6f96fdb8c2779f9bd8ed7b0b08405b4439c982b,,2,1,3
bdfc230f33a9dab316dcb6be4696ae59e1562e3c,,3,2,5
215fc6af739d2dfdcad5496248d0d6302eb8a604,,1,1,2
f472e02669073e4f1a388142bafa0f806fae841c,,5,0,5
d44651d0f922b7aaeddd9fc04f2f5700a65983dd,,6,10,16
6ee3b2122431fc75015c6114d4749de76422452b,,2,2,4
7fd59c83b05dc1b8af2be4d991ee376f782cd8b0,,0,38,38
df3ab17072c31fbd394614711772682f0a956a2c,,4,4,8
4113c4caa4f355b8ff8b7ff0510c29c9d00d30b3,,7,148,155
af909a57fde821627282204ba43f27331342bf26,,11,14,25
dcf2d804ed6ffe5e942b909ed5e5b74628be6ee4,bug,11,8,19
7aa0baeaba4afc4fbed7aad2812a1116e6b0adcd,,15,8,23
5356f2615cd558c57a1f7d7528d1ad4de3640d96,,134,55,189
d8990240d8c911064447f8aa5a440f9345a6d692,,433,16,449
df55c99dc8ee4c3c886a5edc8a4aa6b131c95afc,,27,26,53
e7d5f3156e6827970f75ab27ad7eb0155826eb0b,,8,8,16
cff1dfd767d1ee3c773fd8b57fe310957e5f8abb,,9,9,18
5dee54372c1ea15ab482b959634cda8c01b042bd,,14,12,26
021b65bb1e4e4b625c80bbb82651e5e155721ef3,,33,32,65
6f16b60690ba04cf476480a6f19b204e4b95b4a6,,2,1,3
7b415bf60f6afb0499fd3dc0ee33444f54e28567,,366,25,391
27baebb849d46d901e756e6502b0a65a62e43771,,16,2,18
f975d6bcc7a698a10cc755115e27d3612dcfe322,,24,13,37
24aaa8ef4e2b5764ada1fc69787e2fbd4f6276e5,,30,27,57
5704265188ffe4290ed73b3cb685206c3ed8209d,,44,37,81
0aa060000e83ca3d09ddc446a7174fb0820d99bc,,76,12,88
4d33b1ef10995d7ba6191d67456202c697a92a32,,162,19,181
84130193e0e6568dfdfb823f0e1e19aec80aff6e,,65,25,90
53accfa9f819c80056db6f03f9c5cfa4bcba1ed8,,56,43,99
3212a80a58062056bb922811071062be58d8fee1,,6,3,9
d5b8f31007a93777cfb0603b665858fb7aebebfc,,103,41,144
fd034a84e1ea5c8c8d159cd2089c32e792c269b0,,66,72,138
49f7f9af4bb4d7972f3a35a74877937fec9f622d,,48,32,80
7137d7a48e2213eb1f6d6529da14c2ed3706b795,,24,24,48
bab08ab9646288f1b0b72a7aaeecdff94bd62c18,,48,4,52
281b59959707dfae03ce038cdf231bf4904e170c,,64,11,75
7c2e70879fc0949b4220ee61b7c4553f6976a94d,,17,1,18
02fac1297eb3f471a27368271aadd285548297b0,,19,0,19
189e868fa8fdca702eb9db9d8afc46b5cb9144c9,bug,22,4,26
decbd919f4bb9cb698486880c026c4104b13d3c3,,8,15,23
9ea7a0df63630ad8197716cd313ea66e28906fc0,,64,12,76
56889787cfa77dfd96f0b3a3e6a4f26c2e4a5134,,37,24,61
2be4751b21ae1cacb002da48cfc5bf6743fee8c1,,37,4,41
ba06208a1315ab2d2217e09c79582b886c9f629e,,39,22,61
4e96b2dbbf1d7e81f22047a50f862555a6cb87cb,feature,235,0,235
5930ea643805feb50a2f8383ae12eb6f10935e49,bug,2,2,4
f9287c1f2d329f4d78a3bbc9cf0db0ebae6f146a,bug,1,1,2
bcaa992975041e40449be8c010c26192b8c8b409,bug,1,1,2
84ebd795613488992b273220c2937d575d27d2a9,,7,0,7
1cd9f0976aa4606db8d6e3dc3edd0aca8019372a,bug,5,6,11
8c0bec2151a47906bf779c6715a10ce04453ab77,bug,18,4,22
dccaf33fa37a1bc5d651baeb3bfeb6becb86597b,bug,7,2,9
9dd75f1f1a02d656a11a7b9b9e6c2759b9c1e946,bug,6,1,7
32c80b32c053dc52712dedac5e4d0aa7c93fc353,bug,12,3,15
2581fdc810889fdea97689cb62481201d579c796,bug,6,1,7
441c850857148935babe000fc2ba1455fe54a6a9,bug,6,2,8
8c20871998c082f6fbc963f1449a5ba5140ee39a,bug,4,2,6
db9481c0476c6475d058ac7ecebb5a822b43cc99,bug,1,1,2
79a77c5ac34cc27ccbfbdf7113b41cdd93534eab,bug,6,6,12
48e6061bf4bb25eec151b91f22fd90a5b9a4920a,bug,5,1,6
9d8b9ec44234b2f6e0225300632d250210c04f11,maintenance,42,37,79
f18a5f21c25707b4fe64b326e2b4d150565e7300,maintenance,15,13,28
9933fc0ac1ac14b795819cd63d05ea92112f690a,feature,39,18,57
33853a0dde359ded0534204eb6857ad5166d515b,bug,1,1,2
c49bafa3842751b8955a962859f42d307673d75d,bug,1,0,1
59be8e7280c10fd8f078ba6dc2bcdc2b1453b6ab,maintenance,8,8,16
d59729f4e794f814b25ccd2aebfbe606242c4544,bug,21,5,26
29ae07b702cb77dbc24b0843f15ee8cf8a642311,bug,1,1,2
0e1147b001793593624e80b3c0a1790822b6baca,bug,7,2,9
668f4dc5593327fadc95b33189c375f7178ef88e,maintenance,7,5,12
2f919710143cb2025157c3c193ee22de86f3ed73,maintenance,24,15,39
e6075e984d100c12bb79267639c3f661d9788a67,maintenance,0,4,4
6d40bc5a7e8fc71795d131e835f38f161ed7e1b1,maintenance,20,19,39
c3e94d1df9bdd9e2c4ba7e8f534f7925f1756f97,performance,17,18,35
2b79b09d13e35577151bd13ba08809911baccd1c,maintenance,1,1,2
4740b830ed5720ade6c780dbf3fdfe9089b3552d,performance,3,0,3
cc7365dfe48cb2191f1572bf69e30d3e58716313,bug,23,9,32
0529155e8a4bcb77dfc9ceaea19c6501487e452b,maintenance,4,4,8
ce723c31b58f54fb865036805475ee7a8c5dc173,reliability,10,0,10
8f82f840ec6ab873f520364d443ff6fa1b3f8e22,performance,36,40,76
2d859db3e4a82a365572592d57624a5f996ed0ec,bug,29,0,29
b7ca1e8ec53259359db5313f923a0a20fa04bdb6,maintenance,1,1,2
0737964bc98202776f4d10bc8e108f45b3115037,maintenance,1,1,2
5718789da5b94bd4148cb7ea0f457089c26bc1c3,maintenance,2,3,5
6a0fe49308dcac10ab510b3c45e00eb8d5ef440e,maintenance,0,1,1
ced156e464e49b6b4153ede9aaa04d9a4ad24e0c,maintenance,1,1,2
529da704ad1ead755d9e40721f29446cb278e099,maintenance,1,1,2
72c5052ddc3956d847f21c2b8d55c93664a51b2c,reliability,13,3,16
aacfc19c626ebd3daa675652457d71019a1f583f,maintenance,26,29,55
9ea7df534ed2a18157434a496a12cf073ca00c52,bug,55,51,106
d46203159ed376fdbe2b05aa57e58207bf27a8f9,bug,10,8,18
015861badd0db43d025bbb538f8fc62dfaf3f18d,performance,2,2,4
c6a0371cbefade85376bbc326d18451860632dce,maintenance,3,4,7
f7d0d3797fac6cad24ad9f86dd9baf65c586b434,performance,21,2,23
3eb08658431abd65c0fe6855d1860859c2d416f7,bug,15,7,22
d7a1fee135771e6e5185642bdc17df19bbdbcc48,performance,20,9,29
265c6a0f9290c8f470b839257dc6af3c46b24da1,maintenance,2,2,4
afb86178cb9b6a7329cf8709aa210fb0a245b606,maintenance,5,12,17
caaf7a29d31da21bb8d8200d5e42d1c93d3c6e00,bug,7,5,12
823ba01fc07751200c43e45733925a98b73eac3a,bug,2,2,4
598dbdf2433cad55bd44d923f67a053871e3eabf,performance,4,3,7
ffb505ff0f7b52318dea46dd139107a8371b4ad7,maintenance,1,2,3
22612283f7da1ce9849d9b3716010b07a0446fd9,maintenance,1,1,2
3d56b8d2c74cc3f375ce332b3ac3519e009d79ee,performance,32,1,33
b3d4c2b10b68d205d3eb1b5c17dcb4649a502798,feature,53,0,53
169ddc3ec83b5f732e51d975befb191d50795844,performance,3,2,5
22f10457432387615fa1ae6e0375d9cacc50819b,bug,3,0,3
12706394bcaa48e3d5e19c97d7b4e5683ebb12fb,reliability,23,0,23
575a1d4bdfa2ea9fc10733013136145b497e1be0,bug,3,4,7
7132de744ba76930d13033061018ddd7e3e8cd91,bug,5,2,7
275d3ba6b40d0f098693b9089c6fee9bd4e55d74,maintenance,1,5,6
9331b6261058eb85ae7c57ab8ac279e7fdaa9f04,maintenance,0,4,4
f86186b44b4164600cce03d0d93ad48ec21fa429,maintenance,51,63,114
dae1e52cb1267bf8f52e5e47a80fab566d7e8aa4,maintenance,1521,1487,3008
9f125d641beb898f5bf2fe69583192c18043517a,maintenance,49,42,91
1f7d1e77419050831a905353683807fa69a26625,maintenance,36,34,70
8bb2b247124ba6093455d4aef26743b1bef27bc5,maintenance,4,6,10
ff9893dc8aa622a4f122293a6861566a284edea5,maintenance,22,16,38
ed7a7e16724a4123fce1fc0ff1f5131a0596f189,bug,3,2,5
ad434017718a725b1695fb2ebfff312cf3693d3b,maintenance,7,25,32
6e6938b6d3130305a5960c86b1a9b21e58cf6144,reliability,14,12,26
a9c667f8f0656631ee5438baaf21bf30d5f67375,,80,107,187
c03f8aa9abdd517477c2021ea1251939b4da49e6,,4,6,10
f17722f917b2f21497deb6edc62fb1683daa08e6,,39,27,66
5def1360252b974faeb438775c19c14338bc1903,,1,1,2
7abc52c2ed169c65044d3a199879c8438ad82322,,2,0,2
40ebc0af58a88652c9a9c1e9126c8fcf9fce1f6e,,0,5,5
1b16da77f90328661fc7e556ad591f9ee6b7ef6a,,46,38,84
ae24f28d39610a4810c78185cf599a771cf6ee1f,,1,4,5
556b27abf73833923d5cd4be80006292e1b31662,,6,1,7
a4bb6b64e39abc0e41ca077725f2a72c868e7622,feature,253,11,264
e861304b8ed83fe43e36d46794d72641c82d4636,,87,11,98
d583fb87a3ff0ca50befd2f73f7a67fade1c8c56,,141,19,160
308488518dfcbe3be250085cd582f5b0c1ce72a9,,33,2,35
55f020db66ce187fb8c8e4002a94b0eb714da450,,60,31,91
ae81230686282af745ebb7a74c0332349cb9131a,,3,0,3
c5e06d101aaf72f1f2192a661414459775e9bd74,,444,4,448
d02a9391f79cab65cde74cd9e8ccd2290a565229,,4,1,5
28739eea9cd42598b632972f5cc64a458c5d40b3,,2,2,4
78944086663e6c1b03f3d60bf7610128149be5fc,,27,22,49
93628ffb9ba67c154849ac6c387f98f5e3198b84,,7,16,23
b221349fa8b45d13c3650089f0514df7d1eb36c3,,35,14,49
072bd7ea74d4b60149a33967d29666bbd84e7709,,8,8,16
f6d2f6b327ceef5c689581529a852dc6ec3b74a6,,2,1,3
77f4135f2a219a2127be6cc1208c42e6175b11dd,,25,1,26
93917411be8db5d21abf15c781dfa43c5cc6edf2,,2,0,2
373cd5c53d5ea6622c319ecd84e29e2737d488bd,,0,1,1
1bb933fb1fa8e4cb337a0d5dfd2ff4c0dc2073e8,,6,4,10
51ce65115642b77040f5582b8d2fc8815ac450f9,,16,7,23
e1290b3e62c496ade19939ce036f35bb69306820,,0,12,12
4ed5c033c11b33149d993734a6a8de1016e8f03f,,6,29,35
0e499890c1fd9e0a1bed02002161c4c7873d7489,,19,5,24
7cb1a5351da8ac499d965a78e94c79ad27891f43,,2,5,7
ed3ce80a52c4658f48ef8fc825bdedf8b3fcaa89,,1,1,2
9b940f8e8c32456c8a6428fa4313a4bcca7b4fcb,,4,5,9
0b26859027ce0005ef89520af20351360e51ad76,,3,0,3
6976a6f2acde2b0443cd64f1d08af90630e4ce81,,4,2,6
44183d4231a52a797beb477f962e1d361e31299d,,1,36,37
9b8b7d353f5f9bea758398c3af679ffa105e5cfe,,25,8,33
2de8807b25de6d24476923121e3b20146fe8216b,,62,113,175
e73a347b7723757bb5fb5c502814dc205a7f496d,,18,17,35
2cd05cc39347ddd8994b7f63ab5cb886f042477f,,4,27,31
2846e82004a8d5ef0a63cd3209c84ea5cd796f11,,126,126,252
66bb82798d9ff896271d13f5020f7fb9b7d88e1a,,0,2,2
55ff3840a293923daacc880cf4aed30c3c49f754,,1,8,9
00d098822fe215a2f4fd32f244a9055b0b043bfe,,1,1,2
e8bbe8c401c61408ea226b33b824f231c8f9ccae,,1,1,2
667eff35a1f56fa74ce98a0c7c29a40adc1ba4e3,,72,408,480
47ea3bb59cf47298b1cbb4d7bef056b3afea0879,,187,0,187
197217a5af79c23609da03eda2a52ee8603eec52,,36,29,65
df5e6223407e3e645065c4bd968fee007f0e0287,,55,11,66
7ad8e4e6ae2a7c95445ee1715b1714106fb95037,,12,2,14
74e4e6db38918620bdf8a46e94982ead2b228d43,,1,1,2
59802db0745ddfe5cfd0d965e9d489f1b4713868,,0,4,4
dc2070a241cf3f86395afe7b969020d99aad8f00,,0,5,5
d9f34504e6952e909a6932c5b2d1857716606380,,9,25,34
39db00f1c45e770856264bdb3ceca27980b01965,,11,28,39
2035e776050aea57fb5255557216473e82793f2c,,80,9,89
26626f1172fb4f3f323239a6a5cf4e082643fa46,,2,0,2
c8205636029fc869278c55b7336053b3e7ae3ef4,bug,1,0,1
f80da1e70f1ffec3825aa0a1d0801f4896e002b6,bug,17,6,23
be4f27d324e8ddd57cc0d4d604fe85ee0425cba9,bug,33,11,44
0893ed458b4b1d7c7667ca7ffb8b11febe7e7e6c,bug,14,3,17
0449641130f5652b344ef6fa39fa019d7e94660a,bug,5,3,8
46e4690bbd9a4f8d9e7c4f34e34b48f703ad47e0,bug,6,0,6
5b41395fcc0265fc9f193aef9df39ce49d64677c,bug,5,6,11
21f976975cbecbdaf23ceeacc1cab2b1c05a028e,,16,4,20
50e0168cc3406fc1a04d57eb08f500a173d1660d,maintenance,6,6,12
0ba0851714beebb800992e5105a79dc3a4c504b0,bug,8,3,11
65922cb5ced76ba7182e955d4aada96f93446b1a,maintenance,1,4,5
6de9843dab3f2a1d4d66d80aa9e5782f80977d20,maintenance,0,1,1
0562e0bad483d10e9651fbb8f21dc3d0bad57374,reliability,658,253,911
4596fe07679ff0fae904515691ea747467614871,bug,1,1,2
21149d611ecd0faf60f4ef94aa2bf8ed872f92bf,maintenance,1,1,2
a56e69c28ad0782a99f3f196e93d57ba5a7e2324,maintenance,1,0,1
d67d1218344009970ba0deb7eb15a3984518ddd0,bug,26,20,46
537a03103c67c4688b1e8e6671ad119aec5e2efb,maintenance,5,12,17
ef6078930263bfcdcfe4dddb2cd85254b4cf4f5c,bug,7,3,10
688f869ce3bdc892daa993534dc6df18c95df931,bug,5,0,5
f2fa2ffc2046fdc35f96366d1ec8675f4d578522,maintenance,2,0,2
198868f35de99e7197829314076e5465c37e4cc5,performance,1,1,2
b616844310a6c8a4ab405d3436bbb6e53cfd852f,performance,5,0,5
d39195c33bb1b5fdcb0f416e8a0b34bfdb07a027,bug,8,0,8
8e8eaabefee3ff645b9551ee32c6c54c7d80ad19,maintenance,1,1,2
32a9bb57d7c1fd04ae0f72b8f671501f000a0e9f,bug,3,2,5
6d9c85eb700bd3ac59e63bb9de463dea1aca084c,bug,148,39,187
4dd89fc6251a6bda2c18e71e7d266e983806579d,maintenance,2,1,3
a54aa76108619e5d8290b49081c2aaaeff5be9a2,bug,2,2,4
168fc0223c0e944957b1f31d88c2334fc904baf1,maintenance,7,22,29
78aaced3408141bb7c836f2db0ca435790399da5,performance,10,17,27
ee6ecbcc5d73672217fdea420d182ecb0cdf310c,maintenance,0,10,10
9749895644a817cfd28a535bc3ae60e4267bdc50,maintenance,11,17,28
4f01b02c8c4e4111bd1adbcafb5741e8e991f5fd,maintenance,48,67,115
8eb9e5ce211de1b98bc84e93258b7db0860a103c,maintenance,91,115,206
6fd7a46781999c32f423025767e43b349b967d57,maintenance,3,2,5
c7f5938adce6727b9d17785f289c1146bd88d678,bug,4,7,11
e0fd9b90765f604374c42de8ac59d6584afce264,bug,3,0,3
5a54b2f199fdf19533f96c3e285b70c6729e1e4a,maintenance,1,1,2
58696f3ab2b23fd6519189875fafdb5d1281eb54,maintenance,1,1,2
7c786059293335412f99732c6f4c2a886eab25c2,maintenance,6,1,7
235772da3e2adb1f4d71f27ec5475093dd38b2ac,maintenance,0,1,1
84b775a354f640736176b5d966408fc5d5da6665,maintenance,3,2,5
ea6633369458992241599c9d9ebadffaeddec164,maintenance,5,9,14
5c2ed62fd447e2c696e222dcf71d1322bbbc58d4,reliability,2,0,2
4143179218960a70d821a425e3c23ce44aa93dee,bug,4,0,4
0b75a840120b1e647e32342e9cc46631410088d5,maintenance,5,4,9
5dbd571d875d73e087c1eeb3d840cfc653a97422,maintenance,2,2,4
7dc576158d7e5cdff3349f78598fdb4080536342,maintenance,23,23,46
da488945f4bf4096f4ab6091938469bd8822cfec,maintenance,2,2,4
6f9524e9e118929f1de02840dffe858f99685aea,maintenance,216,4,220
fd018fe8234e84e05ab05d4176525817c8779cd6,maintenance,1,1,2
e9e3bcecf44c04b9e6b505fd8e2eb9cea58fb94d,bug,100,18,118
2892c15ddda6a76dc10b7499e56c0f3b892e5a69,maintenance,60,40,100
d50bdd5aa55127635fd8a5c74bd2abb256bd34e3,bug,6,5,11
dd68314ccf3fb918c1fb6471817edbc60ece4b52,bug,10,4,14
8f021222c1e2756ea4c9dde93b23e1d2a0a4ec37,bug,10,2,12
8f1f745331c1b560f53c0d60e55a4f4f43f7cce5,bug,14,13,27
fd89d5f2030ac83324330bfd0bc73abf1beadaa6,maintenance,6,1,7
b8d6568a122ab7bd47b151ff9f9a40cebea579c0,maintenance,1,1,2
6db26ffc917b609402619e03df5af8d1cd371ce7,maintenance,2,1,3
0f0a25bf516843adae479636dc1cf75fd0bd003c,bug,6,0,6
0a2179b169089f871e071c74316371ed43e6c8eb,bug,0,6,6
d002ebf1d8daa5a317645b1c4a3a0b7ea2abc9ac,maintenance,7,6,13
1c5b9e9065567876c2d4a7a16d78f0fed154a5bf,bug,1,0,1
a5196f8cdfbf6ccb20f093aaf48852d6d23b4e0b,bug,0,14,14
3889fd57ea3c58209354862523275774fca9db03,bug,9,2,11
b40971426a837e9dc9c66e1b6bbcb3874eafe4e0,bug,89,28,117
ca6e909f9bebe709bc65a3ee605ce32969db0452,performance,1,1,2
6c5a6cb998854f3c579ecb2bc1423d302bcb1b76,bug,1,1,2
8aefcd557d26d0023a36f9ec5afbf55e59f8f26b,performance,74,25,99
353eb83c1422c6326eaab30ce044a179c6018169,performance,25,9,34
8a2005d3f84457b7d7d8646ab5195341d9e5f06a,performance,4,3,7
b05e6ae58a13b56e3e11882c1fc71948c9b29760,performance,18,28,46
01f49d0b9d0209dc1194255b11601e4b94447b36,performance,5,5,10
f232109773ff5b0c840a6761d74940b9cf0d66ec,maintenance,9,8,17
ad4fb9cafe100a4a9de6e0529015e584d94ac8dc,performance,26,4,30
dabd991f9d8e3232bb4531c920daddac8d10d313,bug,14,7,21
f1dffc4c5431c6bd8972489636573c5cd09ab672,maintenance,1,1,2
f7c21177af0b32a2cd9ee36189637f0c1f0e1e17,maintenance,49,34,83
f9a62d090cf47fae2fe6f6bd8eb9f24482573fd8,bug,1,1,2
13195184a8bc119dbd2f905db325a453047971cb,bug,1,1,2
6e9510b0e0de657ca7c7bfb10ced80b4d237dd58,maintenance,3,3,6
eaeef86718249f5c75b1370f77a9bc11f196a01c,maintenance,13,13,26
932596366760e3f0dac9998665af1c49afcc4285,bug,10,12,22
4f531501e44206862735e81ddf2b70d0dcf6acf6,bug,6,0,6
8a7411a24350bac141271755c66f40c56b0535ae,bug,5,0,5
b72143ab3ed566a12560fa4411a1f02c276dcc39,bug,5,1,6
0ff2ea7d84e31176a046a1eabea59d6e4eecd998,maintenance,23,17,40
94de56ab2062be59d80e2efb7c0dc60ecf616075,maintenance,7,8,15
af0b44a1970fed1cda31d2969c99c46ffc515160,bug,4,0,4
cad3f00763dcf9dfc62cbddf4bd714ab5a71a0eb,performance,32,25,57
b17b35ec13adfeb0346d4b329110b14adc509327,maintenance,1,4,5
6ca7b13dea385484e2fcc89790b8030697c5014a,maintenance,1,1,2
a8901d34872dafcafa23efa0865dcecfd4fddf8c,maintenance,2,2,4
225db7d35c33f076115a583abec238a696f4467e,maintenance,13,4,17
a2595b8aa67011419dae26b47e474f46df902989,maintenance,13,2,15
673c610033a8202c037ecd068c7a235495acda17,maintenance,15,16,31
fd8c37eccdda21153298997417144b38b1623196,maintenance,86,84,170
6d5c3aa84b3e431f2d0fc39c73c867d1a4dd8cff,maintenance,1,1,2
1449032be17abb69116dbc393f67ceb8bd034f92,bug,17,3,20
e681c047e47c0abe67bf95857f23814372793cb0,feature,24,0,24
5a9ae68a349aa076bc8557ee2fcf865574459282,bug,3,2,5
f4c8cc652d9f70680dd91be60a7a455040d0a282,bug,0,3,3
08da1193d2c8c7a25d0cef7f85d0b9f1ad7c583a,bug,2,2,4
380cf090f4f531545b558b04a3dd90d09df52ee9,maintenance,1,1,2
7ff9c073dd4d7200399076554f7ab9b876f196f6,reliability,110,0,110
b56ff9d397cecdaad6c98c9d57cc6fea475e1f50,bug,0,2,2
87009d86dc045d228e21242467a67a5f99347553,performance,3,5,8
83668e7141c7a0aa4035bde94344b81f9cf966ab,bug,16,24,40
f7ad6d2e9201a6e1c9ee6530a291452eb695feb8,bug,38,25,63
ce7e010aef63dc6b37a2354f7c9f5f4aedb37978,maintenance,39,26,65
b2c78cd09b6ef78c8f20190f0b3e6df1d3651b70,maintenance,6,8,14
f4245bd4ebf903541ba758ad06c118626d8c6f18,performance,2,1,3
eb8abb927ae2fd1730e24ea94cd9527f3c086292,performance,0,2,2
b1142e8fec6a594723e5054055a7b53379b90490,bug,5,7,12
19ef20143ff86c8012270c619ac7b6c3b389a8fa,maintenance,1,1,2
a269029d0e2192046be4c07ed78a45022469ee4c,,251,156,407
3d287de3b828226e5a450c7fd5bf4283792dc2b0,performance,7,3,10
beed5ecbaa377fa8bb6a54a6608e8725a21efdbc,bug,8,14,22
a6371b636f9f007ee5c90f85de048bc1b675424a,maintenance,1,1,2
eee4adc709afe40d8c02fa154c63dbeb55d911e3,maintenance,79,81,160
61d08673de1fe68bfba86203258377bf39f234b6,maintenance,9,7,16
4a873a472b3bbcfd425d7ae210afdec28c04e2e5,maintenance,83,84,167
bf89d16f6ef5389f1b9d8046e838ec87b9b3f8b9,maintenance,121,118,239
1f109d5a17b438c4a54cbf6fd87a249e3d72fb21,maintenance,27,44,71
5dabfc78dcedbe46cb2e4872dde448de3cec2979,maintenance,34,34,68
7f93cff90fa9be6ed45f6189e136153d1d8631b0,bug,15,2,17
72f84e6560d18d60a091df27edf81409be6641cb,bug,9,5,14
5b41d92437f1ae19b3f3ffa3b16589fd5df50ac0,performance,17,3,20
bbd08344e3df8c7c1d7aa04bc0c8c9367806e12d,maintenance,2,2,4
27ee40df2b17c84aa7855907df12befe6869b7a7,maintenance,2,0,2
7360d1731e5dc78aec867e65e55f9fb58782b5fe,feature,188,0,188
77ca6cdf0ab8a42f481ec997911bc89e79138723,reliability,2,1,3
877836905da55e8f2426234f42a89287184949e9,bug,7,0,7
bd2d0210cf22f2bd0cef72eb97cf94fc7d31d8cc,feature,489,109,598
1de3e3df917459422cb2aecac440febc8879d410,maintenance,38,101,139
3ecdb3a193a5f224f084c04a63aa28cdccf4d7d0,maintenance,13,11,24
cb20d5188366f04d96d2e07b1240cc92170ade40,maintenance,59,11,70
a42afc5f56f319107e987aa6adf2f65d93d527c7,maintenance,25,48,73
5a87b7a5da250c9be6d757758425dfeaf8ed3179,maintenance,33,33,66
16828088f9e518158edecb6cde7e6fa38e4c889b,maintenance,7,14,21
7845c0497536c566bfef08db1a38ae1ad2c25464,maintenance,12,21,33
8941ec8bb6443d28d5c25311870aeaa809cf1538,bug,15,15,30
640e9396566a1e1f52f2db294755a23f1e62cc97,maintenance,0,5,5
c999af2b347a55174f702702e0df814d05ef5491,bug,3,3,6
3e1e5f501632460184a98237d5460c521510535e,maintenance,41,91,132
4d5476164a052e80d4ef430e368e76dbde96801f,bug,0,3,3
0c9169ccad4aed233fdd49e95da4eada2536a06d,bug,1,1,2
e0d10bfa91b0a089a9e2c378b5c42f4e96171d95,reliability,45,2,47
c41303ced67c4ebf51bf2e7d0f139155e09e0939,bug,1,1,2
2407518de63a2f80d9b850fb525f35df93bbbe53,maintenance,7,62,69
a31437b85aa2cbc4ea80f9ee5d603fdd5430980c,maintenance,13,33,46
857ac889cce8a486d47874db4d2f9620e7e9e5de,feature,65,11,76
bfff68738f1cb5c93dab1114634cea02aae9e7ba,feature,611,3,614
a1c6c5698d53db4c47a25c3a8d11731a4d7b8370,bug,1,0,1
53fdcf992d616484d388a8ab9dad07dc8b8f1178,bug,2,2,4
582987098207f1182ed5c7d01d5fedf7a5f56286,bug,1,1,2
b443e7339aa08574d30b0819b344618459c76214,bug,6,3,9
659c6009ca2e3a01acc9881bafe5f55ef09c965b,performance,3,1,4
fb1813f4a8a27bbd4735967e46931e61fc837a3e,performance,78,21,99
b853fd364810a241050778124842a8c415c72a69,bug,3,2,5
58590b06d79f7ce5ab64ff3b6d537180fa50dc84,bug,69,29,98
1b430beee5e388605dfb092b214ef0320f752cf6,,11,52,63
f2143c4e2ebc6be3f07b7c7527dae7313fde23e1,performance,0,15,15
30ca22c70e3ef0a96ff84de69cd7e8561b416cb2,maintenance,36,7,43
61002f7db33c7d064cddcdab680fb750fa43d8fd,maintenance,1,1,2
0930fcc1ee2f0a810b938bc283a3a262d7adccbb,maintenance,16,10,26
6c7a120ac6c62316ab1fc78dfc0a7b13f3bfcbff,bug,17,17,34
56d35a4cd13e7bc5eca5b2dba5a41794afb17e11,bug,17,1,18
0cfc9255a1efb0467de2162950197750570ecec0,performance,37,26,63
8b67f04ab9de5d8f3a71aef72bf02c995a506db5,feature,30,8,38
ca0e05e4b15193aeba72b995e90de990db7f8304,bug,14,1,15
437f88cc031ffe7f37f3e705367f4fe1f4be8b0f,bug,2,2,4
4538821993f4486c76090dfb377c60c0a0e71ba3,bug,1,0,1
f613dfcb3345dacb8cf99b7bb359acc1c18a1157,bug,13,4,17
e3570639c8b5f2c6a5018a2649c2b7c276af76d7,maintenance,17,11,28
d889dc8382c4d71b6d538b7b13777bc1ec51df10,bug,2,1,3
79e8303677fc15f508b9877e0fea1925c4add6f3,maintenance,6,9,15
62d2b5f2dcd3707b070efb16bbfdf6947c38c194,bug,5,14,19
dcc7dae3cb21184a317f10a12250bd8d6f458077,bug,5,3,8
0c095c7f113e9fd05913d6e1b2cccbe356be039e,reliability,2,4,6
506bf2d82165c09b179a5077e01037f6270a4db3,performance,3,4,7
5b3ff237bef43b9e7fb7d1eb858e29b73fd664f9,maintenance,15,6,21
5c521830cf3dfcf7638d409d8e02ed21020c064f,feature,21,16,37
40389687382bf0ae71458e7c0f828137a438a956,bug,13,22,35
a271fe8527fe9637bdd82c97123b1356940dd84b,maintenance,2,2,4
e5880d76aea443b04e07da19830da0f6f7494eef,bug,14,10,24
89eeddf03327e19cfcbb18efa98e5470e2f5c563,maintenance,2,2,4
66e61a9e9504f61b9a928c9055368c81da613a50,reliability,62,0,62
1c13d5c0872870cca3e612aa045d492ead9ab004,reliability,90,22,112
c398eda0e43a791be0fca6f197a1e2bbb9f16070,maintenance,98,80,178
60fd4da34d55a9cc0d857fc76dc12cf8cab4ed02,maintenance,17,16,33
90c7201b97bb7ac5a4e2605abc0efb5fdfb957f0,maintenance,53,47,100
e29136f80e775b0310273932b4297a62f5574a29,maintenance,45,32,77
c67d859e39896e4286249da89c4ca0ef8bd949cb,maintenance,10,9,19
4a9cdec73f79b2858e9ecf0b6cfac7f6b200bf3a,maintenance,7,1,8
c6ac12a6159c802ae8b757dd13563564e64333df,bug,1,0,1
206f7ab4f49a2021fcb8687f25395be77711ddee,maintenance,15,44,59
5a0790c2c4a18435759a70e1562450035d778339,maintenance,10,50,60
07a038245b28df9196ffb2e8cc626e9b956a4e23,maintenance,5,4,9
a0375156ca1041574b5d47cc7e32f10b891151b0,maintenance,36,16,52
84a8dce2710cc425089a2b92acc354d4fbb5788d,bug,23,17,40
1f5a81e41f8b1a782c68d3843e9ec1bfaadf7d72,bug,3,0,3
b10b8520903204c9a1e4ef4a6827c2f1569aae9b,maintenance,4,8,12
11e27528076e7dee63f1db78bffbef6310f076f4,maintenance,16,16,32
14ece1028b3ed53ffec1b1213ffc6acaf79ad77c,bug,32,2,34
60e6679e28518ccd67169c4a539d8cc7490eb8a6,maintenance,23,23,46
4d92dc0f00a775dc2e1267b0e00befb783902fe7,maintenance,39,2,41
899ad0cea6ad7ff4ba24b16318edbc3cbbe03fad,maintenance,2,0,2
f084db932e6fe877bf8362bc256fc850de196deb,,17,44,61
f307333e14f6b18045eb4198fe646d9b6028f3ed,reliability,35,0,35
5a58ec8766e0ce98fd585eb404b3e56935afafe6,reliability,1,0,1
0617b83fa239db9743a18ce6cc0e556f4d0fd567,bug,9,7,16
786ec7915e530936b9eb2e3d12274145cab7aa7d,bug,15,3,18
f70f362b4a6fe47c239dbfb3efc0cc2c10e4f09c,bug,5,4,9
12e9b892002d9af057655d35b44db8ee9243b0dc,bug,136,56,192
24676da469f50f433baa347845639662c561d1f6,reliability,86,103,189
2ed886852adfcb070bf350e66a0da0d98b2f3ab5,maintenance,150,229,379
e35fd6609b2fee54484d520deccb8f18bf7d38f3,performance,199,170,369
8e48dcfbd7c0892b4cfd064d682cc4c95a29df32,maintenance,119,22,141
39a4bade8c1826b658316d66ee81c09b0a4d7d42,maintenance,2,0,2
291dae472a8976ff461f24c848fee2a03f9ea3c8,bug,1,1,2
8a57d9d61a6e361c7bb159dda797672c1df1a691,performance,58,13,71
6d19c42b7cf81c39632b6d4dbc514e8449bcd346,reliability,5,0,5
fbe845ddf368f77f86aa7500f8fd2690f54c66a8,maintenance,4,4,8
d4c402d9fd97a54bb7ed89f9e9869897eb4f6e1f,maintenance,10,1,11
72b8ab9dde211ea518ff27e631b2046ef90c29a2,maintenance,26,48,74
84061e07c5fbbbf9dc8aef8fb750fc3a2dfc31f3,bug,18,22,40
d17413c08cd2b1dd2bf2cfdbb0f7b736b2b2b15c,maintenance,39,46,85
21ca087a3891efab4d45488db8febee474d26c68,bug,51,16,67
c445e3e0a5c2804524dec6e55f66d63f6bc5bc3e,performance,9,0,9
a30eec2a8650a77f754e84b2e15f062fe652baa7,reliability,7,1,8
6b0310fbf087ad6e9e3b8392adca97cd77184084,bug,10,10,20
256a453546f1cf2c29a639c79fe0d603761a8e25,maintenance,2,0,2
42007efd569f1cf3bfb9a61da60ef6c2179508ca,bug,2,1,3
35121c9860316d7799cea0fbc359a9186e7c2747,bug,2,1,3
b684b2ee9409f2890a8b3aea98525bbe5f84e276,maintenance,2,0,2
e39e07fdfd98be8650385f12a7b81d6adc547510,maintenance,12,12,24
62e823a2cba18509ee826d775270e8ef9071b5bc,maintenance,0,2,2
b720303df7352d4a7a1f61e467e0a124913c0d41,bug,8,7,15
c26d0bad3d0e951487e5dee36632dd3817f42b10,maintenance,1,0,1
0671e704658b9f26f85e78d51176daa861f955c7,bug,1,1,2
b90f687018e6d6c77d981b09203780f7001407e5,bug,11,10,21
fd2dd9fbaf9e498ec63eef298921e36556f7214c,bug,2,0,2
8b472d739b2ddd8ab7fb278874f696cd95b25a5e,bug,1,1,2
c4caae25187ff3f5e837c6f04eb1acc2723c72d3,bug,2,2,4
ba69f9ab7df844125898104e854e063b47c26637,maintenance,16,9,25
37f328eb60a94779dd020084209fc4db2d6444a0,maintenance,2,2,4
d330a5befb88875a9b3d2db62f9b74dadf660b13,bug,2,2,4
64e290ec69be39f1887fa0b403c1e417b6b038e7,maintenance,4,4,8
c437b2733520599a2c6e0dbcdeae611319f84707,maintenance,3,4,7
7247c0caa23d94a1cb6b307edba9dc45fb0798d4,bug,8,8,16
5fd5249aa36fad98c9fd5edced352939e54f9324,bug,4,0,4
731eb1a03a8445cde2cb23ecfb3580c6fa7bb690,maintenance,4,7,11
bda00de7e8569b1fcde27b68fa59e74e14c5f93a,maintenance,2,6,8
5661bd6861b7490394e29aaf74dca812188272e4,maintenance,14,28,42
9b1d0998d24f9c207d5fbdd0b8bac07284e0eda7,bug,3,4,7
3899167dbd6832a3d8d7171b425257ad46b6c40c,maintenance,2,4,6
67eeb5685d2a211c0252ac7884142e503c759500,bug,34,35,69
273df556b6ee2065bfe96edab5888d3dc9b108d8,reliability,209,44,253
b7adc1f363e72e9131a582cc2cb00eaf83f51a39,performance,8,1,9
744692dc059845b2a3022119871846e74d4f6e11,performance,256,55,311
c7064ef13b2181a489836349f9baf87df0dab28f,maintenance,61,69,130
b8b8afe236e97b6359d46d3a3f8c46455e192271,maintenance,5,3,8
6e3617e579e070d3655a93ee9ed7149113e795e0,bug,8,0,8
da1dafca84413145f5ac59998b4cdd06fb89f721,bug,3,0,3
f39490bcd1691d65dc33689222a12e1fc13dd824,bug,14,15,29
437ca0fda3b442dff9e591581b5e1ffdfec24660,maintenance,13,1,14
cc483f102c3f703e853c96f95a654f0106fb2603,performance,1,1,2
56c50f11f4d11cb14d78fe52330efb69d219c62f,maintenance,69,54,123
482a74258fd08d30bf2ab0f5549afab5a5c9daba,maintenance,13,18,31
c8d46e41bc744c8fa0092112af3942fcd46c8b18,bug,41,4,45
73b50c1c92666d326b5fa2c945d46509f2f6d91f,bug,7,7,14
aca92ff6f57c000d1b4523e383c8bd6b8269b8b1,bug,7,2,9
9aaab0589baa61d637a52badddbff2d74f35a955,bug,2,0,2
12062dddda450976b129dcb1bacd91acaf4d8030,maintenance,146,210,356
d6b198bc8a67deee5984fb9506f000ae4fce9d75,maintenance,2,2,4
f710b4b96ba292dfed2153afc47e9063b0abfd89,maintenance,3,0,3
19f5fb7ad679bb361222c7916086435020c37cce,bug,71,51,122
1296cc85c26e94eb865d03f82140f27d598de467,maintenance,8,11,19
5f634d064c709ea02c3cdaa850a08323a4a4bf28,bug,54,13,67
1db913823c0f8360fccbd24ca67eb073966a5ffd,bug,18,14,32
9d0be50230b333005635967f7ecd4897dbfd181b,bug,73,44,117
ee5f4d9cdf32fd99172d11665c592a288c2b1ff4,bug,4,4,8
0637c6f4135f592f094207c7c21e7c0fc5557834,bug,84,73,157
515f41c33a9d44a964264c9511ad2c869af1fac3,bug,20,0,20
2faf2e19dd0e060eeb32442858ef495ac3083277,bug,1,2,3
6d3b82f2d31f22085e5711b28dddcb9fb3d97a25,maintenance,1,1,2
c8afb44682fcef6273e8b8eb19fab13ddd05b386,bug,9,2,11
d3533d72e7478a61a3e1936956fc825289a2acf4,bug,2,0,2
a6b43e382568a49cc64291bfaddf896652d44f70,maintenance,2,2,4
39bc680a8160bb9d6743f7873b535d553ff61058,bug,5,6,11
d21cd8f163ac44b15c465aab7306db931c606908,bug,7,8,15
a9e7f4472075fb6937c545af3f6329e9946bbe66,maintenance,17,10,27
cc3e1bea5d87635c519da657303690f5538bb4eb,,41,10,51
e7d2860b690d4f3bed6824757c540579638e3d1e,,66,115,181
034fb4c95fc0fed4ec4a50778127b92c6f2aec01,bug,7,1,8
51b7e3c9fbe7d22d4e355101e9a73b44fc5c9feb,maintenance,2,0,2
84c664730374248adaf420c0846a6158d64413c7,maintenance,1,0,1
149feb00d7c3f4f06896b245533c957b54e3e052,maintenance,0,2,2
5a20bdfcdc5c5e5f0647d8d99a998066ef5496ac,feature,24,6,30
fab3a549e204172236779f502eccb4f9bf0dc87d,bug,2,2,4
a214238d3bb03723f820b0a398928d8e1637c987,maintenance,3,3,6
f8ec9d6837241865cf99bed97bb99f4399fd5a03,reliability,103,0,103
1f2acb6017d8528135ec3b01ab7cd2be6ea0630b,bug,35,12,47
15121c18a22ae483279f76dc9e554334b800d0f7,bug,15,8,23
a1de02dccf906faba2ee2d99cac56799bda3b96a,bug,5,5,10
4a58579b9e4e2a35d57e6c9c8483e52f6f1b7fd6,bug,25,12,37
b436b9bef84de6893e86346d8fbf7104bc520645,bug,80,31,111
194074acacebc169ded90a4657193f5180015051,bug,1,1,2
5aca07eb7d8f14d90c740834d15ca15277f4820c,maintenance,14,10,24
8aa6790f876e81f5a2211fe1711a5fe3fe2d7b20,bug,1,1,2
b844167edc7fcafda9623955c05e4c1b3c32ebc7,bug,19,0,19
d4edac314e9ad0b21ba20ba8bc61b61f186f79e1,bug,6,4,10
b9a4207d5e911b938f73079a83cc2ae10524ec7f,bug,15,5,20
24b584240a0006ea7436cd35f5e8983eb76f1e6f,feature,68,0,68
c09eef305dd43846360944ad072f051f964fa383,bug,1,1,2
b5eb34c3592545c756e50d882c08417eb60740a7,,35,94,129
3f0ca309858ee186435c608ee9eaafd1c8dcb53a,maintenance,1,2,3
b4d7241596ffb6398ac5535ae8cf80d845b0c254,maintenance,2,4,6
ac48b0a1d068887141581bea8285de5fcab182b0,maintenance,9,21,30
446aaa6e7e993b38a6f21c6acfa68f3f1af3dbe3,maintenance,4,11,15
94d7c16cbbbd0e03841fcf272bcaf0620ad39618,bug,5,4,9
9084d4719784b00ff0bf9c9580007fac8277dbcb,maintenance,1,3,4
1585d8d89ae1791d8f957731f5655700fbcc5664,maintenance,1,0,1
6eebee625544ac4ef1d805da942f463275bd6caa,maintenance,4,4,8
e6362609b6c71c5b802026be9cf263bbdd67a50e,bug,109,88,197
4433871130f36585fde38e7dd817433296648945,maintenance,26,49,75
b7e57e7c2a41826e51fe060fae5158bfc7a04e81,maintenance,19,25,44
e4684b3fbb848446683feecb4aee133344c93933,maintenance,12,30,42
d6797d14b1640d088652c72508b529a3aea479e3,maintenance,63,55,118
e3bb52ae2bb9573e84c17b8e3560378d13a5c798,maintenance,6,2,8
5328e635315734d42080de9a5a1ee87bf4cae0a4,feature,33,9,42
2bba702d4f88d7b010ec37e2527b552588404ae7,bug,1,1,2
6b17d902fdd241adfa4ce780df20547b28bf5801,performance,3,5,8
1032988c71f3f85483b2b4319684d1205a704c02,bug,2,5,7
8dadb198cb70ef811916668fe67eeec82e8858dd,bug,7,1,8
3f8fb9490efbd300887470a2a880a64e04dcc3f5,bug,0,2,2
86ebfd08a1930ccedb8eac0aeb1ed4b8b6a41dbc,bug,4,3,7
30c6e07a92ea4cb87160d32ffa9bce172576ae4c,bug,1,1,2
50689696867d95b38d9c7be640a311494a04fb86,bug,5,3,8
beac2da7565e42be59963824899825d0cc624295,reliability,27,0,27
cf40db137cc2b2a1b3f6850247ac2b181d9d3847,maintenance,0,20,20
567f3e9a70d71e5c9be03701b8578be77857293b,bug,3,8,11
92c28159dce22913aef6aa811ce6fb0f7f3790b1,maintenance,2,2,4
49bd22bc4d603a2a4fc2a6a60e156cbea52eb494,bug,1,1,2
fc04cb49a898c372a22b21fffc47f299d8710801,bug,53,64,117
f868a48d06f8886cb0367568a12367fa4f21ea0d,bug,73,66,139
503358ae01b70ce6909d19dd01287093f6b6271c,bug,4,4,8
2de770a406b06dfc619faabbf5d85c835ed3f2e1,bug,12,18,30
1e424a348303694fabdf8b1efbfcb1a892dfa63a,bug,4,12,16
ba230c3f6dc88ec008806adb27b12088486d508e,bug,7,6,13
4b70df181611012a3556f017b57dfcef7e1d279f,maintenance,4,5,9
5f5249507e4b5c4fc0f9c93f33d133d8c95f47e1,maintenance,21,6,27
109f55651954def97fa41ee71c464d268c512ab0,bug,8,3,11
fa5d11133b07053270e18fa9c18560e66e79217e,bug,2,1,3
d4da6c9ccf648f3f1cb5bf9d981a62c253d30e28,bug,22,7,29
fbbf69456619de5d251cb9f1df609069178c62d5,bug,4,0,4
74072d0a63553720dd3c70a8b8e9407eb2027dbe,maintenance,0,2,2
f0e2dfa7f3e1361ca8fc91c25e67fc4e92613cc9,maintenance,0,45,45
1f94533d9cd75f6d2826018d54a971b9cc085992,bug,11,11,22
c1fccc0696bcaff6008c11865091f5ec4b0937ab,bug,3,3,6
0ef122494020521309be855bfdeeb41f34bf8c94,maintenance,1,0,1
296c355cd6443d89fa251885a8d78778fe111dc4,performance,182,348,530
90576c0b9a0b5323fc4bd7f23f49be0d234f36d1,maintenance,10,22,32
d3d1faf6a74496ea4435fd057c6a2cad49f3e523,bug,38,13,51
f3dc272fd5e2ae08244796bb39e7e1ce4b25d3b3,bug,4,15,19
830156c79b0a99ddf0f62496bcf4de640f9f52cd,maintenance,16,21,37
f3ce8064b388ccf420012c5a4907aae4f13fe9d0,bug,8,8,16
8d5d02e6b176565c77ff03604908b1453a22044d,feature,234,41,275
4c0425ff68b1b87b802ffeda7b6a46ff7da7241c,feature,210,1,211
0031462b5b392f90d17f1d75abb795883c44e969,reliability,419,42,461
9f0ccfd8e07d61b413e6536ffa02fbf60d2e20d8,bug,1,1,2
55138e0bc29c0751e2152df9ad35deea542f29b3,feature,107,16,123
71780577306fd1e76c7a92e3b308db624d03adb9,bug,1,1,2
1693918e0b6988cf5eb93b7da34f30e94360a379,reliability,25,25,50
8365388827663bd6fb773e3623ed9023c0f82b1d,maintenance,10,3,13
1358870deaf11a752a84fbd89201749aa62498e8,,12,4,16
0a80e9867db154966b2a771042e10452ac110e1e,maintenance,7,7,14
5534fb5bb35a62a94e0bd1fa2421f7fb6e894f10,bug,1,2,3
fb40ba0d98968bc3454731360363d725b4f1064c,reliability,29,0,29
1b9c12f44c1eb614fd3b8822bfe8f1f5d8e53737,maintenance,13,15,28
fb0a387dcdcd21aab1b09ee7fd80b7c979bdbbfd,bug,38,3,41
c40ce3c9ea97425a12d7e44031a98fe50add6fc1,bug,37,9,46
347fa6f1c7cb5df2b38d3c9167cfe242ce0cd1da,maintenance,16,18,34
2147b1a6a48e28399120ca51d4a91840a278611f,reliability,109,40,149
e8505970af46658ece2545e9bc1fe594998fdcdf,maintenance,34,21,55
3661d28615ea580c1db02a972fd4d3898df1cb01,maintenance,5,2,7
0d34ec62e18984ac9476208660372306ef54e70d,maintenance,2,51,53
7ad9bb651fc2036ea94bed94da76a4b08959a911,performance,6,6,12
1f7bebb9e911d870fa8f997ddff838e82b5715ea,reliability,1,1,2
71290b368ad5e1e0b0b300c9d5638490a9fd1a2d,bug,12,1,13
08c3a8133810d955d97f7146c50c43e4073f2148,performance,6,8,14
f41c0750538667b87a19c93952e5d42fcc069bd7,bug,18,21,39
b6a758ec3af3ec236dbfdcf6a06b84ac8f94957e,maintenance,91,91,182
91ac6f43317c0bf99969665f98016548011dfa38,bug,40,14,54
fe188c0e084bdf3038dc0ac963c21d764f53f7da,bug,11,3,14
c7acb4c16646943180bd221c167a077e0a084f9c,bug,2,2,4
80e42468d65475e92651e62175bb7807773321d0,maintenance,8,8,16
a827eaffff07c7d58a4cb32158cbeb4849f4e33a,bug,11,2,13
44fc48f7048ab9657b524938a832fec4e0acea98,maintenance,2,2,4
8d6669133d8cdbb7cbe0e1f0f3744e7802a84afe,bug,3,4,7
daea696dbac0e33af3cfe304efbfb8d74e0effe6,bug,0,3,3
70d5d3dcea47c16058d2b093c29e07fdf61b56ad,bug,27,19,46
5f3481e9a80c240f169b36ea886e2325b9aeb745,bug,2,2,4
d0646f7b636d067d715fab52a2ba9c6f0f46b0d7,maintenance,7,22,29
a3710fd1ee8cd542c5de63cf2c39f8912031f867,maintenance,41,36,77
7f1346a9de6a689b03f2c1c3a387e49ec64da267,maintenance,4,4,8
b3a3ca8ca0c3c29abc5b2bfe94bb14f3f4590df9,reliability,50,12,62
de89de6e0cf4b1eb13f27137cf2aa40d287aabdf,bug,2,0,2
98a56ab382079f777e261e14512cbd4fb2107af4,maintenance,1,1,2
b05ab1dc3795e6f997fb0d34f38fce5012533c3e,maintenance,1,1,2
2c94eb86c66e1eaaa1e7d8a2120f4fad5e7e7736,maintenance,1,1,2
55ad63bf3a30936aced50f13452735c2f58b234c,bug,34,26,60
a36b44988cef1fc007535107013571fa691a2d7f,maintenance,19,16,35
1927805e6599d8602d2c0af6a0155c85acc0b214,maintenance,4,3,7
a8526e84ac758ac6da45cf273aa1538a6a7aa3de,bug,1,1,2
a13fb1a4533f26c1e2b0204d5283b696689645af,bug,49,42,91
38877f4e8dbbec12c6fde85ee1fce1dc27ef3290,maintenance,4,9,13
0373130d5bc783751c1fbad948886916a21d4559,maintenance,1,12,13
bf43d84b185e2ff54598f8c58a5a8e63148b6e90,reliability,10,3,13
487caeef9fc08c0565e082c40a8aaf58dad92bbb,bug,32,7,39
553f9008939638335836eec834f4dea310c17eae,reliability,23,11,34
84fe3bef59dc45a1cb0d2f9b0aefa8f1fbfbdf98,maintenance,4,4,8
50797481a7bdee548589506d7d7b48b08bc14dcd,performance,38,2,40
4ba74d00a20256e22f159cb288ff34b587608917,bug,12,13,25
0ef90db93a4ddfc300af288c2a1bfc1e6c79da64,maintenance,13,13,26
6ba495e9259cd9a0b40ebd6c315143535c92542f,feature,80,26,106
91cc219ad963731191247c5f2db4118be2bc341a,bug,1,0,1
c333e073b7bf76dc819a6b4ce6bef88ee5fa5e50,maintenance,1,3,4
785b4b3a5a992eeb8b495a89b6f690b383010aba,maintenance,1,1,2
833576b362e15c38be3bfe43942cda693e56287c,bug,2,18,20
ac046f1d6121ccdda6db66bd88acd52418f489b2,bug,12,8,20
e6b5d30104db5f34110678ecab14988f1f1eff63,bug,8,4,12
1c718505171b06dbb60eafcb3fddba877dae5f7b,maintenance,4,4,8
5a4a798937f92413cb7dbdb6bd554186024092e9,maintenance,1,1,2
6487a9d3b5476ffd1bbbe97e58cf26dbeb7a5d4a,bug,14,5,19
78f1ddbb498283c2445c11b0dfa666424c301803,bug,2,1,3
43b38520296d0c1730c78c878e1d6d1a49122091,maintenance,1,1,2
024eab4d5bf7e3168a2b71038b3e04e6b1f376ed,bug,0,19,19
d4bfe2f76d785cc77611a4bda8cedaff358d8c7d,maintenance,10,40,50
210ad6aedb332e73167ece5af9bd47f0da8c2aca,performance,8,5,13
4159175058987cb68aefd0e9eec2598b795363b4,bug,1,5,6
62e086be5d2abef8cad854bc5707329ad345f2ec,maintenance,54,58,112
43ce1d23b43330634507a049b55c36e91d27282e,maintenance,58,221,279
c364b22c9580a885e0f8c0d0f9710d67dc448958,bug,8,15,23
de9a55b841132f7ae097f6e31ccebad2d5030cf5,maintenance,103,97,200
0610b6e99939828b77eec020ead0e1f44cba38ca,bug,5,5,10
11013911daea4820147ae6d7094dd7c6894e8651,feature,36,10,46
f157a4aa98a18bd3817a72bea90d48494e2586e7,maintenance,22,13,35
8a8a2050c844d9de224ff591e91bda3f77bd6eda,maintenance,4,0,4
4ab2f15b7f709c3626a7eed075a7225b4c775c7e,maintenance,9,16,25
bc0b0d6d69ee9022f18ae264e62beb30ddeb322a,maintenance,42,1,43
7f4520cc6242780ce720aa440ad4b391f998b558,maintenance,3,3,6
748de6736c1e482e111f9d1b5a5d5b1787600cad,feature,1378,3,1381
bbd6851a3213a525128473e978b692ab6ac11aba,,21,3,24
a9e220f8322e2b0e0b8903fe00265461cffad3f0,,3,3,6
a41f20716975910d9beb90b7efc61107901492b8,bug,6,2,8
0eab928221bac8895a0b494a16a8810002bd8645,maintenance,2,1,3
9aee2286071c23c535fe9928eec1a26e0bcf256d,feature,3,2,5
f8514083cd61daef12fba5ef883ad9352c450428,bug,102,26,128
1938a150c25bf7c2c47182e753a1038945b70b0e,bug,22,2,24
b31e15527a9bb71b6a11a425d17ce139a62f5af5,maintenance,235,229,464
03f5d8bcf094a5e3b501bd2ae1553656efa8d1be,maintenance,5,33,38
b767e78a179e5ab30fdbff1686d074ac270471eb,bug,16,12,28
e6462869e4fd88be5141a356ee0c28d8067340cc,bug,1,1,2
5adfee9c17314c1411095c23191c3cb0c2d25f9f,bug,2,2,4
5887e98b609e96ce61ee0528cf94a2bfdc809dd7,bug,1,0,1
ffacfa7a79d6c00624196b2d13b0a7f72f2b8227,bug,13,13,26
3e03f9ca6a2599db1823bb0ea24e0845219a0e69,bug,5,1,6
726447d803802cd0be8f62d17c4a34421781b938,performance,7,7,14
089ceecc1ea4a69ed8bcc5c7c7b96ce487e26b33,maintenance,16,8,24
f4a01017d678fe4baecf480e79d7c4f4b7ebc772,bug,2,1,3
627ad9fd0733f0a31a266ff98a4a933eee710f0b,maintenance,2,1,3
0b8e58a140cae2ba1c4a21ccae7c6c3c939c51f9,maintenance,61,56,117
88b6edd17c62b7d346d21f4087893ce7d4ef828a,maintenance,2,4,6
759d427aa5a9d88a81afd11817cdeb40aea85234,maintenance,0,19,19
f68301656b5f5d2de104f2687add6beeb8f3c3b9,bug,1,0,1
0568c518937ee3a9b6a94d18bae9c150fe5d6832,performance,2,2,4
6fd058f7791087648c683eb8572edf3be3c4c23c,feature,332,39,371
2ec0ae3acec47f628179ee95fe2c4da01b5e9fc4,bug,12,5,17
2a8964d63d50dd2d65d71d342bc7fb6ef4117614,bug,13,0,13
2ac3b6e00acb46406c993d57921f86a594aafe08,maintenance,41,30,71
2fa3cdfb319055fd8b25abdafa413e16f00ad493,maintenance,43,67,110
33b9817e2ae097c7b8d256e3510ac6c54fc6d9d0,maintenance,5,1,6
9c1ee184a30394e54165fa4c15923cabd952c106,bug,9,0,9
a2dc52b5d1d8cc280b3e795abf1c80ac8c49f30c,reliability,3,0,3
b920c75502cb2c48654ef196d647c8eb81ab608a,maintenance,55,31,86
c21770573319922e3f3fcb331cfaa290c49f1c81,maintenance,57,46,103
12b7ac176831df1aa58a787e67c3e5d698b30163,maintenance,25,27,52
e4d996ca806e93dddb5d76c0d3d859b494c559f6,maintenance,6,6,12
f888e652d758bfe0c04c209b72a05972daeba386,maintenance,3,3,6
bc8e67409ccdcff72c3f1656b1fb1aad7ff396db,bug,5,11,16
955ce5f5be67dfe0d1d096b543af33fe8a1ce3dd,maintenance,59,92,151
eefd7f03b86b8a319890e7fac5a6fcc7f8694b76,bug,8,1,9
c9877b205f6ce7943bb95281342f4001cc1c00ec,bug,3,3,6
abc8746eb91fb01e8d411896f80f7687c0d8372e,maintenance,1,0,1
f40339031b04279c3fdde7ac5fe97db33b2a7694,feature,24,7,31
bb23c20a851a5038b255a3c0d0aa56093c1da3f8,maintenance,17,34,51
596397b77c895d0fa3674f579c94ad5ea88ef01d,maintenance,1,10,11
ca0faba0e8ac844dc0279825eb8db876b5962ea5,maintenance,140,167,307
d444c3c38189b3f18337a213855ac1c07af4e2d9,maintenance,121,141,262
75507efb1372b6acf1aa6bf00ebd49ce196fd994,performance,1,8,9
8b0f9e8f78bd0a65fa001bf18f2c47eef2893a10,,8,5,13
9bffad1ed2a003a355ed1b42424a0ae3575275ed,maintenance,774,121,895
32ed5058ce90024efcd811254b4b1de0468099df,performance,20,17,37
3b9d4ed26680771295d904a6b83e88e620780893,performance,13,9,22
a63c9eb2ce6f5028da90f282798232c4f398ceb8,performance,1,10,11
114e9fc90703bd6aac0229fb559e97caa6c49770,maintenance,0,8,8
8df9675f8b498d0bfa1f0b5b06f56bf1ff366dd5,bug,67,55,122
9ca92389c5312a51e819c15c762f0abdc7f3129b,maintenance,57,51,108
7234ab2a55e77784b44cf2d862136d9e41b8d98a,performance,3,11,14
e2d670523c6c4ccb0fca9f3ab1b8f066d9aa57d6,maintenance,16,17,33
f7c439504ccba0cca43271e651013ab97a221c62,maintenance,2,3,5
c5ca7c7636fa689a9746b6032f83aa7fffec31c6,reliability,19,3,22
29fa89d088941d79765d60f22d5ccdd6b8696e11,performance,54,32,86
79ffab34391933ee3b95dac7f25c0478fa2f8f1e,bug,19,3,22
c4b5a614316c505922a522b2e35ba05ea3e08a7c,bug,6,2,8
a9e817425dc0baede8ebe5fbc9984a640257432b,reliability,1,3,4
485c26ec70f823f2a9cf45982b724893e53a859e,bug,11,1,12
b5451f7b2694b04d9f912f6cf09db1729f291996,bug,2,1,3
e84a26ce178345498a7eca0590852bcc36f1092f,reliability,12,6,18
226e7dabf5534722944adefbad01970bd38bb7ae,maintenance,0,2,2
6b82f3cb2d480b7714eb0ff61aee99c22160389e,maintenance,2,1,3
0f2ddca66d70c8ccba7486cf2d79c6b60e777abd,reliability,9,0,9
e44543b83bf4ab84dc6bd5b88158c78b1ed1c208,bug,1,1,2
f73953c0656f2db9073c585c4df2884a8ecd101e,bug,4,4,8
06705bff9114531a997a7d0c2520bea0f2927410,maintenance,45,10,55
e7c9e3e99adf6c49c5d593a51375916acc039d1e,bug,1,1,2
a7b19448ddbdc34b2b8fedc048ba154ca798667b,bug,1,1,2
cc0fb9ad7dbc5a149f4957a0dd6d65881d3d385b,maintenance,17,11,28
fe2c8191faa29d7a09f4962198f6dfab973ceec4,reliability,52,7,59
563bdd61fe4dbd6b58cf7eb06f8d8f14479ae1dc,reliability,9,1,10
a269eb18294d35874c53311acc2cd0b5ef477ce5,maintenance,20,20,40
60e58e0f30e723464c2a7d34b71b8675566c572d,feature,65,21,86
edf7245362f7b8b8c76c4a6cad3604bf80884848,maintenance,2,42,44
d33a1976fbee1ee321d6f014333d8f03a39d526c,bug,7,2,9
afd4672dc7610b7feef5190168aa917cc2e417e4,feature,17,15,32
8d03c7a0c550e7ab24cadcef5e66656bfadec8b9,bug,2,2,4
2842c3b5449f31470b61db716f1926b594fb6156,reliability,3,1,4
395a87bfefbc400011417e9eaae33169f9f036c0,bug,4,2,6
7d39db14a42cbd719c7515b9da8f85a2eb6a0633,performance,31,17,48
9f24e4208f7ee2748f157368b63287dc903fcf60,performance,30,37,67
b713a5ec55bf73c833f9883cdd761b20ee61a1ab,maintenance,30,177,207
3197ebdb130473a92760100cbfe0d7e671838f48,feature,290,0,290
7ce9d5d1f3c8736511daa413c64985a05b2feee3,bug,5,3,8
afc32f7ee9febc020c73da61402351d4c90437f3,feature,13,1,14
d6014301b5599fba395c42a1e96a7fe86f7d0b2d,bug,10,2,12
8f64b32eb73fbfe9f38c4123121b63ee409278a7,bug,4,2,6
8b1a8ff8b321a9384304aeea4dbdb9747daf7ee8,performance,0,1,1
8750c6d5fcbd3342b3d908d157f81d345c5325a7,bug,4,1,5
7d8f9f7d150dded7b68e61ca6403a1f166fb4edf,bug,8,0,8
ccd2506bd43113659aa904d5bea5d1300605e2a6,feature,59,0,59
f63e6005bc63acc0a6bc3bdb8f971dcfbd827185,maintenance,32,42,74
8dc207c0e7a259e7122ddfaf56b8bbbc3c92d685,performance,39,44,83
ed5bde0bf8995d7d8c0b5a9c33e624a945f333ef,maintenance,58,67,125
722bde6875bfb49a0c84e5601eb82dd7ac02d27c,maintenance,4,1,5
7a262f7c69163cd4811f2f838faef5c5b18439c9,performance,29,7,36
56b19868aca856a7d7bf20c3a7a1030e4fd75b2b,reliability,71,10,81
e6f009b0b45220c004672d41a58865e94946104d,bug,10,2,12
a4912123b688e057084e6557cef8924f7ae5bbde,feature,216,58,274
ebd3610b110bbb18ea6f9f2aeed1e1068c537227,bug,8,1,9
05bf9e839d9de4e8a094274a0a2fd07beb47eaf1,bug,7,0,7
090542641de833c6f756895fc2f139f046e298f9,bug,3,5,8
2dc6b0d48ca0599837df21b14bb8393d0804af57,reliability,23,11,34
8fa43a81b97853fc69417bb6054182e78f95cbeb,bug,8,1,9
705895b61133ef43d106fe6a6bbdb2eec923867e,performance,11,3,14
3d0518f4758eca4339e75e5b9dbb7e06a5ce08b4,feature,98,69,167
8bad4597c2d71365adfa846ea1ca6cf99161a455,maintenance,8,8,16
2acf2c261b823d9d9ed954f348b97620297a36b5,bug,19,2,21
d794bf8e0936dce45104565cd48c571061f4c1e3,bug,3,0,3
ba4439165f0f0d25b2fe065cf0c1ff8130b802eb,bug,16,13,29
7be2baaa0322c59ba888aa5260a8c130666acd41,maintenance,1,1,2
7f5aa215088b817add9c71914b83650bdd49f8a9,,41,16,57
9eddacf9e9c03578ef2c07c9534423e823d677f8,performance,7,4,11
e187c6588d6ef3169db53c389b3de9dfde3b16cc,bug,3,6,9
074ca44283bf031678e67af7d82668bb03c55a55,maintenance,0,18,18
b9ec63f78b425c0e16cc95605b5d4ff2dc228b97,bug,0,3,3
9fd9784c91db79e953ea3fe3741f885bdc390a72,maintenance,5,5,10
fdff73f094e7220602cc3f8959c7230517976412,bug,2,1,3
e7f07968c16bdd9480001c0a9de013ba56889cf9,bug,1,1,2
e6b8bc09ba2075cd91fbffefcd2778b1a00bd76f,bug,15,6,21
06a279d636734da32bb62dd2f7b0ade666f65d7c,bug,7,4,11
c4be0c1dc4cdc37b175579be1460f15ac6495e9a,,107,68,175
97e133b4543c5c677e768a8538d6d704c4218ff2,maintenance,0,4,4
83982b6f47201c4c7767210d24d7d8c99567a0b3,maintenance,14,64,78
abda14189251563a50f56da5ea2e37e904ac4cba,maintenance,6,6,12
4ec110281379826c5cf6ed14735e47027c3c5765,bug,20,10,30
b3881f74b31b7d47d0f1c4d89ac3e7f0b9c05e3e,feature,36,5,41
a5b5ee320185adc091a3a31630d278806b19d8f0,maintenance,3,1,4
17bd13b31ce4fe7f789d8848e8cbc8cb42b10544,maintenance,4,7,11
c644f0e4b56f9a2fc066cd0d75a18074d130e4a3,,23,2,25
ba80b1019aa722b24506db1ee755e0bb2f513022,reliability,116,3,119
c31910672376dfb8d020e32afa7249763bcd924a,maintenance,4,141,145
c39a7f84d7845aa95d1c7c168f38215aedcc13c2,reliability,20,0,20
0087d9fb3f29f59e8d42c8b058376d80e5adde4c,bug,8,1,9
29eaf024980e07cc01f31ae4ea5d68c917f4b7da,bug,2,1,3
8556e8f3b6c4c11601ce1e9ea8090a6d8bd5daae,bug,18,3,21
648f5879f5892dddd3ba71cd0d285599f40f2512,reliability,5,7,12
2ccb5fb9f113dae969d1ae9b6c10e80fa34f8cd3,bug,85,6,91
393418676a7602e1d7d3f6e560159c65c8cbd50e,bug,86,60,146
3300beda523136f9f87821e4fba85c5c9e319645,,37,32,69
560671a0d3c9ad2d647fa6d09375a262e1f19c4f,maintenance,149,62,211
e8134b27e351e813414da3b95aa8eac6d3908088,bug,10,5,15
5d1b1b3f492f8696ea18950a454a141381b0f926,bug,105,64,169
6b38e842bb832a3dbeb17e382404aef3c40ac5f9,bug,18,2,20
e83c1397cafc4e44f868289db5e417463c0d09a4,reliability,5,2,7
02d211688727ad02bb4555b1aa8ae2de16b21b39,bug,6,17,23
71c5576fbd809f2015f4eddf72e501e298720cf3,,16,8,24
b7be019e80da4db96d283734d55366014509911c,bug,1,1,2
7a2fcbf7f85737735fd44eb34b62315bccf6d6e4,bug,60,22,82
4c9c544e4987efe6643ad5692af47a0abfd4e0d1,maintenance,3,3,6
23712a9c28b9f80a8cf70c8490358d5f562d2465,bug,2,0,2
ed9b3e3379731e9f9d2f73f3d7fd9e7d2ce3df4a,bug,2,0,2
c3a326a657562dab81acf05aee106dc1fe345eb4,maintenance,20,21,41
920313a726e04fef0f2c0bcb04ad8229c0e700d8,maintenance,230,111,341
e21675d4b63975d09eb75c443c48ebe663d23e18,feature,34,118,152
3a06d778dfeda7eaeeb79bfa49cf97f2aae132b4,maintenance,24,18,42
ac51d83705c2a38c71f39cde99708b14e6212a60,bug,3,2,5
498e5f24158da7bf8fa48074a70e370e22844492,performance,77,79,156
a9df9a49102f3578909cba7bd33784eb3b9caaa4,performance,49,49,98
cde6436004ad9cd8cab5a874b6fa8b01f1da91bf,maintenance,0,8,8
30773840c19cea60dcef39545960d541b1ac1cf8,feature,91,8,99
032115fcef837a00336ddf7bda584e89789ea498,bug,2,0,2
fde4d95ad8711c84a36735a17136c45b19746af9,maintenance,19,20,39
0390131ba84fd3f726f9e24fc4553828125700bb,feature,452,224,676
ff7ef329b268b603ea4a2303241ef1c3829fd574,,4,1,5
93c0d86371a5b2e68473752a6e54ff03185c473e,maintenance,1,0,1
23475e264c4f5c8b635a31924851287ead1ebe32,maintenance,3,6,9
25f1ee3aba17584ba4810da892175acab7fff9c8,,4,7,11
565a9617b2151e21b22700e97a8b04e70e103153,bug,0,4,4
791b7f08954869d7b8ff438f3dac3cfb39778297,bug,39,17,56
2a21e37e48b94388f2cc8c0392f104f5443d4bb8,reliability,15,1,16
97df5d155dee478efe33b001f502e9630e1bba92,maintenance,17,38,55
cfe82c856747b7841a3a00d591ce9ed46f579d27,maintenance,5,22,27
815a1130687ffac2c3e91513ce64aab629d6a54d,maintenance,13,28,41
8e1a4857cd92e32e642b3e7184c7f6bf85c96e2e,,32,10,42
14ce0cb411c88681ab8f3a4c9caa7f42e97a3184,bug,8,11,19
d94e99a64c3beece22dbfb2b335771a59184eb0a,bug,2,3,5
ae2d9fb18e575ed37ffc241ece4bf68f0be4ae32,bug,1,0,1
f99b25897a86fcfff9140396a97261ae65fed872,feature,90,10,100
8f72fbdf0d92e6127583cc548bf043c60cd4720f,maintenance,3,3,6
a996031c87e093017c0763326a08896a3a4817f4,bug,14,12,26
8c3bf8a01c005385e9be0bc992e10abfb355278c,maintenance,17,43,60
ef2cabf7c6d838eb0ee2b4fb8ef84f7c06ce16d9,bug,7,4,11
3c37fc86d20fe35be656f070997d62f75c2e4874,bug,8,12,20
3856d30ded1fe43c6657927ebad402d25cd128f4,maintenance,0,1,1
6da0b38f4433fb0f24615449d7966471b6e5eae0,,269,267,536
f287a1a56130be5fdb96a4a62d1290bd064f308e,bug,21,88,109
3e624fc72fba09b6f999a9fbb87b64efccd38036,maintenance,29,75,104
22359f5745eb26bd3205a1ede7968c8944398220,maintenance,15,17,32
01436ef2e4710317f826c4893b31c07b2d8df88c,maintenance,2,10,12
0b09923eabd92f11a8b272dd3fd0347332d0e1e2,maintenance,6,1,7
5128273a326679970b9196a27ff812670927c1c4,maintenance,3,3,6
22208dedbd7626e5fc4339c417f8d24cc21f79d7,performance,57,34,91
af6f029d3836eb7264cd3fbb13a6baf0e5fdb5ea,maintenance,13,17,30
8a0aba733db1adb5e1f0e828889a18f4c1c512de,maintenance,9,0,9
3244fcb1ae03362e4aa8cb1a9039fbfd61661859,maintenance,2,0,2
5bf5683a33f3584da6eced480967c4f7e11515a8,feature,28,0,28
7ffe1ea8949c75ecffb7a4d988bb881a9fa62fbe,bug,27,8,35
a1aebc1e2da9a7bee4ff8cce510b08f469d1929e,bug,10,2,12
c894058d66637c7720569fbe12957f4de64d9991,performance,133,77,210
c2774d84fd6cab2bfa2a2fae0b1ca8d8ebde48a2,bug,15,15,30
688f05a01983711a4e715b1d6e15a89a89c96a66,bug,1,1,2
03010a3350301baac2154fa66de925ae2981b7e3,maintenance,123,88,211
39d80c33a068d9fa63a36c3b2c0d718d38440dd1,maintenance,0,2,2
6873fa0de14e49c433f1f181c54e511f4f3d459d,feature,271,2,273
4d20c685fa365766a8f13584b4c8178a15ab7103,bug,6,0,6
ede86cc473defab74d778aeac14b19f43129d4d1,reliability,16,0,16
c806e68f5647109350ec546fee5b526962970fd2,bug,9,3,12
c2ea3fde61f1df1dbf062345f23277dcd6f01dfe,maintenance,40,1528,1568
240799cdf22bd789ea6852653c3b879d35ad0a6c,feature,101,72,173
5e8814f2f74f53d58aa5679bf32b38a7940033fe,maintenance,70,69,139
9f6200bbfc962d8f926278cf5d5ddb90a228c322,maintenance,42,56,98
f702ba0fd7d50b5f5f5aea5317875a10d40b869f,performance,33,35,68
914258bf2cb22bf4336a1b1d90c551b4b11ca5aa,,47,3,50
730c213c79a638137b47a90624e4bac252f07ae7,performance,5,8,13
8eea80d52b9d87cfd771055534bd2c24f73704d7,maintenance,4,3,7
4db46fc266b84a04b73b7a4c6ebe8a543a62a2ff,maintenance,17,2,19
2a43a878001cc5cb7c3c7be2e8dad0a1aeb939b0,bug,22,12,34
7ee1ec4ca30c6df8e989615cdaacb75f2af4fa6b,bug,3,1,4
899fc1a4cf404747de2666534d508804597ee22f,bug,13,3,16
9d9f177572d9e4eba0f2e18523b44f90dd51fe74,reliability,8,3,11
cf17fea6575cb1739552e1d0cb2b446305ee3d0c,bug,46,28,74
ae4d537211ff250a8c23c4f1227c4276cd2508ab,bug,14,0,14
df22291ff0fde0d350cf15dac3e5cc33ac528875,bug,57,24,81
166348dd37a4baacfb6fe495954b56f56b116f0c,bug,16,22,38
68629f29c6764c37ebdceec2f6bbef6637eaf420,bug,10,8,18
5c79161689aede2d487d707d5931a22eadf66120,maintenance,12,12,24
79f0be8d2e6ebde27dfb3beff18eb689d5c4e36c,reliability,50,2,52
6bc6e63fcd7dac9e633ea29f1fddd9580ab28f3f,feature,73,51,124
030ba6bc67b4f2bc5cd174f57785a1745c929abe,bug,24,5,29
a30d542a0035b886ffaafd0057ced0a2b28c3a4f,bug,69,30,99
c4a0c46ec92c194c873232b88debce4e1a448483,bug,73,12,85
af5bc92dded4d98dfeabc8b5b9812571345b263d,maintenance,350,350,700
e5f8eab8851dff162e7ade46f084cb8575dc45f7,maintenance,4,4,8
4776004f54e4190e104caf620fd0fa5909412236,maintenance,71,54,125
1f7c14c62ce63805f9574664a6c6de3633d4a354,,7,15,22
7d55992d60caa390460bad1a974eb2b3c11538f4,maintenance,0,4,4
8ab22b9abb5c55413802e4adc9aa6223324547c3,,167,99,266
4537398d91e6e03811ba971d959b762137058c1a,maintenance,6,0,6
5e745b041f2ccad63077118b40468521306f3962,performance,61,13,74
91246c009094142f95ecc7573b7caed2bcef52c7,bug,1,0,1
16eb72956496594d023a7d7cd14a86404ad195ad,performance,3,0,3
525f4ed8dcb72c71b306a78ecbf06f41d08fe441,reliability,58,24,82
a1d6cc563bfdf1bf2829d3e6ce4d8b774251796b,reliability,113,88,201
f3bd1f3fa8ca7ec70cfd87aa94dc5e1a260901f2,bug,30,27,57
ee12b630687d510f6f4b6d4acdc4e267fd4adeda,reliability,49,62,111
a02908f19c819aeec5e3dcf238adaa6deddd70b0,bug,108,34,142
c001077f4003fa75793bb62979baa6241dd8eb19,bug,1,1,2
37609fd5ae62db75026d9f53096a1fbc35e040d9,reliability,2,1,3
88aa3cff4e9a38b953de9fbc54c96e619a2bb9f9,maintenance,1,1,2
d015641734cde55d2fce48a6db3983c8a029fe05,bug,15,5,20
cd21322616c3af265d39bf15321d436e667a5dd1,bug,21,0,21
b4df2030858bde986cb6ff2e4b45945f84649e32,bug,3,2,5
bf068ee266f9dbaa6dacb8433a366bb399e7ae5b,bug,10,2,12
2b2d6d019724de6e51ac5bcf22b5ef969daefa8b,maintenance,277,282,559
ec05e868ac80cc8fc7de6e5cf773b232198e49af,maintenance,3,4,7
12219aea6b944e36795267be31d43f9c484841be,maintenance,67,42,109
34071da71a665d8c81e3b3467c9a2e7c56386fec,bug,7,3,10
bc965ab3f2b4b7bb898b11d61d25295c2053b8ac,bug,29,1,30
0123c93998511978556b03d2bb023af92aa24d55,bug,1,1,2
d5a0d4f732af3438e592efab4cb80076d1dd81b5,bug,5,2,7
9c83a923c67df311c467ec956009f0eb4019195d,bug,10,0,10
6be2ded1d7c51b39144b9f07d2c839e1bd8707f1,performance,193,30,223
1320cbcf771a20b44cf580712b843d213ae75cd3,maintenance,2,2,4
ce89f46cb833f89c58a08240faa6b5e963086b8a,reliability,23,11,34
b5f10eed8125702929e57cca7e5956b1b9b6d015,bug,12,1,13
e29d1cde63be0b5f1739416b5574a83c34bf8eeb,maintenance,33,26,59
8a266467b8c4841ca994d0fe59f39e584650e3df,reliability,23,1,24
d03856bd5e5abac717da137dc60fe4a691769bd0,bug,23,18,41
49f1487b2e41bd8439ea39a4f15b4064e823cc54,maintenance,14,7,21
e4079a11f5ed966b7d972cc69e8d337a0f095e32,reliability,18,9,27
c07651b556323e0e763c452587fe29d2b034b314,reliability,15,0,15
dd919b9822c5fd9fd72f95a602440130297c3857,maintenance,22,1,23
3e3398a08d6e516675d5af853d625dc7dd90eab1,bug,29,0,29
632eaeab1feb5d78c1e2bfb1d2dfc0ebb8ac187f,bug,47,16,63
f0e6c98593eb8a77edb7dd0edb22bb9f9368c567,reliability,124,45,169
cd1aac32923a9c8adcc0ae85e33c1ca0c5855838,feature,58,10,68
61628a3f3a37af2bf25daf8e26fd6b76a78c4f76,bug,152,59,211
d2a1763791a634e315ec926b62829c1e88842c86,feature,257,50,307
64769240bd07f446f83660bb143bb609d8ab4910,feature,700,6,706
678aaf481496b01473b778685eca231d6784098b,feature,59,112,171
9ddfc3dc75b5cc55ff3cfa586e962d252f1db9d3,bug,4,3,7
cf108bca465dde0c015f32dd453b99457d31c7c7,bug,155,156,311
2e9ee850355593e311d9a26542290fe51e152f74,bug,80,1,81
93e3270c87549dc531a0b0e5d06362d998d810cb,maintenance,62,44,106
5f21b0e642d7bf6fe4434c9ba12bc9cb96b17cf7,bug,234,56,290
953e622b601f58b7cc0f29fe644457fa40a18456,bug,3,4,7
47b4a50bebfd34b5e1fa2a9c673c8f31fa231cc1,bug,2,0,2
07031431072ece801d53d2c03d5e5bb21f4f64a4,bug,41,19,60
d755fb384250d6bd7fd18a0930e71965acc8e72e,bug,4,0,4
654b4908bc17a6318d18f3036fecc5155de92f55,maintenance,84,59,143
7061eba75ceb0835ba61e7cbd757a6f9c1e4af92,performance,95,24,119
6afd670713c9e7d5c5550e379dfedca8ffab4c90,bug,1,6,7
7477827f6686ce29b6216d9eb26f6b9027742dcc,,3,3,6
d9c769b769a8bcd70371c71797fc4e407b37ba75,maintenance,2,2,4
9102e4fa8016af8bf1a263df913ee8fdafd4dfb0,bug,8,11,19
1973adcba570c226de840299056e055a3614185e,bug,4,1,5
787e0981fad97a5ca3d07c7afe115a7e345b2861,bug,2,0,2
a379cd1d6bb00f9f5d2759d4a5621a884df5914e,bug,3,3,6
363d4251d4bd984c304e0989789f6494343660fd,bug,6,4,10
f9a8ac99fd79eb961a8573ccf058439bc17b4d3a,maintenance,0,5,5
772cb7c83ba256a11c7bf99a11bef3858d23767c,feature,209,1,210
4db9c54a53135b7c1c1f403f1aeaf9fc0d7738b8,maintenance,9,9,18
7e5a8cdd843b7af8d6d38a9bf96306145edb66e0,bug,5,8,13
cfbe7e4f5e4a0e1fc2ff23b167bfb3fa992f623d,bug,4,0,4
f795e1407343ebe6597653f4a6a7f770676e84c5,maintenance,10,9,19
7ad72ca60b6be3c79f90a81ce5883e12a2c6e667,maintenance,0,1,1
574ca174c97f790086e3e6f2251381420ad38fd0,maintenance,13,13,26
3537576a707c6df98e883b77b854c6083f844602,maintenance,2,6,8
74767c5a2dca0a60676d60d36377a41f60ca42ba,maintenance,7,7,14
fdf6c7a7683c6272e953a33358920e98a4d93cf0,bug,20,7,27
31b481dc7c249eac0a108ec5dfc0d4aef2217e39,bug,1,0,1
69baee062a044ef1588e423e52131710e7584d1a,maintenance,4,10,14
91d99827791fdd5f9424458ad5ae870f89dbcadf,maintenance,34,34,68
07d45f126712fea3a9f44068bf65e0a26a162286,maintenance,1,2,3
ed8f9c751feb3aebf7c0dd25e61481a16412bd6e,bug,6,4,10
8a35694e1181a5c6d6496dca09407fc7fa4c86c2,maintenance,3,3,6
e7dfb2463e3c1b10c38372023e0186d25dec1fa6,bug,12,8,20
f3b35f063e9a795495fe2f7a2fe55fab11f8ab12,bug,12,10,22
71dc8fbcf5f6363342bd636a646eeac7cfef25c3,bug,15,1,16
91ef4caf800030fa6e5224b8a41f8c74787b303d,bug,24,6,30
4d04e4fbf8fc9f5136a64d45e2c20de095c08efb,bug,3,1,4
2856922c158605514ec5974a03097eaec91f4c0d,bug,2,1,3
571640cad3fda6475da45d91cf86076f1f86bd9b,maintenance,19,4,23
cd0b6a39a1d68b61b1073662f40f747c8b728f98,maintenance,2,0,2
624080eded68738daee041ad64672a9d2614754f,,30,7,37
944600930a37aa725ba6f93c3244e2d77a1e3581,bug,2,1,3
0bf7e8379ce7e0159a2a6bd3d937f2f6ada79799,bug,62,9,71
03cddb80ed2dacaf03c370d38bcc75f8303a03b8,maintenance,4,4,8
519deca0496a4df07d15acf3181ca5d573bffdec,bug,47,17,64
7e01c8e5420b6c7f9d85d34c15d8c7a15c9fc720,bug,10,0,10
1930479c4b6bbcb6f164a5b3498e0d98329967f4,performance,9,10,19
2c8be6b222f76c332d9faeb00c047996d340632c,maintenance,7,7,14
0623543b3335c8e439cacf21af99bbf45da42c5a,bug,27,8,35
cd59e7b9781a35716b8a3e8c4aa2d48081d7daf7,maintenance,4,1,5
dfc5d03f12e706c19ee37734184ea96582ef931d,bug,20,6,26
f1fa3342e271029f93d323ca664809b94594fe04,bug,3,5,8
f8a87d89304c1eea8e4a8dc02d134f57590913c6,bug,8,6,14
8f6e39a7ade8a5329c5651a2bc07010b3011da6a,maintenance,305,295,600
60bd63d1928c65abd71d8b9b45672cf6e3101845,maintenance,6,6,12
c19204b0ae3f8a125118fd5d425d3c7a5f8fda9b,bug,13,16,29
8753e88f1b4345677620ec68f847222a6301e2fd,bug,7,6,13
ef7377289a1510d638004158e43878643bc75dc5,bug,2,0,2
c83617db76353ff30e825874be2c15c185b95759,bug,15,14,29
3dcf54515aa4981a647ad74859199032965193a5,maintenance,61,64,125
216553c4b7f3e3e2beb4981cddca9b2027523928,bug,9,9,18
2887df139c40512cdc147d1a84d95d4f3d261bd1,bug,7,1,8
53b7e9f6807c1274eee19201396b4c2b5f721553,bug,3,0,3
46fe74f2aed615c8c88164f4346b79c30cfd7c3d,bug,4,11,15
6f28e08794749f3431e89302728e612343d9d9e4,maintenance,8,7,15
46e665e9d297525d286989640cf4247cbe941df6,maintenance,97,97,194
418f6e9e5b77443a66f4457bc60f391e4fba8ad8,maintenance,0,2,2
d3a95d477d4fcb2c276b8357087a6c862c9e1949,maintenance,3,8,11
14499f3592f3f52ceb7a639466de9ca21e2c1914,maintenance,0,2,2
a871611b474bfcdee422c0cf5d16f509dce096f5,bug,7,2,9
c0a4ef38ac90d9053fcf3e22f81520a507c1a7bd,maintenance,3,17,20
d00a6d7b40b44ee6b03f492a6c58f5bc4649c784,maintenance,5,7,12
216c34b2b8a3687afed4d269acec140c8baf23fe,maintenance,1,1,2
e8546d0615542684ca02ba03edebec1a503beb6b,maintenance,22,38,60
9a0762c5af40e4aa64fef999967459c98e6ae4c9,maintenance,5,13,18
4ddfef7b41aebbbede73f361cb938800ba3072dc,maintenance,29,16,45
5cdd7b2d7716a7ed7d6dc7588e2d015f04d46640,performance,6,13,19
161e7b7c1d24112d188df9a7b30d468a8d135b96,bug,43,5,48
1a89734d4057066344356e9c7e13b6379497aebe,bug,2,0,2
e067ba0078cd6f00eb6c4052fec630b78ebe59de,bug,11,1,12
fd28784adc079afa905df56204b1298ddb4d0bfe,bug,38,51,89
267e4db9ac28a09973476e7ec2cb6807e609d35a,bug,47,6,53
3977c965ec35ce1a7eac988ad313f0fc9aee9660,performance,63,0,63
093a088b76352e0a6fdca84eb78b3aa65fbe6dd1,reliability,99,7,106
e65187e6d0d541f992e684f88a7e090dcff1aac8,maintenance,4,2,6
95c3889cb88ca4833096553c12cde9e7eb792f4c,bug,24,2,26
f3f12faa7414595f502721c90c34deccc1a03c71,bug,1,1,2
53c550e9750434ddc4275fe0405170e0d1b46731,performance,3,0,3
97bd42b9c8be748ad85b362ba3bd401f4d35be80,bug,2,2,4
335e92e8a515420bd47a6b0f01cb9a206c0ed6e4,,6,6,12
5606bf5d0cbfbc3dfa78793a3793c43dd045fb1b,bug,1,0,1
ffad0a44b7216d0f079dcf95a351082099d1e5fb,bug,40,22,62
42bf0383d1e09dd1b38f3debb13a76b2f87634b3,bug,15,8,23
2c98615d3b64ce7888cd46cc668023f456daf287,reliability,6,5,11
f5ab0d1f8f7df937778c60c3da6f4ef939a54a7b,bug,57,3,60
825f1481ead4ce40671089bae7412ac3519e8caa,maintenance,3,3,6
74d3487fc8aa58cec16dff7239dea1ca59bdab0e,performance,14,2,16
e56eb6590693a5a340e8f596db2768a6e1b9e236,reliability,15,1,16
9df5643ad135c7f8c02d3b69020de4ec910f9fc0,bug,8,3,11
b35905c16ad6428551eb9e49525011bd2700cf56,bug,9,3,12
4cdeed861b5f797b3fa661eb331a6bd6ad669c6a,bug,4,7,11
b73fce69ecb091a178ef9286027c370a63eb25aa,bug,1,1,2
55bd725aa3a83b3935988f37275b5a80e10d4169,bug,3,7,10
642be6ec218b956fbae88304449720f76ba0d578,maintenance,1,2,3
469108ff3dcbc00313699d620c47f3ee1e7d19c6,maintenance,18,0,18
26346ff681cb42c1436ed09c44dcae4809470dab,reliability,21,14,35
256bdb497c6f562462f1e89fc8e1409f61ef40cb,performance,82,45,127
7fb5409df092589b86cc9412d926879cb572b7f0,bug,53,54,107
8009f9fb3067fef6c2ca0c16f6bac786ae28639d,bug,74,43,117
1d1fe1ee02b9ac2660995b10e35dd41448fef011,reliability,87,70,157
859cb93679929edb88642414bf37789ea263bc47,maintenance,3,14,17
fb01bfdac733f1925561eea52c60072f2fbcdc97,maintenance,8,16,24
197cd65accc6a274dabcd81f4811ba5d9a4856df,maintenance,12,27,39
144704e5227362cbd694b0b3c3aa4ac99a0115c9,maintenance,4,4,8
0040d9875dcccfcb2131417b10fbd9841bc5f05b,bug,1,7,8
42a10add852e6291a7544afd8a286622a3e6ae76,bug,1,1,2
eebd2aa355692afaf9906f62118620f1a1c19dbb,,103,116,219
b8356c465b42c162f34b5fd4102a6c27cec36f43,bug,7,0,7
b939e3766ec19eb556cb784c2faace253c6e1560,bug,13,11,24
dbf9d7da33f79302fb1e4d7c6b2f6598e8608e72,bug,3,2,5
ce40733ce93de402ed629762f0e912d9af187cef,bug,5,10,15
cb45bbe44b09f35bb12d67ffa7ecff862608aeae,maintenance,2,0,2
3dbd0ede4d5320bd4c3cb914fec0595135b6d9a1,maintenance,7,0,7
c9de560ded61faa5b754137b7753da252391c55a,feature,4900,38,4938
1988b51e476bd097d910c9245b53f2e38aedaf0d,feature,146,0,146
aa02ad67d9b308290fde390682cd039b29f7ab85,maintenance,62,0,62
c549a95d40efd83fc054785dd1634e8b71fba890,maintenance,12,12,24
aa22df2cc84011808ad7227437ac8f0e01030480,bug,15,11,26
c14c6fd5c56a0d0495d8a7c0f2bc330be658663e,feature,572,3,575
25ec56b518257a56d2ff41a941d288e4b5ff9488,feature,45,22,67
818d276ceb83aa9fdebb5e0a53188290312de987,,388,62,450
4df3d265bf8f3762e1d77f554ee279c39dedb020,performance,24,8,32
0e855ac8b103ef579052936b59fe7c599ac422a4,performance,53,43,96
c278bfecebfb1ed67c326ef472660878baa745cd,bug,16,64,80
01f4adc04480a4e0395906d0268c056cf09c39c0,maintenance,0,4,4
221879c927df05280283a4de6124806c17cc44d4,bug,5,5,10
abcb2947c91130426539f209f7a473a67a1f6663,reliability,81,18,99
bb4f397a1a7f2330cb173233599aa159f5780f58,reliability,8,8,16
e7c95593001cb96ef5dd121a4523286c574c7133,reliability,11,0,11
07620f69eff6671fea6bd382c95709f757e33768,maintenance,2,2,4
cb47dce79145d04634156fd18437e1e78af712e4,bug,6,2,8
91b51a018d7711b20e9e0bb14c3d790de4e310d4,maintenance,5,0,5
e2b4657453c0d5571bd3c7256585c486ed42d364,reliability,35,2,37
cd2291a463c26f60b18e0d9b1901be236dd7f402,maintenance,42,3,45
8180a5627d126362c2f64e4fa886d6f608d9632a,feature,33,11,44
0fc1b451471dfc3cabd6e99ef441df9804616e63,feature,119,11,130
a48380f769dfed6163fb82a68b13bd562ea1e027,maintenance,34,38,72
7973c0c19ecba92f113488045005f8e7ce1cd7c8,maintenance,3,3,6
1d03ec984ca41ba184822d1101babb3fa3e26c77,,19,10,29
99e6f829a854daa6d56006cad51156e98863e73a,maintenance,70,7,77
2aa9fc4c405467f6afbbb2162ff8afaced47d99b,maintenance,53,48,101
fd2d42912f9f09e5250cb3b024ee0625704e9cb7,feature,91,87,178
bba907433b85ba2adae1bb3b6fd29b4e5f35c468,maintenance,22,27,49
725d26d3f09ccb5bac4b4293096b985a312a0d67,feature,143,226,369
a72d7f834e1afa08421938d7eb06bd8e56b0e58c,bug,63,46,109
afc7cbca5bfd556c3e12d3acefbee5ab0cbd4670,,7,2,9
b47b6f38e5202c924bfe7632dce5dda4e3d40731,bug,2,2,4
e47776a0a41a14a5634633c96e590827f552c4b5,reliability,21,0,21
0b832a4b93932103d73c0c3f35ef1153e288327b,performance,9,130,139
39655164405940d4818224a085e35420e2f97aed,,25,25,50
1b961ac05a1624ac2883ec31a3601de7eb30ebdd,maintenance,20,15,35
149041070deb2e83cd36dc60bc72975b3cbf5bbe,reliability,43,3,46
5b615287b37c32dc0c9dbeab13b19ac87828a5f7,bug,3,3,6
ac39849ddc19c0bbb39068497139ac45bccd4321,,4,4,8
d8dd0b45438d62fc4a93d8e3cee9985710d01e40,maintenance,3,3,6
b377611d11aba5251264b487dd4485ddb80260f1,maintenance,4,6,10
308ba3ece7db82e8b8d32d6962e4d12e09c5aa41,maintenance,7,7,14
6bc9feff14a2524c4bb2bac533dfd874b1533e20,maintenance,5,5,10
5272f8372786a181313c00c7a67304ac6def2e34,maintenance,9,9,18
3a14589cceea4c5d2d4de0369ee10b0fb627b107,maintenance,4,4,8
ce421581794f6593830b056969ad7536ab929b2f,feature,10,3,13
c1bddad9491b3941f7ae27eeee1e4f4822fb3169,maintenance,11,9,20
717d50e4971b81b96c0199c91cdf0039a8cb181a,feature,335,35,370
4074fe3736b1a43431dff870bf9055ac5dcf3f03,maintenance,2,39,41
f077d0d7ea5d65d01f2ce2e7131e964c13a32433,maintenance,6,67,73
d802ffa8850f2a80d141457d7221809182ed8c9f,maintenance,3,6,9
2b47c3611de05c585e2d81204f6c7e3e255a3461,bug,11,11,22
d8ea6cf89991000ae458e34e36379814cf202555,maintenance,3,2,5
7c9e69faa28027913ee059c285a5ea8382e24b5d,reliability,134,38,172
ef2fb67989d30fea475bb01c5b7ca44adbce5dea,maintenance,23,37,60
d9c9bef1345e5d9258febce2a37e4d40319fa728,feature,73,0,73
e57aa839cea13852e07ecb495692b602b11136c9,maintenance,9,18,27
bfc1af650a8f36feba6b90a6c398325f885c00bc,maintenance,120,54,174
ef2b02d3e617cb0400eedf2668f86215e1b0e6af,bug,70,8,78
dd54567a83057821a667109a5cadec6eed0295de,bug,1,1,2
780dcdb21170ae8ad3faa640ede249261f216a8c,bug,3,3,6
b38bd33a6bf5095736620ca8e85fe61820c2d312,maintenance,4,4,8
dc7868fcb9a73990e6f30371c1be465c436a7a7f,performance,16,12,28
e9f410b1c035b6e63f0b4c3d6cfe4298d6a04492,maintenance,9,4,13
d699594dc151c664a2b307e680a3cd9b7145fd83,,1,1,2
1330593eb2d055bdd6ed935886cf2c13c896b288,,2,1,3
fc0e15a667121e02686cc52679f6272959fb60cc,maintenance,2,9,11
f8628a14a27eb4512a1ede43de1d9db4d9f92bc3,feature,49,15,64
6dd4ee7cab7e3a17c571aebd444f4344c8c4946e,feature,347,8,355
ef7f38359ea8b3e9c7f2cae9a4d4935f55ca9e80,feature,147,25,172
eb40a09c679d7f9709f7087add57f2e1c7122bb3,bug,7,0,7
c29c0ae7f282828da3695167ed870131798348d9,reliability,86,58,144
ff9ddf7e847c4dc533f119efb6c77a6e57ab6397,bug,22,0,22
1e2462f93e011f63fd0f1fedd2c05338ca6b31c2,maintenance,11,1,12
a2df2a63407803a833f82e1fa6693826c8c9d584,feature,232,41,273
5e70030d4cf91613530a23b40ad9919bb9ee114f,performance,17,10,27
6c675bd43ccc36927c855d53d2e0042cdd1074ab,maintenance,5,2,7
29bc5b4f73a65ef667df50d5ed474e371471d915,maintenance,1,1,2
32c3773011a9b3522bd4abadc7fad8c27417119f,bug,8,0,8
a6c15c2b0fbfd5c0a84f5f0e1e3f20f85d2b8692,bug,20,0,20
9f7dd93de07420b423336d5d0028959e94778ddb,reliability,16,0,16
e5d2861f31474b373ce7754dc5122b414a176c64,bug,3,1,4
436bd75e47cf804dfe89f805106bb53ff577e99a,,8,1,9
315054f023d28ee64f308adf8b5737831541776b,bug,5,1,6
25d14f983f70ddbeb15fa2d0f32f6b70bca42a15,bug,59,2,61
4d7bf11d649c72621ca31b8ea12b9c94af380e63,bug,9,9,18
7479d2b90b103f84d956a7177b3f99cbd472b345,bug,10,75,85
8a2bfdcbfa441d8b0e5cb9c9a7f45f77f80da465,bug,51,32,83
731b9a549882c76189baafccbd068d5785ea2a82,maintenance,6,36,42
2988a7740dc0dd9a0cb56576e8fe1d777dff0db3,reliability,12,0,12
2e7842b887627c4319c4625d2b52fa6616fda2cd,bug,12,0,12
ead6596b9e776ac32d82f7d1931d7638e6d4a7bd,bug,16,0,16
9d549890e69156800878a486f832e92d8f3d7c97,maintenance,8,8,16
01a732eb22dab153732b94962467eaabb1fd3797,maintenance,1,1,2
09b882520bbe01f2e5044642109c1c1d19fe3559,maintenance,14,14,28
5d4958f923f431e148d9ba8ff894209a134b943e,maintenance,3,6,9
7e0289766a0750a56260565bd3b74eb544483d45,maintenance,42,21,63
feb189274638ea357750a9e809f5a6e2223a082e,bug,4,3,7
a8f48a95619cbce8f85423480e7d0a1bf971a62b,bug,12,0,12
ec0837f230e57afde65db72539e748d2a75abed0,bug,1,1,2
341cee438593ff9c4520fb73c561460074f29a9a,maintenance,2,4,6
b78a657f0a64134b3813bbdf4e1853d1420eb8d4,maintenance,3,3,6
b2f2c76d17b68869914a1ec3ab04c7674668f60d,bug,1,1,2
e7dc95db2695dc92b223cdc49227ac57e63406d2,bug,2,2,4
cd16c8f72aaaf2af06969d1441051b90010f7041,bug,1,0,1
1df1e63b9e9340015c01b85817568fb9afde10bc,bug,8,4,12
b46be05004abb419e303e66e143eed9f8a6e9f3f,bug,75,10,85
6fb50ea79cb869667adaa71ed32cc15dd73986de,maintenance,0,3,3
8984d137df669a6e94dbce7b87095e4ce80b9e67,maintenance,78,60,138
e6c4021190c828d7fa24a464db589f86c6708341,reliability,12,0,12
ed2908f31398049c4371de9b100700e80704e95f,performance,3,12,15
960cc398a7a2acfe455b2ec33c64dc6018c83aab,bug,5,0,5
1939e49a0cb9d73785857bf312f4f65661b4b513,maintenance,14,9,23
fc513a333b45f8913d40c8241a0cb61be79e1c60,maintenance,238,0,238
63f5793351d821749979e36889f9c089c6028c83,maintenance,46,45,91
ceea16bf85fb46035dda1db263ca29b0e07e22ba,bug,2,0,2
70bbb3e0a07c1ff2dd383761b12f865b6002a7a0,maintenance,11,12,23
f4e5bc244f23ee024a4dfa034b591b219b2bfb8f,maintenance,6,6,12
72b64b594081ef0a0717f6aad77e891c72ed4afa,maintenance,20,20,40
8fadc14323684c547f74cf2f4d13517c6c264731,maintenance,64,46,110
0d1ee42f27d30eed1659f3e85bcbbc7b3711f61f,feature,31,11,42
9b8f1f0106ab39ad58765d4e7c57189835f51127,maintenance,8,14,22
2ae0210760aed9d626eaede5b63db95e198f7c8e,maintenance,55,61,116
bd81d8eec043094d3ff729a8ff6d5b3a06d3c4b1,feature,201,97,298
a1ddeb7eaecea6a924e3a79aa386797020cb436f,feature,14,2,16
d0d856e8bd6e697cb44b2b4dd038f3bec576a70e,maintenance,157,127,284
471d4011a9862efff02094388b8fe8cd67683c38,feature,18,0,18
f65e6fba163dfd0f962efb7d8f5528b6872e2b15,feature,116,81,197
3a5b2ecdd1fa63a8f25bd769223bc1c2564ce45d,maintenance,57,30,87
c3fcc8137ce4296ad6ab94f88bd60cbe03d21527,,0,268,268
dab291af8d6307a3075c3d67d0cc8f98e646cb94,,141,108,249
470decc613ab2048b619a01028072d932d9086ee,,8428,0,8428
617ba13b31fbf505cc21799826639ef24ed94af0,maintenance,3227,3227,6454
ac27a0ec112a089f1a5102bc8dffc79c8c815571,maintenance,16978,0,16978
5b849b5f96b47d82b5a432d8b91a8ad260e1de46,feature,88,4,92
ff780b91efe901b8eecd8114785abae5341820ad,feature,268,1,269


==> figs-motiv/motivation-patch-type-evolution-data.csv <==
commit_id,date,patch_type,version
e26268ff1dcae5662c1b96c35f18cfa6ab73d9de,2025-05-20 22:31:13,bug,6.6
1a77a028a392fab66dd637cdfac3f888450d00af,2025-05-20 22:31:06,bug,5.10
dbe27f06fa38b9bfc598f8864ae1c5d5831d9992,2025-05-20 22:30:59,maintenance,5.10
29ec9bed2395061350249ae356fb300dd82a78e7,2025-05-20 22:30:52,bug,6.15
b5e58bcd79625423487fa3ecba8e8411b5396327,2025-05-20 22:30:44,bug,6.15
32a93f5bc9b9812fc710f43a4d8a6830f91e4988,2025-05-20 22:30:17,bug,5.4
f22a0ef2231a7d8374bb021eb86404d0e9de5a02,2025-05-14 22:42:12,bug,5.10
53ce42accd2002cc490fc86000ac532530507a74,2025-05-14 22:42:12,bug,5.10
227cb4ca5a6502164f850d22aec3104d7888b270,2025-05-14 11:02:09,bug,5.4
2d900efff915fe24c3948d28eef9078953d87fec,2025-04-23 00:16:08,bug,6.15
6e8f57fd09c9fb569d10b2ccc3878155b702591a,2025-04-23 00:16:08,performance,6.12
94824ac9a8aaf2fb3c54b4bdde842db80ffa555d,2025-04-13 10:07:36,bug,5.4
ccad447a3d331a239477c281533bacb585b54a98,2025-04-13 10:01:37,reliability,5.10
7e50bbb134aba1df0854f171b596b3a42d35605a,2025-04-13 10:01:29,maintenance,6.15
ce7e8a65aa1b7e8a6833403b314fa8f2cf133119,2025-04-13 09:50:41,maintenance,6.15
642335f3ea2b3fd6dba03e57e01fa9587843a497,2025-04-10 22:53:50,bug,5.4
d5e206778e96e8667d3bde695ad372c296dc9353,2025-03-21 13:33:11,bug,5.4
d7b0befd09320e3356a75cb96541c030515e7f5f,2025-03-21 13:33:11,maintenance,6.6
129245cfbd6d79c6d603f357f428010ccc0f0ee7,2025-03-21 13:33:11,bug,6.15
896b02d0b9e7deb4a4eb365e13dd912b49916519,2025-03-21 13:12:33,feature,6.15
ce2f26e73783b4a7c46a86e3af5b5c8de0971790,2025-03-21 13:12:33,bug,6.14
5a02a6204ca37e7c22fbb55a789c503f05e8e89a,2025-03-21 13:12:33,maintenance,6.14
1e93d6f221e7cfe5e069583a2b664e79eb361ba6,2025-03-21 13:10:10,maintenance,6.15
f87d3af7419307ae26e705a2b2db36140db367a2,2025-03-21 03:31:19,bug,5.4
5f1cf94d80208f5baa203f10fa762d3f0b567ad8,2025-03-18 12:15:25,maintenance,6.15
1b419c889c0767a5b66d0a6c566cae491f1cb0f7,2025-03-18 12:15:25,reliability,5.4
243efbdf8ea665cd698cb02d03fbab6dbc55bf8e,2025-03-18 12:15:25,maintenance,6.15
08be56fec0588972f6fd4a3ce4ced3265de43dd8,2025-03-18 12:15:25,maintenance,6.15
7e91ae31e2d264155dfd102101afc2de7bd74a64,2025-03-18 12:15:25,bug,6.6
5701875f9609b000d91351eaa6bfd97fe2f157f4,2025-03-18 12:15:19,bug,6.14
69f3a3039b0d0003de008659cafd5a1eaaa0a7a4,2025-03-18 12:14:47,feature,6.14
e224fa3b8a0351834fe310ccac61a5aab941ee22,2025-03-17 23:19:41,maintenance,6.15
5f920d5d60839f7cbbb1ed50eac68d8bc0a73a7c,2025-03-17 23:19:41,bug,6.14
c8e008b60492cf6fd31ef127aea6d02fd3d314cd,2025-03-17 10:41:17,bug,5.4
477aa77ccea451ce102ee77d1046304b95575d58,2025-03-17 10:41:17,maintenance,6.15
e8eac9fc4832976af800628ba8cbd351edc7f841,2025-03-17 10:41:17,maintenance,6.15
eb640af64db6d4702a85ab001b9cc7f4c5dd6abb,2025-03-17 10:41:17,bug,6.14
bc71aab4513f7fecd23c051703ef5adea2230a54,2025-03-13 23:29:58,maintenance,6.14
5855c3519463e9ac4d10424bb49953047a04c602,2025-03-13 22:16:35,reliability,6.15
6b76715d5e41fc332b0b879e66fad6ef3db07a3f,2025-03-13 22:16:34,bug,6.14
8f984530c242c569bafecfa35bce969a9b8fb0dd,2025-03-13 22:16:34,bug,6.14
5bc27f4d73d3dadc5c71fb47ea741d31d92f41b1,2025-03-13 22:16:34,reliability,6.15
0a1b2f5ea98764221ccc1043b8dc27a8c0225476,2025-03-13 22:16:34,maintenance,6.15
f3054e53c2f367bd3cf6535afe9ab13198d2d739,2025-03-13 22:16:34,feature,6.14
99708f8a9d30081a71638d6f4e216350a4340cc3,2025-03-13 22:16:34,maintenance,6.14
bd29881aff6db23f0acde1a6c28c19017fd3115a,2025-03-13 22:08:09,maintenance,6.15
5a1cd0e975c75d4292a9d93e00c84d40b6c0b114,2025-03-13 22:08:09,maintenance,6.15
62c3da1eaccac4b184981ca394b3c870121f286b,2025-03-13 22:08:09,maintenance,6.15
6e969ef3d7cff494118205c85a21e05b046ac6c6,2025-03-13 22:08:09,maintenance,6.15
ce51afb8cc5e1867ea0dfdf5e92ddbe31a1fad5d,2025-03-13 22:08:09,reliability,6.15
b1a49bd8132089ff84a96fc2508fd18731fe5690,2025-03-13 22:08:09,maintenance,6.15
26343ca0df715097065b02a6cddb4a029d5b9327,2025-03-13 22:08:08,bug,6.1
e856f93e0fb249955f7d5efb18fe20500a9ccc6d,2025-03-13 22:08:08,reliability,6.6
2f94b537c48db155f5aa68d63b747f9d82248341,2025-03-13 22:08:08,maintenance,6.15
57e7239ce0ed14e81e414c99d57f516f6220a995,2025-03-13 22:01:14,bug,6.14
30cbe84d48d7d704fdaaf5179a0f4e0764ca35ab,2025-03-13 21:57:19,maintenance,6.15
f9bdb042dfae981d34911a6184157a720fce5e3d,2025-03-13 21:57:19,maintenance,6.15
3db572f780e9dd7be33d5ac3fb3f0e70a9d4a82d,2025-03-13 21:57:19,feature,6.15
90c764b4b7f683ca62dbeeceea0ea3a0c6831200,2025-03-13 21:57:19,bug,6.15
f896776a7019ebc6403504262cd4239aaa9b99ba,2025-03-13 21:57:19,maintenance,6.15
530fea29ef82e169cd7fe048c2b7baaeb85a0028,2025-03-06 11:12:27,bug,5.4
59b59a943177e1a96d645a63d1ad824644fa848a,2025-03-05 19:57:15,maintenance,6.15
9e28059d56649a7212d5b3f8751ec021154ba3dd,2025-02-14 04:05:53,bug,6.15
2890e5e0f49e10f3dadc5f7b7ea434e3e77e12a6,2025-02-10 20:48:25,maintenance,6.15
ea3f17efd36b56c5839289716ba83eaa85893590,2025-02-10 20:48:25,maintenance,6.15
fd2f764826df5489b849a8937b5a093aae5b1816,2025-02-10 20:48:25,maintenance,6.15
49425504376c335c68f7be54ae7c32312afd9475,2025-02-10 20:48:25,maintenance,6.15
162e3c5ad1672ef41dccfb28ad198c704b8aa9e7,2025-02-10 20:48:25,maintenance,6.15
53471e0bedad5891b860d02233819dc0e28189e2,2025-02-10 20:48:25,maintenance,6.15
982bf37da09d078570650b691d9084f43805a5de,2025-02-10 20:48:25,maintenance,6.15
43d0105e2c7523cc6b14cad65e2044e829c0a07a,2025-02-10 20:48:24,performance,6.6
73ae756ecdfa9684446134590eef32b0f067249c,2025-02-10 20:48:24,maintenance,6.15
17207d0bb209e8b40f27d7f3f96e82a78af0bf2c,2025-02-10 20:48:24,bug,6.6
5e22ff3bc9358f994e65c870e2c4a8002ba81791,2025-02-10 20:48:24,maintenance,6.15
fa1008e3df6220368b8ea3b004eca501ed546973,2025-02-10 20:48:24,maintenance,6.15
7e3270165a8704ffb3948ef78f139aefc033135a,2025-01-28 08:24:43,maintenance,6.14
bae80473f7b0b25772619e7692019b1549d4a82c,2024-12-22 18:29:50,maintenance,6.14
bb480760ffc7018e21ee6f60241c2b99ff26ee0e,2024-12-12 00:28:41,feature,6.14
f2b4fa19647e18a2e2aade7e3e4620567e7e594a,2024-12-02 09:23:02,performance,6.14
e06a8c24f6445c2f1b5255caa4f63b38e31c43fa,2024-11-14 01:56:48,bug,6.13
d5e9836e13a53ef36af702d87ab20d1a126b0fb8,2024-11-14 01:56:48,maintenance,6.13
de183b2baf90f0acc1854a3998c14b8b228f9643,2024-11-14 01:56:48,reliability,6.13
6a0c5887a54318eaaafb00825ebb10d1f7c8f0cf,2024-11-14 01:56:47,maintenance,6.13
97f5ec3b166db4e47ee2c0bdb0deb027413d4f2a,2024-11-13 12:54:15,bug,6.13
27349b4d2ed072cabedd5115f0542b3b7b538aa8,2024-11-13 12:54:15,maintenance,6.13
867b73909ae0fb6a44552f22ad589c0511c9f2a4,2024-11-13 12:54:15,maintenance,6.13
5ad585bcfe24d840f6d324951e4c18b0014c0178,2024-11-13 12:54:14,maintenance,6.13
c7fc0366c65628fd69bfc310affec4918199aae2,2024-11-13 12:54:14,bug,6.6
25f51ea8ac8144af2fefb743c3439547610368ff,2024-11-13 12:54:14,bug,6.13
813f85360404028cd8340ae7f7f77abc68c86fbc,2024-11-13 12:54:14,feature,6.13
2f3d93e210b9c2866c8b3662adae427d5bf511ec,2024-11-13 12:54:14,bug,6.6
a90825898becb730377b157884c82a725f1d3ffa,2024-11-13 12:54:14,maintenance,6.13
667de03a3b5eab4ccf532c6e399fe3488a1db58b,2024-11-13 12:54:13,maintenance,6.13
150c174a6053efc215b7a10b7fbcc869039bb6c3,2024-11-13 12:54:13,bug,6.13
a9cdf82a47addae72b119a063fc834923e7838fe,2024-11-13 12:54:13,bug,6.13
c7f9a6fa405248bbd2a398c91d4df30b399f84aa,2024-11-13 12:54:13,maintenance,6.13
4a622e4d477bb12ad5ed4abbc7ad1365de1fa347,2024-11-13 12:52:47,bug,4.19
40eb3104cf416188c4bd8fd7946f6c388409c286,2024-11-13 12:49:55,bug,6.13
fdfa648ab9393de8c1be21cad17c17bdced3a68a,2024-11-13 12:49:51,maintenance,6.13
299537e9dfac2ecd08e7dae87a6437b92612568a,2024-11-06 08:20:40,bug,6.13
b7987a7d69a4a17b7f334f5c100d6729ebcc2ccb,2024-11-06 08:20:40,feature,6.13
43c696f9d094061e958e31be7f1dae66bc25d389,2024-11-06 08:20:40,bug,6.13
6dfc1c1d597f8b6ebffe25f51f013494994f9b84,2024-11-06 08:20:40,feature,6.13
76486b104168ae59703190566e372badf433314b,2024-10-31 05:42:44,bug,5.15
902cc179c931a033cd7f4242353aa2733bf8524c,2024-10-31 05:42:44,bug,4.19
d431a2cd28e8b7a91474d496e9226ef06a31c6eb,2024-10-31 05:42:44,maintenance,6.13
3f5ad0d21db80e31894de4c49874ef5dfc5999a7,2024-10-28 20:36:53,maintenance,6.13
d0382c698f9c9c80483987e1b4661b5d97a805d4,2024-10-10 16:20:53,feature,6.13
6121258c2b33ceac3d21f6a221452692c465df88,2024-10-05 05:36:28,bug,6.10
04e6ce8f06d161399e5afde3df5dcfa9455b4952,2024-10-05 05:36:09,bug,5.15
faab35a0370fd6e0821c7a8dd213492946fc776f,2024-10-05 05:35:54,bug,5.15
4f05ee2f82b470c20f7ff260bb0d866425b09d05,2024-09-09 17:58:08,bug,6.12
ff2beee206d23f49d022650122f81285849033e4,2024-09-04 10:14:17,reliability,6.12
ee85e0938aa8f9846d21e4d302c3cf6a2a75110d,2024-09-04 10:14:17,bug,6.6
cc749e61c011c255d81b192a822db650c68b313f,2024-09-04 10:14:17,bug,4.19
183aa1d3baea18b199505455a0247b13de826e2f,2024-09-04 10:14:17,maintenance,6.12
cb3de5fc876ee9ef2b830c9e6cdafac5c90903ef,2024-09-04 10:14:17,bug,6.12
6b730a405037501a260d6efd24782d2737e65d07,2024-09-04 10:14:17,maintenance,6.12
3910b513fcdf33030798755c722174ef4a827d2a,2024-09-04 10:14:17,bug,6.12
59efe53e380ee305ec11378233adb6aaebe1856c,2024-09-04 10:14:16,bug,6.12
a2187431c395cdfbf144e3536f25468c64fc7cfa,2024-09-04 10:14:16,bug,6.11
5f48d4d9d8556ffa934537f0c000f9c3e108da66,2024-09-04 10:14:16,maintenance,6.12
2352e3e461926b59f01c1e39fbb0494891cff997,2024-09-04 10:14:12,performance,6.12
a2c613b8c4860d5e70010e7391fff727c5d96bab,2024-09-04 10:12:18,performance,6.12
4191eefef978d734fa8249bede3f9b02a85aa3c0,2024-09-04 10:12:18,maintenance,6.12
2ec2e1043473b3d4a3afbe6ad7c5a5b7a6fdf480,2024-09-04 10:12:18,maintenance,6.12
33c14b8bd8a9ef8b3dfde136b0ca779e68c2f576,2024-09-04 10:12:18,maintenance,6.12
8d5ad7b08f9234bc92b9567cfe52e521df5f6626,2024-09-04 10:12:18,maintenance,6.12
225057b1af381567ffa4eb813f4a28a5c38a25cf,2024-09-04 10:12:18,maintenance,6.12
f74cde045617cc275c848c9692feac249ff7a3e7,2024-09-04 10:12:17,maintenance,6.12
f07be1c367369636d7d338d7994473d6eae283c5,2024-09-04 10:12:17,maintenance,6.12
1de82b1b60d4613753254bf3cbf622a4c02c945c,2024-09-04 10:12:17,maintenance,6.12
f7d1331f16a869c76a5102caebb58e840e1d509c,2024-09-04 10:12:17,maintenance,6.12
a000bc8678cc2bb10a5b80b4e991e77c7b4612fd,2024-09-04 10:12:17,maintenance,6.12
6b854d552711aa33f59eda334e6d94a00d8825bb,2024-09-04 10:12:17,maintenance,6.12
0be4c0c2f17bd10ae16c852f02d51a6a7b318aca,2024-09-04 10:12:17,maintenance,6.12
369c944ed1d7c3fb7b35f24e4735761153afe7b3,2024-09-04 10:12:17,bug,4.19
6c2b3246cd0b951338c54b10f8ca13c59a41c86a,2024-09-04 10:12:17,maintenance,6.12
dcaa6c31134c0f515600111c38ed7750003e1b9c,2024-09-04 10:12:17,bug,4.19
5c0f4cc84d3a601c99bc5e6e6eb1cbda542cce95,2024-09-04 10:12:17,bug,5.10
a164f3a432aae62ca23d03e6d926b122ee5b860d,2024-09-04 10:12:16,bug,4.19
5b4b2dcace35f618fe361a87bae6f0d13af31bc1,2024-09-04 10:12:16,bug,4.19
4e2524ba2ca5f54bdbb9e5153bea00421ef653f5,2024-09-04 10:12:16,bug,5.10
c26ab35702f8cd0cdc78f96aa5856bfb77be798f,2024-09-04 10:12:16,bug,4.19
3e8a584c82cc999b99ea17c31fc2da101201545f,2024-09-04 10:12:16,bug,6.12
edfa71dbe841075109e3e1da7d3925b45328ed25,2024-09-04 10:12:16,maintenance,6.12
c6b72f5d82b1017bad80f9ebf502832fc321d796,2024-09-04 10:12:16,bug,4.19
51e14e78b5fb3e6f839393cd2d34386ee7b69af3,2024-09-04 10:12:16,bug,6.12
4d231b91a944f3cab355fce65af5871fb5d7735b,2024-09-04 10:12:16,bug,4.19
cd69f8f9de280e331c9e6ff689ced0a688a9ce8f,2024-09-04 10:12:16,bug,4.19
7d2b48881877ace14ea85a7e3a17ff8f80f3d8e6,2024-09-04 10:12:16,performance,6.12
7523a7ef099abe7b9a98c4c8f722fe40541c9723,2024-09-04 10:12:16,maintenance,6.12
66eafbde7d74e36cd80e6b6246ea4bd599416e2c,2024-09-04 10:12:15,performance,6.12
f7c69be505a5ec3df13b65cedb245343b2a5f751,2024-09-04 10:12:15,maintenance,6.12
bb0a12c3439b10d88412fd3102df5b9a6e3cd6dc,2024-09-04 10:12:15,bug,4.19
227d31b9214d1b9513383cf6c7180628d4b3b61f,2024-09-04 10:12:15,bug,5.10
5e5b2a56c57def1b41efd49596621504d7bcc61c,2024-09-04 10:12:15,bug,5.10
20cee68f5b44fdc2942d20f3172a262ec247b117,2024-09-03 04:11:24,bug,4.19
2046657e64a11b61d5ed07e0d60befd86303125e,2024-09-03 03:26:15,maintenance,6.12
b224b18497484eef9d2dbb3c803888a3f3a3475e,2024-09-03 03:26:14,maintenance,6.12
ce09036ea4f0a54e9dcd7ba644bb1db7cf2d95d4,2024-09-03 03:26:14,reliability,6.12
3b4ba269ab6673d664d2522a0e76797a3550983f,2024-09-03 03:26:14,maintenance,6.12
15996a848564e40a3d030ec7e4603dddb9f425b6,2024-09-03 03:26:14,maintenance,6.12
6e124d5b4b02229f8aaa206b1952db31d1687523,2024-09-03 03:26:14,maintenance,6.12
c543e2429640293d9eda8c7841d4b5d5e8682826,2024-09-03 03:26:14,bug,6.12
f3baf33b9cae0e00fe1870abca952d5dfea53dc6,2024-09-03 03:26:14,maintenance,6.12
fccd632670408ab3066712aa90cc972b18d1b617,2024-09-03 03:26:14,maintenance,6.12
eba8c368c8cb9ea05c08caf3dd1a0d0b87d614dc,2024-09-03 03:26:13,bug,6.12
8b8252884f2ff4d28e3ce1a825057b3ad2900c35,2024-09-03 03:26:13,performance,6.12
130078d020e0214809f2e13cf4fb80c646020e94,2024-09-03 03:26:13,maintenance,6.12
f951171044762a0d179caf9f1addcdbc7cb533bf,2024-08-28 22:53:57,maintenance,6.12
dda898d7ffe85931f9cca6d702a51f33717c501e,2024-08-27 11:56:49,bug,5.10
d3476f3dad4ad68ae5f6b008ea6591d1520da5d8,2024-08-27 11:53:20,bug,5.15
d1bc560e9a9c78d0b2314692847fc8661e0aeb99,2024-08-27 11:52:02,bug,4.19
01cdf03b1378f2d860d4eb5951895a92002226a3,2024-08-27 11:40:06,maintenance,6.12
736c24e62e7e1f5d00fb5b750bb7c13c56410d07,2024-08-27 11:40:06,maintenance,6.12
ebc4b2c1ac92fc0f8bf3f5a9c285a871d5084a6b,2024-08-27 11:40:00,bug,6.1
dd589b0f1445e1ea1085b98edca6e4d5dedb98d0,2024-08-27 11:39:35,bug,4.19
3e3a693551c3e9b45575e94ca2d1d670a47b3fcc,2024-08-27 09:47:04,maintenance,6.12
a40759fb16ae839f8c769174fde017564ea564ff,2024-08-27 09:47:03,performance,6.6
368a83cebbb949adbcc20877c35367178497d9cc,2024-08-27 09:47:03,performance,6.6
e37c9e173bff50a2d57dfecdd694457c00ce5a8c,2024-08-27 09:47:03,performance,6.12
23dfdb56581ad92a9967bcd720c8c23356af74c1,2024-08-27 09:21:20,bug,6.1
6db3c1575a750fd417a70e0178bdf6efa0dd5037,2024-08-27 09:21:10,bug,5.15
0ce160c5bdb67081a62293028dc85758a8efb22a,2024-08-27 09:20:57,bug,5.10
bd8daa7717d94752ecd4a60b67a928d7159c2825,2024-08-27 09:20:57,maintenance,6.12
1a00a393d6a7fb1e745a41edd09019bd6a0ad64c,2024-08-27 09:20:48,bug,4.19
70dd7b573afeba9b8f8a33f2ae1e4a9a2ec8c1ec,2024-08-27 09:20:25,bug,5.15
5071010ac3aa32a1b0f0b4c14d3ea6b217ba21ba,2024-08-21 10:56:30,maintenance,6.12
4b14737ce90424179d615cd35f04453f398f8324,2024-08-21 10:56:30,maintenance,6.12
6ceeb2d8fdb19a1b6bb9cc48302e682fb380043b,2024-08-21 10:56:30,maintenance,6.12
f67fbacd923f280c55b9e26e49650331446ef335,2024-08-21 09:38:59,bug,6.12
985b67cd86392310d9e9326de941c22fc9340eec,2024-08-21 09:37:18,bug,6.11
a3c3eecc7c876c7f2b09d9ee1acf5b8b85996cff,2024-08-21 09:37:00,performance,6.12
f9ca51596bbfd0f9c386dd1c613c394c78d9e5e6,2024-07-11 11:25:12,bug,4.19
50ea741def587a64e08879ce6c6a30131f7111e7,2024-07-11 11:25:12,bug,4.19
83f4414b8f84249d538905825b088ff3ae555652,2024-07-09 11:59:37,bug,6.6
65121eff3e4c8c90f8126debf3c369228691c591,2024-07-09 11:59:37,bug,4.19
7882b0187bbeb647967a7b5998ce4ad26ef68a9a,2024-07-09 11:59:37,bug,5.15
63469662cc45d41705f14b4648481d5d29cf5999,2024-07-09 11:59:35,bug,5.15
2d4d6bda0f7ba0f188a22698855a1397c8999df3,2024-07-06 04:48:54,maintenance,6.11
7378e8991a459f3e5672e4b06bf346adce062fd8,2024-07-06 04:07:24,maintenance,6.11
be27cd64461c45a6088a91a04eba5cd44e1767ef,2024-07-06 01:14:51,bug,6.10
6b5732b5ca4f8af2e733726a2b3deef2909b3819,2024-07-02 12:21:18,maintenance,6.11
8262fe9a902c8a7b68c8521ebe18360a9145bada,2024-06-28 06:04:50,maintenance,6.11
1850d76c1b781ad9c7dc3c4968fb40c1915231c0,2024-06-28 06:04:50,feature,6.11
49bf6ab4d30b7a39d86a585e0a58f6c449d2e009,2024-06-28 06:04:50,maintenance,6.11
0d66b23d79c750276f791411d81a524549a64852,2024-06-28 06:04:50,feature,6.11
12eba993b94c9186e44a01f46e38b3ab3c635f2d,2024-06-28 06:04:49,feature,6.11
bb6b18057f18e9b7f53a524721060652de151e8a,2024-06-28 06:04:49,maintenance,6.11
14a210c110d1ffbef4ed56e88e3c34de04790ff8,2024-06-28 06:04:49,bug,6.11
b37c907073e80016333b442c845c3acc198e570f,2024-06-28 06:04:49,reliability,6.11
0ea6560abb3bac1ffcfa4bf6b2c4d344fdc27b3c,2024-06-28 06:04:49,bug,5.10
8e4e5cdf2fdeb99445a468b6b6436ad79b9ecb30,2024-06-28 06:04:49,maintenance,5.10
907c3fe532253a6ef4eb9c4d67efb71fab58c706,2024-06-27 22:26:28,bug,5.10
8dc9c3da79c84b13fdb135e2fb0a149a8175bffe,2024-06-27 22:08:36,bug,5.15
57802c73bf1ba7adf17f3d39b68bab7f4d9a5635,2024-06-27 21:34:00,maintenance,6.11
d98c822232f8642960a69caedeb7909471127939,2024-06-07 23:00:45,maintenance,6.11
d76b92f61f3ba077d3d12add26400f34aa521387,2024-06-07 23:00:44,maintenance,6.11
f776f02a2c96b56ba8454f761487fe93331d46d6,2024-06-07 23:00:43,performance,6.11
c6a6c9694aadc4c3ab8d89bdd44aed3eab1e43c6,2024-05-17 23:24:38,bug,6.10
b4b4fda34e535756f9e774fb2d09c4537b7dfd1c,2024-05-09 22:40:07,bug,6.6
ea4fd933ab4310822e244af28d22ff63785dea0e,2024-05-09 12:23:51,maintenance,6.6
dc1c4663bc493f323d6b2f9dd55c044ea920dacf,2024-05-08 03:59:18,bug,6.10
0c0b4a49d3e7f49690a6827a41faeffad5df7e21,2024-05-08 03:59:18,bug,4.19
df0b5afc62f3368d657a8fe4a8d393ac481474c2,2024-05-08 03:48:04,maintenance,6.6
3f4830abd236d0428e50451e1ecb62e14c365e9b,2024-05-08 03:44:40,bug,5.10
c84f1510fba9fb181e6a1aa7b5fcfc67381b39c9,2024-05-08 03:38:17,maintenance,6.10
ccedf35b5daa429c0e731eac6fb32b0208302c6b,2024-05-08 03:38:14,maintenance,6.10
e1622a0d558200b0ccdfbf69ee29b9ac1f5c2442,2024-05-08 03:38:10,maintenance,6.10
5eea586b47f05b5f5518cf8f9dd9283a01a8066d,2024-05-08 03:38:07,maintenance,6.10
99b150d84e4939735cfce245e32e3d29312c68ec,2024-05-08 03:37:46,maintenance,6.10
559428a915e8a06e9e61a8327d0b2216116d3b14,2024-05-03 14:28:27,maintenance,6.10
da5704eef7037a5bc84a56519729d93d10a0e0a0,2024-05-03 12:12:33,maintenance,6.10
2caffb6a277bb0f2a482a2eb824d012d5f45f4d0,2024-05-03 12:12:32,maintenance,6.10
d1a3924e43a35860ed7edaeec7f901a1ade2ac37,2024-05-03 12:12:32,performance,6.10
d0b88624f81f272626c767f4b715f4b690fcbed2,2024-05-03 12:12:32,performance,6.10
9c97c34a998a01bc0cf970b1685456bc2ea16b64,2024-05-03 12:12:32,bug,6.10
a11adf7be9d8baefe798eab49c356ab8e3924f0e,2024-05-03 12:04:35,bug,6.10
0a46ef234756dca04623b7591e8ebb3440622f0b,2024-05-03 12:02:24,bug,6.1
4f3e6db3c3719952cfef89340290e0b7b03f7cbc,2024-05-03 12:02:08,maintenance,6.10
744a56389f7398f286231e062c2e63f0de01bcc6,2024-05-03 11:55:10,maintenance,6.10
e19089dff547c9e1f09712acc3536d7b0aa9ce3d,2024-05-03 11:48:31,maintenance,6.10
261341a932d9244cbcd372a3659428c8723e5a49,2024-05-03 11:48:31,bug,4.19
9a9f3a9842927e4af7ca10c19c94dad83bebd713,2024-05-03 11:48:31,bug,5.15
63bfe841053f8dda09c9d059d543486d9dc16104,2024-05-03 11:48:30,bug,6.10
b7b2a5799b8fafe95fcd5455c32ba2c643c86f99,2024-05-03 11:48:30,reliability,6.10
13df4d44a3aaabe61cd01d277b6ee23ead2a5206,2024-05-03 11:48:30,bug,6.6
57341fe3179c7694c92dcf99e7f836cee4c800dd,2024-05-03 11:48:30,maintenance,6.10
f536808adcc37a546bf9cc819c349bd55a28159b,2024-05-03 11:48:30,maintenance,6.10
9e8e819f8f272c4e5dcd0bd6c7450e36481ed139,2024-05-03 11:48:30,bug,6.6
c77194965dd0dcc26f9c1671d2e74e4eb1248af5,2024-05-03 06:25:39,bug,6.10
fb092d407262eb4278f3d1ca24da54396a038c62,2024-05-03 03:21:23,feature,6.10
35a1f12f0ca857fee1d7a04ef52cbd5f1f84de13,2024-05-03 02:49:16,bug,4.19
ea7d09ad7c280122a322f408672ab8d75c1a0e30,2024-05-03 02:44:51,maintenance,6.10
a0c7cce824a54dbb83bb722df19f1ddcfa5f8d25,2024-05-02 22:53:32,maintenance,6.10
53c17fe55a06cbb405b94d96759611d725d2c47a,2024-05-02 22:50:44,maintenance,6.10
c2a09f3d782de952f09a3962d03b939e7fa7ffa4,2024-05-02 22:50:44,bug,6.6
7b30851a70645400ba37a184b9a2f10e1d6987a6,2024-03-26 16:01:18,maintenance,6.10
0ecae5410ab526225293d2591ca4632b22c2fd8c,2024-03-08 02:32:54,bug,6.9
ad943758e0ebd881d031b657a3f389315bf3a101,2024-03-08 02:32:54,bug,6.9
8ffc0cd24c2a3ea340743db18b1a1e999176fbd3,2024-03-08 02:32:54,bug,6.9
d60c53694c6ff560963590971720d632bb3d481e,2024-03-08 02:32:54,bug,6.9
07be778c70149321f785611a9c50125b904b0508,2024-03-08 02:32:54,bug,6.9
0efcd739fc07cefd5c54e202f66b4ea5def4776b,2024-03-08 02:32:54,maintenance,6.9
708623737b0a28aff33bff0237862a2e08bc5c97,2024-03-08 02:32:54,maintenance,6.9
40da553f5da020931e9cddf02948847a188c5223,2024-03-08 02:32:54,reliability,6.9
a6b3bfe176e8a5b05ec4447404e412c2a3fc92cc,2024-03-08 02:32:54,bug,4.19
fa60629380bbbf0952d2eb906da187b171f54529,2024-03-08 02:32:54,bug,6.9
7f48212678e91a057259b3e281701f7feb1ee397,2024-03-08 02:32:54,bug,6.9
04aa5f4eba49d6493801d0f1d515ed237459b166,2024-02-28 05:55:34,bug,6.9
61ead71476cf8b68960275beee24ff00a809fe81,2024-02-25 19:05:26,maintenance,6.9
9fa8e282c2bfe93338e81a620a49f5903a745231,2024-02-25 15:10:32,bug,6.8
8208c41c43ad5e9b63dce6c45a73e326109ca658,2024-02-22 12:44:50,maintenance,6.1
4fbf8bc733d14bceb16dda46a3f5e19c6a9621c5,2024-02-22 11:46:39,bug,5.4
d8b945fa475f13d787df00c26a6dc45a3e2e1d1d,2024-02-22 11:40:57,reliability,5.10
68ee261fb15457ecb17e3683cb4e6a4792ca5b71,2024-02-22 11:39:38,reliability,5.10
547e64bda9c7bd6bda2d20a329bb0f60258fe19b,2024-02-22 11:33:21,maintenance,6.9
4b55d3431ce5ce906480f95391b7af4fecfa2d84,2024-02-22 11:33:21,maintenance,6.9
250448802cda4f4f698ebf946b3a2d2a40423972,2024-02-22 11:33:21,maintenance,6.9
2b81493f8eb6fc0c263dbca0064e10e4c00e0f91,2024-02-22 11:33:20,maintenance,6.9
b7098e1fa7bcf350e089af9500c4f9992a1bd6cb,2024-02-22 11:33:20,maintenance,6.9
ac96b56a2fbd9e05b28488bdc5d3bd8006b61d35,2024-02-22 11:33:20,maintenance,6.9
67d2a11b22b4d520072db62620851615df13183e,2024-02-22 11:33:20,maintenance,6.9
6c5e0c9c21456fb561d0997fe2c4d3cf59745ba7,2024-02-22 11:33:20,maintenance,6.9
ec9d669eba4c276d00af88951947fe0e82a6b84c,2024-02-02 12:59:21,maintenance,6.8
874eaba96d39334fe9c729ff631e65523616d4d8,2024-02-02 12:59:21,feature,6.8
9f1118223aa080021fe9751fa221590654d27669,2024-02-02 12:59:21,performance,6.8
6430dea07e85958fa87d0276c0c4388dd51e630b,2024-02-02 12:47:02,bug,5.10
acf795dc161f3cf481db20f05db4250714e375e5,2024-02-02 12:47:02,bug,5.10
3fcc2b887a1ba4c1f45319cd8c54daa263ecbc36,2024-02-02 12:47:02,maintenance,5.10
f0e54b6087de9571ec61c189d6c378b81edbe3b2,2024-01-18 23:52:45,maintenance,6.8
2ffd2a6ad1d3a8213bb5805f45f49098fe615db1,2024-01-18 23:52:45,maintenance,6.8
20427949b9b584422c05bb31e48b1b68615dd794,2024-01-18 23:52:45,maintenance,6.8
820c280896eaf715b39ac1ad38976bcc749082b7,2024-01-18 23:52:45,maintenance,6.8
908177175a2ac7280cac738f33ccbbbcff035c5c,2024-01-18 23:52:45,maintenance,6.8
97c32dbffce12136c06d9ceb6919850233d3a1c2,2024-01-18 23:52:45,maintenance,6.8
11fd1a5d642355a45f4008d308399c26a8b3d3f0,2024-01-18 23:52:44,maintenance,6.8
438a35e72d09c01da7ffb49570ecd11ca632270b,2024-01-18 23:52:44,maintenance,6.8
133de5a0d8f8e32b34feaa8beae7a189482f1856,2024-01-18 23:52:44,maintenance,6.8
c5f3a3821de42ede9bcaeb892d1539717cf590cb,2024-01-18 23:50:24,bug,6.8
832698373a25950942c04a512daa652c18a9b513,2024-01-18 23:50:24,bug,4.19
4530b3660d396a646aad91a787b6ab37cf604b53,2024-01-18 23:50:24,bug,4.19
993bf0f4c393b3667830918f9247438a8f6fdb5b,2024-01-18 23:50:24,bug,5.15
2331fd4a49864e1571b4f50aa3aa1536ed6220d0,2024-01-18 23:50:24,bug,5.10
c9b528c35795b711331ed36dc3dbee90d5812d4e,2024-01-18 23:50:24,bug,5.10
172202152a125955367393956acf5f4ffd092e0d,2024-01-18 23:50:24,bug,4.19
55583e899a5357308274601364741a83e78d6ac4,2024-01-18 23:48:48,bug,4.19
68da4c44b994aea797eb9821acb3a4a36015293e,2024-01-11 02:53:36,bug,4.19
1f6bc02f18489b9c9ea39b068d0695fb0e4567e9,2024-01-11 02:53:36,performance,6.8
4d5cdd757d0c74924b629559fccb68d8803ce995,2024-01-11 02:53:36,performance,6.6
7c784d624819acbeefb0018bac89e632467cca5a,2024-01-11 02:53:17,bug,4.19
ada3fb86a3f3aea40903d5ad9aeec708dc049b8b,2024-01-05 12:42:21,maintenance,6.8
2bf5eb2a7c22fc3dd011fda2722fd369b1c4608b,2024-01-05 12:35:55,performance,6.8
c6bfd724098457a1162a7b9fef07af176720055b,2024-01-05 12:28:47,maintenance,6.8
92573369144f40397e8514440afdf59f24905b40,2024-01-05 12:28:47,bug,6.6
e89fdcc425b6feea4dfb33877e9256757905d763,2024-01-05 12:28:47,feature,6.8
f2fec3e99a32d7c14dbf63c824f8286ebc94b18d,2024-01-05 12:26:21,maintenance,6.8
556f38bf457fee5d9f3ede65b67fd91dd2ea2ca1,2023-12-22 01:53:11,bug,6.8
665d3e0af4d35acf9a5f58dfd471bc27dbf55880,2023-12-14 23:54:47,performance,6.8
5d1935ac02ca5aee364a449a35e2977ea84509b0,2023-12-14 23:54:47,bug,4.19
b099eb87de105cf07cad731ded6fb40b2675108b,2023-12-14 23:54:46,maintenance,4.19
658a52344fb139f9531e7543a6e0015b630feb38,2023-12-14 23:54:46,bug,4.19
a4fc4a0c45f2617c3aa8b693739de264e0c09909,2023-12-11 08:51:36,performance,6.8
619f75dae2cf117b1d07f27b046b9ffb071c4685,2023-12-01 12:29:34,bug,5.10
2dcf5fde6dffb312a4bfb8ef940cea2d1f402e32,2023-12-01 10:57:38,bug,4.14
40dbd071f4b19d9630353c3cd45c2d6adb6799d4,2023-11-25 15:53:20,bug,6.8
afde134b5bd02a5c719336ca1d0d3cb7e4def70e,2023-11-18 21:59:26,reliability,6.8
218de67764e5c4682892427dd78b382e1709674c,2023-11-18 21:59:24,maintenance,6.8
91562895f8030cb9a0470b1db49de79346a69f91,2023-11-01 08:20:55,bug,5.10
ce56d21355cd6f6937aca32f1f44ca749d1e4808,2023-11-01 08:20:45,bug,6.5
d577c8aaed2035fb7bcc970058a9d8c46c26fcaa,2023-10-28 19:29:20,maintenance,6.7
1cbf0a58847b30507611f92ad69964ef37264d14,2023-10-26 07:47:14,maintenance,6.7
d4059993674b533798a551859042957bb5578332,2023-10-26 07:47:08,maintenance,6.7
f8174a1181220d24d6b4332216112318f5905729,2023-10-19 05:34:16,maintenance,6.7
b898ab233611f7903d88c0b10f8145e1c15d3642,2023-10-18 19:26:21,maintenance,6.6
e60ac12833400296433c450d346f539d662ab4b0,2023-10-09 22:24:16,reliability,6.7
28b95ee868072f1cd029245bf96cf02844322f37,2023-10-06 10:32:16,maintenance,6.7
7c9fa399a369546c0e0375ea4b354d642a8fe501,2023-10-06 10:32:16,maintenance,6.7
bdefd689b7ff0eadc3b29dc6c66556617bd1ed42,2023-10-06 10:32:16,maintenance,6.7
5c657db46d9ebc63e57be1408f1986c9b23368e1,2023-10-06 10:32:16,maintenance,6.7
03c7fc39a677cdeae076d8b9ecc10920dd13f6a8,2023-10-06 10:32:16,maintenance,6.7
38b8f70cd28c6ad21192d82f271b9e32bdcb8600,2023-10-06 10:32:16,maintenance,6.7
33e728c67db6b7e72fc8d09f7a38f72302b8a98d,2023-10-06 10:32:15,reliability,6.7
2f94711b098bc55285ac74aba2f2b83fd72b555f,2023-10-06 10:32:15,maintenance,6.7
c431d3867e0a8258d1948408eb8297cdd2400e67,2023-10-06 10:32:15,feature,6.7
26d0f87b9fff37f9d4a04aa49f40b0d24502d2b1,2023-10-06 10:32:15,bug,6.7
f9e2d95a45321857bd0397aa07ae30cc20f0988f,2023-10-06 10:32:15,maintenance,6.7
d2f7cf40ea89b486fb7a25f5ab9a5d3ce26fb4bb,2023-10-06 10:32:15,maintenance,6.7
484fd6c1de13b336806a967908a927cc0356e312,2023-10-06 10:32:15,bug,4.14
2cd8bdb5efc1e0d5b11a4b7ba6b922fd2736a87f,2023-10-06 10:32:15,bug,6.1
af90a8f4a09ec4a3de20142e37f37205d4687f28,2023-10-06 10:32:15,bug,4.14
248b45b621a77155f81129e6b572ec833edb4cf4,2023-10-06 10:32:15,maintenance,6.7
350bb48b84b8f4ad4ea179dbb97f568d12626188,2023-10-06 10:32:15,maintenance,6.7
9dca529bdaad7a7242a36d04f73cb998b817ab48,2023-10-06 10:32:15,maintenance,6.7
70cbfd257995b3f23c2408fd893cc18b61e58b4a,2023-10-06 10:32:15,performance,6.7
95b635689b58e0ebe5197bf99c82c681eabe17ee,2023-10-06 10:32:15,maintenance,6.7
1fc1bd2d18bbade157f7b14270f509ebbd89881b,2023-10-06 10:32:15,bug,6.7
31458077273b5f883d99bee33a7fb295f155712d,2023-10-06 10:32:15,maintenance,6.7
7d4cd3b45af025befe3bca94f87359a6603b6e95,2023-10-06 10:32:14,maintenance,6.7
e44fc921b84ff08a9e2fb827a146fa4021d016f3,2023-10-06 10:32:14,maintenance,6.7
40dd7953f4d606c280074f10d23046b6812708ce,2023-10-06 10:32:14,bug,4.14
48f1551592c54f7d8e2befc72a99ff4e47f7dca0,2023-10-06 10:32:14,bug,4.14
9adac8b01f4be28acd5838aade42b8daa4f0b642,2023-10-06 10:32:14,bug,5.15
31f13421c004a420c0e9d288859c9ea9259ea0cc,2023-10-06 10:32:14,bug,4.14
ebf6cb7c6e1241984f75f29f1bdbfa2fe7168f88,2023-10-06 10:32:14,bug,6.6
8fedebb5ea183994aca39af3f80623f5db42fff7,2023-10-06 10:32:14,bug,6.7
8e387c89e96b9543a339f84043cf9df15fed2632,2023-10-06 10:32:14,bug,5.4
40ea98396a3659062267d1fe5f99af4f7e4f05e3,2023-10-06 10:32:14,bug,5.4
ce774e5365e46be73ed055302c6de123a03394ea,2023-10-06 09:48:03,performance,6.7
a8c1eb77edfc92a64788dad70fedf9277cbafe76,2023-10-06 09:48:02,maintenance,6.7
745f17a4166e79315e4b7f33ce89d03e75a76983,2023-10-06 09:48:02,bug,6.5
ee6a12d0d4d85f3833d177cd382cd417f0ef011b,2023-10-06 09:48:02,bug,6.6
8a83ac54940d27b8f56d766e1cb270d150fedd50,2023-10-05 01:32:29,maintenance,6.7
e509ad4d77e6c8852f082104e388110d16fdfb97,2023-10-05 01:32:28,performance,6.7
4d09d75d8b8cb3c8087b46585924777bc8737663,2023-10-05 01:32:25,performance,6.7
5b11888471806edf699316d4dcb9b426caebbef2,2023-09-26 13:34:33,feature,6.7
50ec1d721e117496df0582e34f1f2f946a03e1be,2023-09-21 00:05:31,maintenance,6.6
7fda67e8c3ab6069f75888f67958a6d30454a9f6,2023-09-15 00:07:07,bug,4.14
5229a658f6453362fbb9da6bf96872ef25a7097e,2023-09-15 00:06:59,reliability,4.19
45e4ab320c9b5fa67b1fc3b6a9b381cfcc0c8488,2023-09-15 00:06:47,maintenance,4.19
768d612f79822d30a1e7d132a4d4b05337ce42ec,2023-08-27 23:27:13,bug,5.4
b81427939590450172716093dafdda8ef52e020f,2023-08-27 23:27:13,maintenance,6.6
8216776ccff6fcd40e3fdaa109aa4150ebe760b3,2023-08-27 23:27:13,bug,5.4
0f6bc57971c63f7352c3564d19a5dc707fe8332a,2023-08-27 23:27:13,maintenance,6.6
03de20bed203b0819225d4de98353c1f8755a1dd,2023-08-27 23:27:13,performance,6.6
bb15cea20f211e110150e528fca806f38d5789e0,2023-08-27 23:27:12,maintenance,6.6
ff0722de896eb278fca193888d22278c28f2782c,2023-08-27 23:27:12,reliability,6.6
194505b55dd7899da114a4d47825204eefc0fff5,2023-08-27 23:27:12,bug,6.5
68228da51c9a436872a4ef4b5a7692e29f7e5bc7,2023-08-27 23:27:12,bug,5.10
b6c7d6dc8aebc04cefd342d6cccd24932be37d12,2023-08-27 23:27:12,maintenance,6.6
a50bda147421e24c1a5d47ddcc0675360b7cb3ac,2023-08-27 23:27:12,bug,6.6
79ebf48c44b5ba05a98af23f8830883daf36f4d3,2023-08-27 23:27:12,maintenance,6.6
89cadf6e22a958014d09c901caf0cd2105780dbe,2023-08-27 23:27:12,maintenance,6.6
1524773425ae8113b0b782886366e68656b34e53,2023-08-27 23:27:12,bug,5.15
ee5c807137ce283acebd83297f8855428cdd839a,2023-08-27 23:13:39,bug,6.6
bc74e6a38d16d745a9bc28a7e343494019066492,2023-08-23 12:04:20,maintenance,6.6
8bed1783751fc8d0a5a263dcf87838a2fa570953,2023-08-11 19:15:04,maintenance,6.6
6f5fc7de98857c75dad05e9f3fe2e6f358d4583e,2023-08-11 19:15:04,bug,6.6
0269b585868e59b6a2ecc6ea685d39310e4fc18b,2023-08-11 15:04:57,feature,6.6
4b41828be268544286794c18200e83861de3554e,2023-08-10 16:34:57,reliability,6.6
1489dffd51d7e4519855723b00516719d5aa3a6a,2023-08-10 16:34:55,bug,6.6
01efe93a5aa20a19b390426718dc214898a7c2ec,2023-08-09 14:16:55,maintenance,6.6
772c9f691dcf3a487f29ddb90a5a15c78d7328e1,2023-08-05 20:18:04,bug,6.6
7ca4b085f430f3774c3838b3da569ceccd6a0177,2023-08-05 20:17:56,bug,6.1
4eea9fbed950f240bf6e627e1c784b8d54c54988,2023-08-03 22:47:30,maintenance,6.6
bcb123ac9b9887478da4185b55dfbf1a72550848,2023-08-03 22:47:30,performance,6.6
b50675a4a6a69110c0c2baadebd2075d3b31b25c,2023-08-03 22:47:30,performance,6.6
f6c72fef1272e65eff8d5ecef8c744686f6b7745,2023-08-03 22:47:30,maintenance,6.6
de8bf0e5ee7482585450357c6d4eddec8efc5cb7,2023-08-03 22:47:30,maintenance,4.19
ad635507b5b22d59457b6db6d8a0e4ddf7ad2b4c,2023-08-03 22:47:30,maintenance,6.6
bb60caa2db6697c20a0842b5b3c192aa1800da1a,2023-08-03 22:47:30,maintenance,6.6
919eb90cec4049cecf4a9f996afb0f14e3864fca,2023-08-03 22:47:30,maintenance,6.6
60c672b7f2d1e5dd1774f2399b355c9314e709f8,2023-08-03 22:47:29,bug,5.15
a9ce5993a0f5c0887c8a1b4ffa3b8046fbcfdc93,2023-08-03 22:47:29,bug,5.10
304749c0d5e216479ea4d553ad04ba1390d5c707,2023-08-03 22:39:05,maintenance,6.6
1e1566b9c85fbd6150657ea17f50fd42b9166d31,2023-07-30 06:37:53,reliability,6.6
889860e452d7436ca72018b8a03cbd89c38d6384,2023-07-30 06:37:53,maintenance,6.6
f1128084b40e520bea8bb32b3ff4d03745ab7e64,2023-07-30 06:37:53,bug,6.6
ffb6844e28ef6b9d76bee378774d7afbc3db6da9,2023-07-30 06:37:53,maintenance,6.6
e7fc2b31e04c46c9e2098bba710c9951c6b968af,2023-07-30 06:37:53,reliability,6.6
e0e985f3f8941438a66ab8abb94cb011b9fb39a7,2023-07-30 06:37:53,bug,6.6
95257987a6387f02970eda707e55a06cce734e18,2023-07-30 06:37:53,maintenance,6.6
22b8d707b07e6e06f50fe1d9ca8756e1f894eb0d,2023-07-30 06:37:53,maintenance,5.15
eb8ab4443aec5ffe923a471b337568a8158cd32b,2023-07-30 06:37:24,maintenance,6.6
d5d020b3294b69eaf3b8985e7a37ba237849c390,2023-07-30 06:11:13,maintenance,6.6
98175720c9ed3bac857b0364321517cc2d695a3f,2023-07-30 06:11:13,maintenance,6.6
bedc5d34632c21b5adb8ca7143d4c1f794507e4c,2023-07-29 12:02:30,bug,5.4
bc056e7163ac7db945366de219745cf94f32a3e6,2023-07-29 12:02:30,bug,5.4
43bbddc067883d94de7a43d5756a295439fbe37d,2023-07-29 12:02:30,reliability,5.4
1bc33893e79a79df93d44fbd25080dbf59410e87,2023-07-24 16:29:54,maintenance,6.6
9d3de7ee192a6a253f475197fe4d2e2af10a731f,2023-07-23 20:21:14,bug,6.4
5d5460fa7932bed3a9082a6a8852cfbdb46acbe8,2023-07-23 20:21:14,bug,6.5
6909cf5c4101214f4305a62d582a5b93c7e1eb9a,2023-07-23 20:21:05,bug,4.14
2ef6c32a914b85217b44a0a2418e830e520b085e,2023-06-27 07:36:45,bug,6.4
c4d13222afd8a64bf11bc7ec68645496ee8b54b9,2023-06-27 07:36:44,bug,4.19
f3c1c42e0c40656e73f12ab5dcb1110f83ef8e65,2023-06-27 07:36:44,maintenance,6.5
d13f99632748462c32fc95d729f5e754bab06064,2023-06-27 07:36:30,bug,5.15
bd5a594b5b1cfa14646bc29e6c7745c961025055,2023-06-27 07:35:13,maintenance,6.5
7294505824254da9cb5ee6cb12d783c9eeea030e,2023-06-27 07:35:13,feature,6.5
93e92cfcc1977b2b914c75333aa4b629b2fa7ca2,2023-06-27 07:35:13,maintenance,6.5
26fb5290240dc31cae99b8b4dd2af7f46dfcba6b,2023-06-27 07:35:12,bug,4.19
310ee0902b8d9d0a13a5a13e94688a5863fa29c2,2023-06-27 07:35:12,performance,6.5
4c0cfebdf3c34c9cd2c55844f549fa46b1da3164,2023-06-27 07:35:12,maintenance,6.5
ab8627e104696b8c1c6953ad5255def5b0821e06,2023-06-27 07:35:12,maintenance,6.5
6c120399cde6b1b5cf65ce403765c579fb3d3e50,2023-06-27 07:35:12,maintenance,5.10
8782b020ccbef6c4b62f00c86423f4d37ec60932,2023-06-27 07:35:12,maintenance,6.5
ed5d285b3f2a9a37ff778c5e440daf49351fcc4d,2023-06-27 07:35:12,maintenance,6.5
2a69c450083db164596c75c0f5b4d9c4c0e18eba,2023-06-27 07:35:12,reliability,5.4
4a2d98447b37bcb68a7f06a1078edcb4f7e6ce7e,2023-06-27 07:35:12,reliability,5.4
e9fe2b882bd5b26b987c9ba110c2222796f72af5,2023-06-27 07:35:12,reliability,5.4
bda3efaf774fb687c2b7a555aaec3006b14a8857,2023-06-27 07:35:12,bug,5.4
95f0b320339a977cf69872eac107122bf536775d,2023-06-27 07:35:12,performance,5.4
73a2f033656be11298912201ad50615307b4477a,2023-06-27 07:35:12,maintenance,5.4
9649eb18c6288f514cacffdd699d5cd999c2f8f6,2023-06-27 07:35:12,maintenance,5.4
de25d6e9610a8b30cce9bbb19b50615d02ebca02,2023-06-27 07:34:56,bug,4.14
f52f3d2b9fbab73c776f4d3386393e9bbc83b87d,2023-06-27 07:34:56,maintenance,6.5
7e170922f06bf46effa7c57f6035fc463d6edc7e,2023-06-27 07:34:56,performance,6.5
856d865c178b4fbf4c629d5a7d0df9352d123280,2023-06-27 07:34:56,maintenance,6.5
4f3d1e4533b0982034f316ace85415d3bc57e3da,2023-06-27 07:34:56,bug,6.5
3c6296046c85333bc52555a670a9093d9e2657bb,2023-06-27 07:34:56,performance,6.5
1b420011210802a7a1b1e99f30bc1d62c352ac71,2023-06-27 07:34:56,performance,6.5
3ef5d263879696027c70548532a94418aad3bd95,2023-06-27 07:34:56,feature,6.5
fdd9a00943a5f6687937628e01506dad697c9140,2023-06-27 07:34:56,feature,6.5
4eb7a4a1a33bdaf259fca8528f2546c90ad18f0d,2023-06-27 07:34:56,maintenance,6.5
5730cce35344fba94e2c329d2bc0a170333a059f,2023-06-27 07:34:56,maintenance,6.5
569f196f1e7a14472f21734170411f75a3179db0,2023-06-27 07:34:56,maintenance,6.4
2ec6d0a5ea72689a79e6f725fd8b443a788ae279,2023-06-27 07:34:48,bug,5.10
247c3d214c23dfeeeb892e91a82ac1188bdaec9f,2023-06-27 07:34:36,bug,4.14
ad78b5efe4246e5deba8d44a6ed172b8a00d3113,2023-06-27 07:33:59,maintenance,5.10
11b6890be0084ad4df0e06d89a9fdcc948472c65,2023-06-27 06:13:05,bug,5.10
a42fb5a75ccc37dfd69aa9bde5ba2866e802ff3c,2023-06-23 22:14:41,bug,6.5
19a043bb1fd1b5cb2652ca33536c55e6c0a70df0,2023-06-15 12:02:10,bug,5.10
95a4c3c7e0342f553fed1ac70d10c2efc6bba3b1,2023-06-15 12:02:10,maintenance,6.5
1eff590489a213a213c57d96b86f48b32cdf8c3a,2023-06-15 12:02:10,bug,6.4
c3defd99d58cbdd132bd197714e5523dac976b66,2023-06-15 12:02:10,bug,6.5
99c515e3a860576ba90c11acbc1d6488dfca6463,2023-06-15 12:02:10,bug,4.19
497885f72d930305d8e61b6b616b22b4da1adf90,2023-06-15 12:02:10,bug,5.10
b3916da0d9636285c8a881802956631f9e2ebb5b,2023-06-15 12:02:10,bug,6.5
0dea40aa315d01f5d0ffbd871483ea8a45c71f65,2023-06-15 12:02:10,maintenance,6.5
d19500da4b8cfe1791e1583ab237c3213e1bd39c,2023-06-15 12:02:10,maintenance,6.5
80be8c5cc9251484ba856e2cf7d15a189326fe9c,2023-06-15 12:02:10,maintenance,6.5
36c9b4504088089185f7743433c914935b518ab2,2023-06-15 12:02:10,maintenance,6.5
0b956de1512e23329aa27f60fe4a8b3e6afc7d6a,2023-06-15 12:02:10,maintenance,6.5
f451fd97dd2b78f286379203a47d9d295c467255,2023-06-15 10:24:05,bug,5.10
19482792113fa1dc419f9bc7b04b9dbdaa5256fd,2023-06-15 10:22:27,bug,6.4
dea9d8f7643fab07bf89a1155f1f94f37d096a5e,2023-06-08 22:06:40,bug,4.14
1b29243933098cdbc31b579b5616e183b4275e2f,2023-06-08 21:57:04,bug,5.10
dd2e31afba9e3a3107aa202726b6199c55075f59,2023-06-06 00:53:04,feature,6.5
f5db130d4443ddf63b49e195782038ebaab0bec9,2023-06-06 00:53:04,feature,6.5
97524b454bc562f4052751f0e635a61dad78f1b2,2023-06-06 00:53:04,maintenance,6.5
3582e74599d376bc18cae123045cd295360d885b,2023-06-03 02:47:29,performance,6.4
3658840cd363f2be094f5dfd2f0b174a9055dd0f,2023-06-02 20:55:32,maintenance,5.4
eb1f822c76beeaa76ab8b6737ab9dc9f9798408c,2023-05-31 03:33:57,bug,5.10
1077b2d53ef53629c14106aecf633bebd286c04c,2023-05-31 03:33:57,bug,6.4
aff3bea95388299eec63440389b4545c8041b357,2023-05-31 03:33:57,reliability,4.14
2bc7e7c1a3bc9bd0cbf0f71006f6fe7ef24a00c2,2023-05-31 03:33:57,bug,5.4
b928dfdcb27d8fa59917b794cfba53052a2f050f,2023-05-31 03:33:50,bug,5.4
b3e6bcb94590dea45396b9481e47b809b1be4afa,2023-05-29 02:18:03,reliability,5.4
fa6c46e7c271f155c9ba3ba3457175c0a71eb918,2023-05-24 22:42:16,feature,6.5
5b5b4ff8f92daec4475318c0ec4cb4ed43de9eb6,2023-05-16 17:32:42,maintenance,6.5
2a534e1d0d1591e951f9ece2fb460b2ff92edabd,2023-05-14 06:05:05,bug,4.14
2220eaf90992c11d888fe771055d4de330385f01,2023-05-14 06:05:05,bug,4.14
6dcc98fbc46511f7a6650946f198df6951a5a88c,2023-05-14 06:05:05,maintenance,6.4
f4ce24f54d9cca4f09a395f3eecce20d6bec4663,2023-05-14 06:05:05,bug,5.4
4c0b4818b1f636bc96359f7817a2d8bab6370162,2023-05-14 06:05:05,bug,4.14
4b3cb1d108bfc2aebb0d7c8a52261a53cf7f5786,2023-05-14 06:05:05,bug,5.15
a44be64bbecb15a452496f60db6eacfee2b59c79,2023-05-14 06:05:05,bug,5.10
fa83c34e3e56b3c672af38059e066242655271b1,2023-05-14 06:05:04,bug,5.10
4f04351888a83e595571de672e0a4a8b74f4fb31,2023-05-14 06:05:04,bug,4.14
492888df0c7b42fc0843631168b0021bc4caee84,2023-05-14 06:05:04,bug,5.4
00d873c17e29cc32d90ca852b82685f1673acaa5,2023-05-14 06:05:04,bug,6.2
b87c7cdf2bed4928b899e1ce91ef0d147017ba45,2023-05-14 06:05:04,bug,4.14
463808f237cf73e98a1a45ff7460c2406a150a0b,2023-05-14 06:05:04,bug,4.14
5354b2af34064a4579be8bc0e2f15a7b70f14b5f,2023-05-14 06:02:46,bug,5.10
949f95ff39bf188e594e7ecd8e29b82eb108f5bf,2023-05-08 09:11:18,bug,5.10
fa08a7b61dff8a4df11ff1e84abfc214b487caf7,2023-05-08 09:03:24,bug,4.19
d4fab7b28e2f5d74790d47a8d298da0abfb5132f,2023-04-29 00:56:40,bug,6.4
3b50d5018ed06a647bb26c44bb5ae74e59c903c7,2023-04-29 00:56:40,bug,5.10
d5e72c4e3256335d6fb75c2e321144f93141f4f5,2023-04-29 00:56:40,bug,6.4
856dd6c5981260b4d1aa84b78373ad54a203db48,2023-04-29 00:56:40,maintenance,6.4
835659598c67907b98cd2aa57bb951dfaf675c69,2023-04-29 00:56:35,bug,5.4
1dedde690303c05ef732b7c5c8356fdf60a4ade3,2023-04-28 23:07:19,bug,5.15
519fe1bae7e20fc4e7f179d50b6102b49980e85d,2023-04-20 11:39:42,maintenance,6.4
17809d3cf801374d7c23101800770ea34951f3c8,2023-04-20 11:39:08,maintenance,6.4
8ae56b4e82ee29b5cc1fbea8b00a0a7e0758f3c2,2023-04-20 11:38:33,maintenance,6.4
54902099b1d8b62bea7cfd949aa3acd9eae1c3db,2023-04-15 11:08:03,maintenance,6.4
107d2be90116a1731d2d81296100c0a4c454a89f,2023-04-15 11:08:03,maintenance,6.4
269e9226c29fbfe7f66a324d6d32d4a53bcffbbe,2023-04-15 11:08:03,maintenance,6.4
68e624398f7df3fd91d4a4cd148e722a18d76054,2023-04-15 11:08:03,maintenance,6.4
dcbf87589d90e3bd5a5a4cf832517f22f3c55efb,2023-04-15 11:08:03,maintenance,6.4
6ef684988816fdfa29ceff260c97d725a489a942,2023-04-15 11:08:02,maintenance,6.4
1f79467c8a6be64940a699de1bd43338a6dd9fdd,2023-04-15 11:08:02,maintenance,6.4
db9345d9e6f075e1ec26afadf744078ead935fec,2023-04-15 11:08:02,maintenance,6.4
d0ab8368c175f7b5ef0851283a2ba362a9ab327a,2023-04-15 08:02:37,maintenance,6.4
ab382539adcb43f52d984abf58d8e3459cd707a2,2023-04-15 07:58:33,maintenance,6.4
951cafa6b80e55b966047b0c9cc5564df8b92145,2023-04-15 07:58:33,maintenance,6.4
7c375870fdc5f50a001f8265cd8744a78d2d43ab,2023-04-15 07:56:53,maintenance,6.4
56c2a0e3d90d3822fab157883957523e327bc9ae,2023-04-15 07:56:53,maintenance,6.4
783ae448b7a21ca59ffe5bc261c17d9c3ebfe2ad,2023-04-15 07:56:53,bug,6.4
c000dfec7e88cee660cbc594c9716ecc979dc1f1,2023-04-15 07:56:53,maintenance,6.4
e360c6ed727401ad1a3b5080f06d2ec3a4b75f5b,2023-04-15 07:56:53,maintenance,6.4
1f1a55f0bf069799edd5f21a99ac1e3b10ebafee,2023-04-15 07:56:53,reliability,6.4
5e1bdea6391d09fde424a1406a04e01b208a04d2,2023-04-15 07:55:44,bug,6.4
265e72efa99fcc0959f8d33d346a7e0f2e3fe201,2023-04-15 07:44:00,bug,6.4
d84c9ebdac1e39bc7b036c0c829ee8c1956edabc,2023-04-15 07:38:50,bug,6.4
e9ebecf266c6657de5865a02a47c0d6b2460c526,2023-04-07 01:39:52,performance,6.4
b23fb762785babc1d6194770c88432da037c8a64,2023-04-07 01:39:52,maintenance,6.4
3060b6ef05603cf3c05b2b746f739b0169bd75f9,2023-04-07 01:39:52,maintenance,6.4
f2b229a8c6c2633c35cb7446cfabea5a6f721edc,2023-04-07 01:39:52,performance,6.4
9ea0e45bd2f6cbfba787360f5ba8e18deabb7671,2023-04-07 01:39:52,performance,6.4
86b38c273cc68ce7b50649447d8ac0ddf3228026,2023-04-07 01:39:52,maintenance,6.4
c0be8e6f081b3e966e21f52679b2f809b7df10b8,2023-04-07 01:39:52,maintenance,6.4
0b5a254395dc6db5c38d89e606c0298ed4c9e984,2023-04-07 01:39:52,performance,6.4
02e4b04c56d03a518b958783900b22f33c6643d6,2023-04-07 01:39:51,maintenance,6.4
9d3973de9a3745ea9d38bdfb953a4c4bee81ac2a,2023-04-07 01:39:51,performance,6.4
86324a21627a40f949bf787b55c45b9856523f9d,2023-04-07 01:39:51,maintenance,6.4
feb22b77b855a6529675b4e998970ab461c0f446,2023-04-07 01:39:51,performance,6.4
64fb31367598188a0a230b81c6f4397fa71fd033,2023-04-07 01:39:51,maintenance,6.4
4d934a5e6caa6dcdd3fbee7b96fe512a455863b6,2023-04-07 01:39:51,performance,6.4
6b90d4130ac8ee9cf2a179a617cfced71a18d252,2023-04-07 01:39:51,performance,6.4
6b87fbe4155007c3ab8e950c72db657f6cd990c6,2023-04-07 01:39:51,maintenance,6.4
9a9d01f081ea29a5a8afc4504b1bc48daffa5cc1,2023-04-07 01:39:51,performance,6.4
4ed9b598ac30913987ab46e0069620e6e8af82f0,2023-04-07 01:39:51,performance,6.4
f8f8c89f59f7ab037bfca8797e2cc613a5684f21,2023-04-07 01:39:51,performance,6.4
83eba701cf6e582afa92987e34abc0b0dbcb690e,2023-04-07 01:39:51,performance,6.4
3edde93e07954a8860d67be4a2165514a083b6e8,2023-04-07 01:39:51,performance,6.4
e8d6062c50acbf1aba88ca6adaa1bcda058abeab,2023-04-07 01:39:51,maintenance,6.4
33483b3b6ee4328f37c3dcf702ba979e6a00bf8f,2023-04-07 01:39:51,maintenance,6.4
81a0d3e126a0bb4300d1db259d89b839124f2cff,2023-04-07 01:39:50,maintenance,6.4
4da2f6e3c45999e904de1edcd06c8533715cc1b5,2023-04-07 01:39:50,maintenance,6.4
bb64c08bff6a6edbd85786c92a2cb980ed99b29f,2023-04-07 01:39:50,feature,6.4
cd57b77197a434709aec0e7fb8b2e6ec8479aa4e,2023-04-07 01:39:50,maintenance,6.4
361eb69fc99f1a8f1d653d69ecd742f3cbb896be,2023-04-06 13:13:13,maintenance,6.4
3872778664e36528caf8b27f355e75482f6d562d,2023-04-06 13:13:13,performance,6.4
a8e38fd37cff911638ac288adb138265f71e50c0,2023-04-06 13:13:13,maintenance,6.4
93cdf49f6eca5e23f6546b8f28457b2e6a6961d9,2023-04-06 13:13:13,bug,4.14
0830344c953aeabee91ac88281585756d047df39,2023-04-06 13:13:12,maintenance,6.4
7692094ac513e48ee37d0f1fb057f3f7f8d53385,2023-04-06 13:13:12,maintenance,6.4
bcf434992145dd08bb5c8d0bd4bf34811e0a5d78,2023-04-06 13:13:12,maintenance,6.4
820897258ad342e78388ee9f5814fc485e79102a,2023-04-06 13:13:12,maintenance,6.4
e86a718228b61eef747b8deb446f807b2be73148,2023-04-06 13:13:12,bug,6.4
19b8b035a776939ceb3de0f45aded4751d7849ef,2023-04-06 13:13:12,reliability,6.4
91a48aaf59d0da6b93e49de87420c30aba0acaa8,2023-04-06 13:13:12,performance,6.4
1221b235019f9e3bbc38cfc53f7c03456bee53b4,2023-04-06 13:13:12,maintenance,6.4
253cacb0de89235673ad5889d61f275a73dbee79,2023-04-06 13:13:12,performance,5.10
46825e949057481ccb1f0e52c512fd52f1938cb3,2023-04-06 13:13:12,maintenance,6.4
3a037b1b889745b32c37d876223c7692721e8e95,2023-04-06 13:13:12,maintenance,6.4
fb28f9ceec5622803e189a6ced7fdf26b7f17e7f,2023-04-06 13:13:12,maintenance,6.4
c7f2bafa3c242d4c69ba347d8983858a5137387b,2023-04-06 13:13:12,maintenance,6.4
df11909514c5243a62fcd5e122f40f19f3a7076c,2023-04-06 13:13:11,maintenance,6.4
78dc9f844f4ec999a30517313040948a4c4bbc00,2023-04-06 13:13:11,performance,6.4
32c0869370194ae5ac9f9f501953ef693040f6a1,2023-04-06 13:13:11,maintenance,6.4
976620bd261025c86bafe79c15170dc3da7a66f4,2023-04-06 13:13:11,maintenance,6.4
aaae558dae6f804407a50e0eaf66c93b46b9a493,2023-04-06 13:13:11,maintenance,6.4
285164b80175157c18a06425cf25591c9f942b1a,2023-04-06 13:13:11,maintenance,6.4
139f46d3b5e69937025faa38cb0a3711b9808158,2023-04-06 13:13:11,bug,6.4
85b67ffb7d2bab27cc6c479e949e6fab7fb41aee,2023-04-06 13:13:11,maintenance,6.4
1b5c9d349455c84e5211354357870f64913b3020,2023-04-06 13:13:11,bug,6.4
36cb0f52aeb929b141f3f580481eb04c65b6e2b9,2023-04-06 13:13:11,bug,6.4
1afdc5889427110c8466da2b23360a27be711ff0,2023-04-06 13:13:11,bug,6.4
abc075d4a5dc48b68bd44b5ecb4e44e936d01195,2023-04-06 13:13:11,bug,6.4
22fab984025313198559278814147c57901106f6,2023-04-06 13:13:11,bug,6.4
01e4ca29451760b9ac10b4cdc231c52150842643,2023-04-06 13:13:10,bug,5.10
b07ffe6927c75d99af534d685282ea188d9f71a6,2023-04-06 13:13:03,bug,4.14
10e4f310a887fd908b6800088f64fe21d7cc75a6,2023-04-05 21:48:04,maintenance,6.4
d8aeb44a9ae324c4b823689fabb30b6621d93c88,2023-04-03 21:14:20,feature,6.4
1df9bde48fc6e8efe520f4d89ff35769b2c56b8b,2023-03-24 11:00:08,maintenance,6.4
82483dfe17d036146f708809b33845c8aaf029b5,2023-03-24 11:00:08,maintenance,6.4
4fd873c8175dd695aa3de2473951c51715b64d8c,2023-03-24 11:00:08,maintenance,6.4
b83acc77718644b2c19832226ca284ce01efc550,2023-03-24 11:00:08,maintenance,6.4
68e294dcccf965c93d65c4660547794728a4cff0,2023-03-24 11:00:08,performance,6.4
cefa74d004fa48bc073ad66b7a7ad00dc8d7bfa6,2023-03-24 11:00:08,performance,6.4
f567ea7843562b7d7dfe1e6cfea455a1e9623208,2023-03-24 11:00:08,maintenance,6.4
ad3f09be6cfe332be8ff46c78e6ec0f8839107aa,2023-03-24 11:00:08,maintenance,6.4
a38627f14356f505f621b31197fd872b99a10563,2023-03-24 11:00:08,performance,6.4
3d61ef10f521b5c6906a5ba71573d5503aee2aa5,2023-03-24 11:00:08,bug,6.4
b5aa06bfe9ad13c75d425839ee2aca045e3c688c,2023-03-24 11:00:07,bug,6.4
98ccceee3e0637a37e20c1c12a08173663db77e7,2023-03-24 11:00:07,maintenance,6.4
e6c28a26b799c7640b77daff3e4a67808c74381c,2023-03-24 10:53:00,bug,6.4
3f079114bf522f27f3680238b6429f3dd45535b6,2023-03-23 22:06:08,performance,6.4
d8be7607de039e5a477b0a5c63959d81ac052c3b,2023-03-23 22:06:08,bug,6.4
eaf2ca10ca4ba450f8e514cb8bfc9149660b57f6,2023-03-23 22:06:07,performance,6.4
f1496362e9d7b37fe6b8983086c1548a601b5594,2023-03-23 22:06:07,bug,6.4
3f5d30636d2a188ee3cd22c6fef1ace5304a07bf,2023-03-23 22:06:07,bug,6.4
c8e8e16dbbf0840e6f41575c3d6158bd331218bc,2023-03-23 22:06:07,maintenance,6.4
9462f770eda85b754e82b089d8a0d195fa160837,2023-03-23 22:06:07,maintenance,6.4
70e42feab2e20618ddd0cbfc4ab4b08628236ecd,2023-03-18 09:53:52,bug,5.4
f5361da1e60d54ec81346aee8e3d8baf1be0b762,2023-03-11 13:44:24,bug,4.14
f57886ca1606ba74cc4ec4eb5cbf073934ffa559,2023-03-11 13:44:24,bug,6.3
eee00237fa5ec8f704f7323b54e48cc34e2d9168,2023-03-11 13:44:24,bug,6.3
62913ae96de747091c4dacd06d158e7729c1a76d,2023-03-11 13:44:24,performance,6.1
2b96b4a5d9443ca4cad58b0040be455803c05a42,2023-03-11 13:44:24,bug,4.14
1dcdce5919115a471bf4921a57f20050c545a236,2023-03-11 13:44:24,maintenance,4.14
3c92792da8506a295afb6d032b4476e46f979725,2023-03-08 10:45:38,bug,5.4
7fc1f5c28ae4c615ccc5346f39a7bf4c4e0900ac,2023-03-08 09:27:54,maintenance,6.3
b7eef407e5271f5135ce97bfd6e2e5009922331e,2023-03-08 09:24:05,maintenance,6.3
c993799baf9c5861f8df91beb80e1611b12efcbd,2023-03-08 09:20:48,bug,4.14
c9f62c8b2dbf7240536c0cc9a4529397bb8bf38e,2023-03-08 09:20:48,bug,4.14
60db00e0a1490adcdc8b80887f7caf954d8bcd3e,2023-03-08 09:20:48,maintenance,6.3
ffec85d53d0f39ee4680a2cf0795255e000e1feb,2023-03-08 09:12:30,bug,4.14
a5488f29835c0eb5561b46e71c23f6c39aab6c83,2023-03-06 16:57:12,maintenance,6.4
e3645d72f8865ffe36f9dc811540d40aa3c848d3,2023-02-26 04:39:08,bug,6.1
0813299c586b175d7edb25f56412c54b812d0379,2023-02-26 04:39:07,bug,5.4
172e344e6f82dc266cb65a69f4bed03428ea8a05,2023-02-26 04:39:07,bug,6.3
0f7bfd6f8164be32dbbdf36aa1e5d00485c53cd7,2023-02-19 13:16:22,bug,4.14
3039d8b8692408438a618fac2776b629852663c3,2023-02-19 13:09:59,bug,5.15
5cd740287ae5e3f9d1c46f5bfe8778972fd6d3fe,2023-02-19 13:09:59,bug,4.14
d99a55a94a0db8eda4a336a6f21730b844b8d2d2,2023-02-19 13:09:59,bug,6.3
7fc51f923ea6b1c6f304789965414149eaedb358,2023-02-19 13:09:59,maintenance,6.3
3f5424790d4377839093b68c12b130077a4e4510,2023-02-19 12:58:28,bug,4.19
f31173c19901a96bb2ebf6bcfec8a08df7095c91,2023-02-19 12:58:18,bug,4.14
1e9d62d252812575ded7c620d8fc67c32ff06c16,2023-02-19 12:57:37,performance,4.14
08abd0466ec9113908e674d042ec2a36dfc2875c,2023-02-19 11:57:25,maintenance,6.3
240930fb7e6b52229bdee5b1423bfeab0002fed2,2023-02-15 10:23:38,performance,6.3
934b0de1e9fdea93c4c7f2e18915c54fae67bdc6,2023-02-09 23:43:23,maintenance,6.1
11768cfd98136dd8399480c60b7a5d3d3c7b109b,2023-02-09 23:43:23,maintenance,5.15
3478c83cf26bbffd026ae6a56bcb1fe544f0834e,2023-02-09 23:35:12,reliability,6.3
7959eb19e4a369639ff9e55eb1147360d5ac8ddb,2023-02-08 14:30:30,maintenance,6.3
3ee2a3e7c1ca3b263c41cff81619ab1d200fadfb,2023-02-03 14:50:07,performance,6.3
50ead2537441f7df8d493e1085da76034ea92cf1,2023-02-03 14:33:15,maintenance,6.3
118901ad1f25d2334255b3d50512fa20591531cd,2023-01-28 03:42:56,bug,4.19
854f0912f813c3b7a4d35517658ca7f1511a69e2,2023-01-25 04:38:45,maintenance,6.2
f3bbac32475b27f49be201f896d98d4009de1562,2023-01-22 02:14:47,bug,6.2
e8dfc854eef20ac7663996f61837299887f380fc,2023-01-19 09:12:59,maintenance,6.3
db85d14dc5c566879a01c4928b2f6f4d5cf0f939,2023-01-10 11:06:09,feature,6.3
5e122148a3d573a66f47f826168a3c23a321ac9d,2023-01-10 11:06:08,maintenance,6.3
1da18e38cb97e9521e93d63034521a9649524f64,2022-12-09 13:58:04,bug,5.4
e4db04f7d3dbbe16680e0ded27ea2a65b10f766a,2022-12-09 13:57:01,bug,4.14
cc12a6f25e07ed05d5825a1664b67a970842b2ca,2022-12-09 13:56:47,performance,4.14
8994d11395f8165b3deca1971946f549f0822630,2022-12-09 11:03:15,bug,4.14
1485f726c6dec1a1f85438f2962feaa3d585526f,2022-12-09 11:03:15,bug,4.9
dae999602eeb0c5482bb62df7fda903f1edc0ff3,2022-12-09 10:49:25,maintenance,6.2
49977f9762fe0f28ec08bec5ab992a5c9623f44c,2022-12-09 10:49:25,performance,6.2
f30ff35f6266993405c8659e48fddc3180692164,2022-12-09 10:49:25,performance,6.2
59205c8d4eaeeb85cf76eb1cb140283cf900412a,2022-12-09 10:49:25,performance,6.2
29bc9cea0e13dc8043c249f5f232b9e0c441ae24,2022-12-09 10:49:25,reliability,6.2
15648d599cd1c15cc678039dcab65599276fe407,2022-12-09 10:49:25,maintenance,6.2
de0039f69c95692539bcb7cfc3b01f31e1c9f342,2022-12-09 10:49:25,feature,6.2
5c27088b3bcf82c8525ec55cde7d2ddd034283b6,2022-12-09 10:49:25,maintenance,6.2
29b83c574b0a06f29126e4e18801ba0e5d2e089b,2022-12-09 10:49:25,maintenance,6.2
dff4ac75eeeefc4397fe7cf8ce559425bf46b1f7,2022-12-09 10:49:25,reliability,6.2
04e568a3b31cfbd545c04c8bfc35c20e5ccfce0f,2022-12-09 10:49:25,bug,5.10
5c099c4fdc438014d5893629e70a8ba934433ee8,2022-12-09 10:49:25,bug,4.14
d73eff68a8c0ea3fc626b08ea84e4cd327ccbe5f,2022-12-09 10:49:25,maintenance,6.2
a44e84a9b7764c72896f7241a0ec9ac7e7ef38dd,2022-12-09 10:49:25,bug,4.19
b40ebaf63851b3a401b0dc9263843538f64f5ce6,2022-12-09 10:49:25,bug,4.9
956510c0c7439e90b8103aaeaf4da92878c622f0,2022-12-09 10:49:25,bug,5.4
131294c35ed6f777bd4e79d42af13b5c41bf2775,2022-12-09 10:49:25,bug,4.19
7ea71af94eaaaf6d9aed24bc94a05b977a741cb9,2022-12-09 10:49:25,bug,4.19
0aeaa2559d6d53358fca3e3fce73807367adca74,2022-12-09 10:49:24,bug,4.19
8f49ec603ae3e213bfab2799182724e3abac55a1,2022-12-09 10:49:24,bug,6.0
a408f33e895e455f16cf964cb5cd4979b658db7b,2022-12-09 10:49:24,bug,5.15
a7e9d977e031fceefe1e7cd69ebd7202d5758b56,2022-12-09 10:49:24,bug,6.0
b76abb5157468756163fe7e3431c9fe32cba57ca,2022-12-09 10:49:24,bug,6.0
26d75a16af285a70863ba6a81f85d81e7e65da50,2022-12-09 10:49:24,bug,4.9
060f77392cab1c1cefb8a27cf6bd61f1db2441ec,2022-12-09 10:49:24,maintenance,6.2
89481b5fa8c0640e62ba84c6020cee895f7ac643,2022-12-09 10:49:24,bug,4.19
bb0fbc782ee9fa8c970c8e8e17c1a52ff9419182,2022-12-09 10:49:24,reliability,6.2
fae381a3d79bb94aa2eb752170d47458d778b797,2022-12-09 10:49:24,bug,4.9
8805dbcb3e83a4e5a6c91edc15643a7498e576ce,2022-12-09 10:49:24,performance,6.2
48a6a66db82b8043d298a630f22c62d43550cae5,2022-12-09 10:49:24,bug,5.15
8415ce07ecf0cc25efdd5db264a7133716e503cf,2022-12-09 10:49:24,bug,5.15
64b4a25c3de81a69724e888ec2db3533b43816e2,2022-12-09 10:49:24,bug,5.15
594bc43b410316d70bb42aeff168837888d96810,2022-12-09 10:49:24,bug,5.10
4c0d5778385cb3618ff26a561ce41de2b7d9de70,2022-12-09 10:49:24,bug,5.10
0fbcb5251fc81b58969b272c4fb7374a7b922e3e,2022-12-09 10:49:24,bug,5.10
a71248b1accb2b42e4980afef4fa4a27fa0e36f5,2022-12-09 10:49:24,bug,4.19
105c78e12468413e426625831faa7db4284e1fec,2022-12-09 10:49:24,bug,4.19
3bf678a0f9c017c9ba7c581541dbc8453452a7ae,2022-12-09 10:49:23,bug,4.9
991ed014de0840c5dc405b679168924afb2952ac,2022-12-09 10:49:23,bug,4.9
63b1e9bccb71fe7d7e3ddc9877dbdc85e5d2d023,2022-12-09 10:49:23,bug,5.4
07342ec259df2a35d6a34aebce010567a80a0e15,2022-12-09 10:49:23,reliability,4.19
78742d4d056df7d2fad241c90185d281bf924844,2022-12-09 10:49:23,maintenance,5.15
5f3e240321dd00b251f91a37c70fc551a140c87b,2022-12-01 23:46:54,maintenance,6.2
e3ea75ee651daf5e434afbfdb7dbf75e200ea1f6,2022-12-01 23:46:54,bug,6.0
56d0d0b9289dae041becc7ee6bd966a00dd610e0,2022-12-01 23:46:54,bug,6.1
71df9683827a17fb6279fcc2e52efdc7062a03b9,2022-12-01 23:46:54,maintenance,6.2
eee22187b53611e173161e38f61de1c7ecbeb876,2022-12-01 23:46:54,bug,4.9
6dd8fe86fa84729538d8bed3149faf9c5886bb5b,2022-12-01 07:59:02,maintenance,6.1
66267814ba0ee0732c69ca87eb1fd6eb63bf0d5f,2022-11-30 05:10:49,maintenance,6.2
318cdc822c63b6e2befcfdc2088378ae6fa18def,2022-11-30 05:10:27,bug,5.10
98dc08bae6780bb950b5c0cdefeb662b22482655,2022-11-29 15:15:10,maintenance,6.2
bc12ac98ea2e1b70adc6478c8b473a0003b659d3,2022-11-29 04:48:47,bug,5.10
f6b1a1cf1c3ee430d3f5e47847047ce789a690aa,2022-11-08 01:53:43,bug,5.10
0d043351e5baf3857f915367deba2a518b6a0809,2022-11-06 13:07:59,bug,6.1
9f2a1d9fb33a2129a9ba29bc61d3f14adb28ddc2,2022-11-06 13:07:59,bug,6.1
1b8f787ef547230a3249bcf897221ef0cc78481b,2022-11-06 13:07:59,bug,4.9
17a0bc9bd697f75cfdf9b378d5eb2d7409c91340,2022-11-06 13:07:49,bug,5.4
bb2282cf01fcae7379314dc026f3b534c83c186c,2022-10-29 04:37:22,maintenance,6.1
9a8c5b0d061554fedd7dbe894e63aa34d0bac7c4,2022-10-28 11:21:40,bug,6.0
4fa0e3ff217f775cb58d2d6d51820ec519243fb9,2022-10-13 09:51:48,bug,5.10
a251c17aa558d8e3128a528af5cf8b9d7caae4fd,2022-10-12 07:42:58,maintenance,6.1
8b3ccbc1f1f91847160951aa15dd27c22dddcb49,2022-10-12 07:42:58,performance,6.1
81895a65ec63ee1daec3255dc1a06675d2fbe915,2022-10-12 07:42:55,performance,6.1
1b45cc5c7b920fd8bf72e5a888ec7abeadf41e09,2022-10-01 11:46:54,bug,5.15
dcc5827484d6e53ccda12334f8bbfafcc593ceda,2022-10-01 11:46:54,maintenance,5.15
fdc2a3c75dd8345c5b48718af90bad1a7811bedb,2022-10-01 11:46:54,maintenance,5.15
7ff5fddaddf2cc8d394f71e68648e9d8d7e41da8,2022-10-01 11:46:54,maintenance,6.1
b6a750c01925954d0dc6c360e91b5fcb53664a26,2022-10-01 11:46:54,maintenance,6.1
27cd49780381c6ccbf248798e5e8fd076200ffba,2022-10-01 11:46:54,bug,5.10
7069d105c1f15c442b68af43f7fde784f3126739,2022-10-01 11:46:54,bug,5.10
9305721a309fa1bd7c194e0d4a2335bf3b29dca4,2022-10-01 11:46:54,bug,5.10
78ed9354c57f31000e88783496fc84dce7c8021c,2022-10-01 11:46:54,maintenance,6.1
3df11e27f02c3dea5a3a0e45628d67f0d82c3c5e,2022-10-01 11:46:54,maintenance,6.1
c8267c51425abd4f75d0ad07c4d3ee748908e2f8,2022-10-01 11:46:54,maintenance,6.1
a7a79c292ac3776bed20d575a96194181a397125,2022-10-01 11:46:53,maintenance,6.1
a5991e539c9a4be0bdec2e427d833196339ec7c6,2022-10-01 11:46:53,maintenance,6.1
9c1dd22d742249cfae7bbf3680a7c188d194d3ce,2022-10-01 11:46:53,maintenance,6.1
a4e6a511d7de5d2afa4e8138146c29b926c6a449,2022-10-01 11:46:53,maintenance,6.1
bc62dbf9145746c442b5b4a960e842ff7e8fdd2e,2022-10-01 11:46:53,maintenance,6.1
d7f3542b3219622308079dca521851be9b924c05,2022-10-01 11:46:53,maintenance,6.1
b26458d151019ec279a2622ac6f15b5b913252ff,2022-10-01 11:46:53,maintenance,6.1
39c135b08c8220dd1dca885e73eae3f3de5fa082,2022-10-01 11:46:53,maintenance,6.1
0e495f7cc3f91d8473f16045c61c60bffd95639c,2022-10-01 11:46:53,maintenance,6.1
f7314a67322ef04a4df51fbf6dc2b77fe71ef9ad,2022-10-01 11:46:53,maintenance,6.1
4a8557b094671de1c986f2764cf4d1965541dda7,2022-10-01 11:46:53,maintenance,6.1
5f6d662d12b889ab91cc25fb19afa5699fb05bcb,2022-10-01 11:46:52,maintenance,6.1
a5fc51193507e10a0733c40282e71216dd0486ff,2022-10-01 11:46:52,maintenance,6.1
43bd6f1b49b61f43de4d4e33661b8dbe8c911f14,2022-10-01 11:46:52,maintenance,4.19
e64e6ca90913b0dfe14bf7d529df0753a6746e23,2022-10-01 11:46:52,performance,6.1
b7b80a35fb51319223e1fbf84128b8e5ebb91f86,2022-10-01 11:46:52,maintenance,6.1
ccbf8eeb39f2ff00b54726a2b20b35d788c4ecb5,2022-10-01 11:46:52,bug,5.10
7177dd009c7c04290891e9a534cd47d1b620bd04,2022-10-01 11:46:52,bug,5.15
ebd5d23e88b7fc84cbbb7a002aa35bfd5bfadb10,2022-10-01 11:46:52,maintenance,6.1
a642c2c0827f5604a93f9fa1e5701eecdce4ae22,2022-10-01 11:46:52,bug,5.19
d1052d236eddf6aa851434db1897b942e8db9921,2022-10-01 11:46:52,performance,4.9
0b73284c564d3ae4feef4bc920292f004acf4980,2022-10-01 11:46:51,bug,5.10
1ff20307393e17dc57fde62226df625a3a3c36e9,2022-10-01 11:45:00,feature,5.19
50f094a5580e6297bf10a807d16f0ee23fa576cf,2022-09-30 11:01:44,bug,5.10
61a1d87a324ad5e3ed27c6699dfc93218fcf3201,2022-09-30 11:01:40,bug,5.10
3b575495ab8dbb4dbe85b4ac7f991693c3668ff5,2022-09-30 11:01:27,bug,4.9
f9c1f248607d5546075d3f731e7607d5571f2b60,2022-09-29 22:39:04,bug,4.9
426d15ad11419066f7042ffa8fbf1b5c21a1ecbe,2022-09-29 22:38:57,bug,5.15
2d544ec923dbe5fbed64a7f43dccf527218380bc,2022-09-29 22:38:57,maintenance,6.1
4bb26f2885ac6930984ee451b952c5a6042f2c0e,2022-09-29 22:38:41,bug,4.9
d412df530f77d0f61c41b83f925997452fc3944c,2022-09-28 04:48:57,maintenance,6.1
df3cb754d13d2cd5490db9b8d536311f8413a92e,2022-09-28 04:40:30,bug,4.9
6cf3116d5eeda0284bbedb8610192df31f86cdf0,2022-09-28 03:21:42,maintenance,6.1
a078dff870136090b5779ca2831870a6c5539d36,2022-09-27 01:21:05,bug,5.19
80fa46d6b9e7b1527bfd2197d75431fd9c382161,2022-09-22 22:51:19,bug,5.10
29a5b8a137ac8eb410cc823653a29ac0e7b7e1b0,2022-09-22 22:50:54,bug,5.4
83e80a6e3543f37f74c8e48a5f305b054b65ce2a,2022-09-22 10:12:03,performance,5.19
a9f2a2931d0e197ab28c6007966053fdababd53f,2022-09-22 10:12:00,performance,5.15
613c5a85898d1cd44e68f28d65eccf64a8ace9cf,2022-09-22 10:11:55,performance,4.9
1940265ede6683f6317cba0d428ce6505eaca944,2022-09-22 10:11:41,performance,5.15
4fca50d440cc5d4dc570ad5484cc0b70b381bc2a,2022-09-22 10:11:34,performance,5.15
8434ef1d8aafc523443525bbc6237a07d7ec5606,2022-09-12 08:47:12,feature,6.1
14db0b3c7b837f4edeb7c1794290c2f345c7f627,2022-09-07 06:15:56,maintenance,6.1
d95efb14c0b81b684deb32ba10cdb78b4178ae5b,2022-08-03 11:56:26,bug,6.0
69cb8e9d8cd97cdf5e293b26d70a9dee3e35e6bd,2022-08-03 11:56:26,bug,4.9
026d0d27c4882303e4b071ca6d996640cc2932c3,2022-08-03 11:56:25,performance,6.0
1e1c2b86ef86a8477fd9b9a4f48a6bfe235606f6,2022-08-03 11:56:25,bug,5.10
65f8b80053a1b2fd602daa6814e62d6fa90e5e9b,2022-08-03 11:56:25,bug,4.19
fd48e9acdf26d0cbd80051de07d4a735d05d29b2,2022-08-03 11:56:25,maintenance,4.19
6bc0d63dad7f9f54d381925ee855b402f652fa39,2022-08-03 11:56:25,bug,4.19
b8a04fe77ef1360fbf73c80fddbdfeaa9407ed1b,2022-08-03 11:56:17,bug,4.9
65f8ea4cd57dbd46ea13b41dc8bac03176b04233,2022-08-03 11:56:17,bug,5.10
3fa5d23e68a34dae9df2be168750dc5e03e0e40d,2022-08-03 11:56:17,maintenance,6.0
b24e77ef1c6d4dbf42749ad4903c97539cc9755a,2022-08-03 11:56:17,bug,4.9
c64a92992e6c1799f743999e1f1538fea0156aa4,2022-08-03 11:56:17,maintenance,6.0
442ec1e5bb7c46c72c41898e13a5744c84cadf51,2022-08-03 11:56:02,maintenance,5.19
07ea7a617d6b278fb7acedb5cbe1a81ce2de7d0c,2022-08-03 11:56:02,bug,4.14
51ae846cff568c8c29921b1b28eb2dfbcd4ac12d,2022-08-03 11:56:02,bug,5.10
fd7e672ea98b95b9d4c9dae316639f03c16a749d,2022-08-03 11:55:55,bug,4.14
c9fd167d57133c5b748d16913c4eabc55e531c73,2022-08-03 11:52:44,bug,4.9
67d7d8ad99beccd9fe92d585b87f1760dc9018e3,2022-08-03 11:52:34,bug,4.9
179b14152dcb6a24c3415200603aebca70ff13af,2022-08-03 11:52:34,reliability,4.9
7f0d8e1d607c1a4fa9a27362a108921d82230874,2022-08-03 11:52:19,bug,4.9
4978c659e7b5c1926cdb4b556e4ca1fd2de8ad42,2022-08-03 11:52:19,maintenance,5.15
218a69441bf7f65155b96584e354f12c28b7944a,2022-08-03 11:52:19,performance,6.0
827891a38accfb4e04dbcdefe710f8746c6ad16d,2022-08-03 11:52:19,bug,6.0
de394a86658ffe4e89e5328fd4993abfe41b7435,2022-08-03 11:52:19,bug,4.9
5a57bca9050d740ca37184302e23d0e7633e3ebc,2022-08-03 11:37:50,bug,5.19
67c0f556302cfcdb5b5fb7933afa08cb1de75b36,2022-07-15 02:14:32,maintenance,6.0
c5b045b9838972cc4c4985a32fa5d35ecf2ab15a,2022-07-15 00:27:56,maintenance,6.0
7530d0935cc7a5c58eab0acbc4ab8d32ac476d9a,2022-06-29 20:51:06,maintenance,6.0
fb5a5be05fb45ab6fb3d1036c53435cde3d420ab,2022-06-29 20:51:06,maintenance,6.0
1f3ddff3755915a2b38de92d53508594de432d3d,2022-06-19 07:36:20,maintenance,5.19
b55c3cd102a6f48b90e61c44f7f3dda8c290c694,2022-06-19 07:36:08,bug,4.9
bc75a6eb856cb1507fa907bf6c1eda91b3fef52f,2022-06-19 07:35:57,bug,4.9
cf4ff938b47fc5c00b0ccce53a3b50eca9b32281,2022-06-19 07:35:57,bug,5.19
a08f789d2ab5242c07e716baf9a835725046be89,2022-06-19 07:35:43,bug,4.9
85456054e10b0247920b00422d27365e689d9f4a,2022-06-19 07:35:43,bug,5.19
4efd9f0d120c55b08852ee5605dbb02a77089a5d,2022-06-19 07:35:43,maintenance,4.19
9b6641dd95a0c441b277dd72ba22fed8d61f76ad,2022-06-19 07:35:24,bug,5.15
8d5459c11f548131ce48b2fbf45cccc5c382558f,2022-06-17 00:17:56,performance,5.19
15baa7dcadf1c4f0b4f752dc054191855ff2d78e,2022-06-16 23:50:48,bug,5.19
3103084afcf2341e12b0ee2c7b2ed570164f44a2,2022-06-16 23:03:17,maintenance,5.19
48e02e6113825db81e4aacc035933c0d0e4e68ce,2022-06-16 23:03:16,maintenance,5.19
5f41fdaea63ddf96d921ab36b2af4a90ccdb5744,2022-05-25 03:34:27,bug,5.10
d36f6ed761b53933b0b4126486c10d3da7751e7f,2022-05-25 03:34:17,bug,5.4
3ba733f879c2a88910744647e41edeefbc0d92b2,2022-05-25 03:34:13,bug,4.14
46c116b920ebec58031f0a78c5ea9599b0d2a371,2022-05-25 03:34:08,bug,4.9
c878bea3c9d724ddfa05a813f30de3d25a0ba83f,2022-05-25 03:33:58,bug,5.10
ef09ed5d37b84d18562b30cf7253e57062d0db05,2022-05-22 10:24:24,bug,4.9
72f63f4a770310233dba3bff8fc6e41660ebaa27,2022-05-22 10:24:24,maintenance,5.19
3030b59c8533835f4e8b5e6d7047f80dcf7e40b9,2022-05-22 10:24:24,maintenance,5.19
b1241c8eb977826cf9b1588514ab8896aa23896b,2022-05-22 10:24:24,maintenance,5.19
c069db76ed7b681c69159f44be96d2137e9ca989,2022-05-18 23:24:22,bug,5.17
cb8435dc8ba33bcafa41cf2aa253794320a3b8df,2022-05-18 23:24:22,bug,4.19
b10b6278ae17366fec058219623c757b3302baae,2022-05-18 23:24:22,maintenance,5.19
f87c7a4b084afc13190cbb263538e444cb2b392a,2022-05-18 02:17:40,bug,5.4
6493792d3299b3e33f887ef8a150099d271faf9c,2022-05-18 02:17:40,maintenance,5.19
9558cf14e8d2149a8df402b74041a99835801932,2022-05-18 02:17:40,feature,5.19
e4e58e5df309d695799c494958962100a4c25039,2022-05-18 02:17:29,bug,5.17
d63c00ea435a5352f486c259665a4ced60399421,2022-05-18 02:17:21,bug,4.19
0be698ecbe4471fcad80e81ec6a05001421041b3,2022-05-18 02:16:56,bug,4.9
4808cb5b98b436f1110d83c65541dd43beb45f63,2022-05-14 05:00:39,maintenance,5.19
784a09951c1d8383498c0df091a37db612bebfc7,2022-05-14 04:27:24,maintenance,5.19
af2b327581582a959f1923eca9cafee5b29a7399,2022-05-12 03:19:06,maintenance,5.19
fac88735278b4508ab8de505530be8413fd32fc2,2022-05-12 03:19:06,maintenance,5.19
c30365b90ab26fa991751119cde047312d370cab,2022-05-12 03:19:06,maintenance,5.19
f4534c9fc94d22383f187b9409abb3f9df2e3db3,2022-05-12 03:18:40,bug,5.4
7e0d0d44001506bc42932b5e37baaab84f0397cf,2022-05-11 19:57:33,maintenance,5.19
3c402f1543cc0136eecd6c5d6a8aef22d7ad723b,2022-05-10 11:12:33,maintenance,5.19
fe5ddf6b21c7b9b2c6e29ef6fd38d827ced55e6e,2022-05-10 04:21:45,maintenance,5.19
1b0aa4449cb81e0a7d43cb90d03888c23bacc825,2022-05-09 02:45:56,maintenance,5.19
832ee62d992d9b2d599a6dc70ac822dec4557ea4,2022-05-09 02:28:19,performance,5.19
36d116e99da7e45c8827a157a0a92da0fbbfcaa2,2022-05-09 02:28:19,performance,5.19
8f50c8b7ffc727643693f33657a857aeeefbd80b,2022-05-09 02:28:19,maintenance,5.19
7333ed3587700680cfcd83a72dabc37ec40f08bf,2022-05-09 02:28:19,reliability,5.19
a125d2aec37c660afdd81d09dea616ef5d06eef4,2022-05-09 02:28:18,maintenance,5.19
eb7054212eac8b451d727bf079eae3db8c88f9d3,2022-04-15 10:39:00,bug,5.17
85d825dbf4899a69407338bae462a59aa9a37326,2022-04-15 10:05:47,bug,4.9
10b01ee92df52c8d7200afead4d5e5f55a5c58b1,2022-04-15 09:31:27,bug,4.9
7102ffe4c166ca0f5e35137e9f9de83768c2d27d,2022-04-13 10:24:46,maintenance,5.4
2da376228a2427501feb9d15815a45dbdbdd753e,2022-04-13 10:24:35,bug,4.9
c186f0887fe7061a35cebef024550ec33ef8fbd8,2022-04-13 10:24:22,bug,5.4
b98535d091795a79336f520b0708457aacf55c67,2022-04-13 10:22:27,bug,5.10
a2b0b205d125f27cddfb4f7280e39affdaf46686,2022-04-13 10:22:14,bug,4.14
ad5cd4f4ee4d5fcdb1bfb7a0c073072961e70783,2022-04-13 10:22:02,bug,5.10
0f2523366386f29d56040887555989a1de548625,2022-04-02 02:40:44,maintenance,5.18
fd60b28842df833477c42da6a6d63d0d114a5fcc,2022-03-23 06:57:03,maintenance,5.18
919adbfec29d5b89b3e45620653cbeeb0d42e6fd,2022-03-16 05:45:36,maintenance,5.18
163f11b8b3489fbf04be8d8d0e029f1dcd6546d1,2022-03-16 05:45:36,maintenance,5.18
5641ace54471cb5c393e71f33232088602455c6b,2022-03-16 05:45:36,maintenance,5.18
d9bf099cb980d63cd9a45a135259a6cabcb814a5,2022-03-16 05:45:36,maintenance,5.18
1d2e2440c5191da82b1191298909283a58f0ece8,2022-03-16 05:45:36,reliability,5.18
08f4c42abad1b93914a93f9042e2443593bd3137,2022-03-16 05:45:36,reliability,5.18
78be0471da4e9fff874307d73d68f0173fa6a154,2022-03-16 05:44:46,performance,5.15
ccd16945dba091fdf1036d7711b9f6cbd287ae28,2022-03-15 20:23:30,maintenance,5.18
020df9baeac50ed911501e1950de9ddab58652b6,2022-03-15 20:23:29,maintenance,5.18
7f142440847480838e0c4b3092f24455cec111a7,2022-03-13 10:26:08,performance,5.18
8cb5a30372ef5cf2b1d258fce1711d80f834740a,2022-03-13 10:26:08,maintenance,5.18
7af1974af0a9ba8a8ed2e3e947d87dd4d9a78d27,2022-03-13 10:26:08,bug,5.10
c864ccd182d6ff2730a0f5b636c6b7c48f6f4f7f,2022-03-13 10:26:08,maintenance,5.15
2bb8dd401a4f96973d6a9de4218d7f01fbd497ee,2022-03-13 10:02:18,reliability,5.18
688b0d8536e0e937f608a93cb6909e14389a0c45,2022-03-13 10:01:22,maintenance,5.18
077d0c2c78df6f7260cdd015a991327efa44d8ad,2022-03-13 09:54:21,performance,5.15
27b38686a3bb601db48901dbc4e2fc5d77ffa2c1,2022-03-13 09:54:19,bug,5.17
734294e47a2ec48fd25dcf2d96cdf2c6c6740c00,2022-03-07 21:42:33,maintenance,5.18
cc5095747edfb054ca2068d01af20be3fcc3634f,2022-03-03 23:20:40,bug,4.9
6b71b69dd98b197deea0806417e88308e0876a10,2022-03-03 13:01:31,maintenance,5.18
5c93e8ecd5bd3bfdee013b6da0850357eb6ca4d8,2022-03-03 12:56:41,bug,5.18
fd9b6fad667c7516a130cf0f3caddcb965710c12,2022-03-03 12:53:01,maintenance,5.18
7aab5c84a0f6ec2290e2ba4a6b245178b1bf949a,2022-03-03 12:50:02,bug,5.10
a861fb9fa51da7b1957f612b742ce62a95591628,2022-03-03 12:50:02,maintenance,5.18
b3998b3bc658017dc36c69a8224fb11a3d1b1382,2022-03-03 12:11:15,performance,5.18
4c4dad11ff85e25b64dd62adee63463e40cc596b,2022-02-28 05:50:07,maintenance,5.18
8c91c57907d3ad8f88a12097213bb0920eb453b8,2022-02-26 10:34:56,reliability,5.18
a00b482b82fb098956a5bed22bd7873e56f152f1,2022-02-26 10:34:56,reliability,5.10
6bc6c2bdf1baca6522b8d9ba976257d722423085,2022-02-26 10:34:56,maintenance,5.10
bd8247eee1a2b22e2270b3933ab8dca9316b3718,2022-02-26 10:34:56,maintenance,5.18
123e3016ee9b3674a819537bc4c3174e25cd48fc,2022-02-26 10:34:56,maintenance,5.18
dbaafbadc5c3dad4010099d0ff135204a8dbff49,2022-02-26 10:34:56,maintenance,5.18
8ac3939db99f99667b8eb670cf4baf292896e72d,2022-02-26 10:34:56,maintenance,5.10
bfdc502a4a4c058bf4cbb1df0c297761d528f54d,2022-02-26 10:34:56,bug,5.10
a5c0e2fdf7cea535ba03259894dc184e5a4c2800,2022-02-26 10:34:56,bug,5.10
e3952fcce1aad934f1322843b564ff86256444b2,2022-02-26 10:27:20,bug,5.17
38ea50daa7a447dbcd7031f37a39a1baa163b2ab,2022-02-09 03:02:12,feature,5.18
f340b3d9027485945d59f9c04f1e33070b02cae2,2022-02-03 23:57:53,maintenance,5.17
8fca8a2b0a822f7936130af7299d2fd7f0a66714,2022-02-03 23:57:53,bug,5.10
7c268d4ce2d3761f666a9950b029c8902bfab710,2022-02-03 23:57:44,bug,5.17
cdce59a1549190b66f8e3fe465c2b2f714b98a94,2022-02-03 23:57:30,bug,5.10
09355d9d038a1590ee055831a4ad3a79952cfa8b,2022-02-03 23:57:30,maintenance,5.17
897026aaa73eb2517dfea8d147f20ddb0b813044,2022-02-03 23:57:20,bug,4.9
bdc8a53a6f2f0b1cb5f991440f2100732299eb93,2022-02-03 23:57:02,bug,5.15
e85c81ba8859a4c839bcd69c5d83b32954133a5b,2022-02-03 23:56:39,bug,5.15
31a074a0c62dc0d2bfb9b543142db4fe27f9e5eb,2022-02-03 23:56:24,bug,5.10
599ea31d13617c5484c40cdf50d88301dc351cfc,2022-02-03 23:56:01,bug,5.10
6eeaf88fd586f05aaf1d48cb3a139d2a5c6eb055,2022-01-11 02:25:56,bug,4.4
a2e3965df40af2f48ee6c97ed573adb91ced5dac,2022-01-11 02:25:56,maintenance,5.17
da9e480212582b336b97848c69fdd4ac8860065b,2022-01-11 02:25:56,maintenance,5.17
e81c9302a6c3c008f5c30beb73b38adb0170ff2d,2022-01-11 02:25:56,bug,4.4
ae6ec194b55273e52351ee70d694594dcabe405d,2022-01-11 02:25:56,maintenance,5.17
a6dbc76c4d9cc961bfb31a495fb27ee06e037e35,2022-01-11 02:25:56,maintenance,5.17
037e7c525d988867811b3613549971a3253b2f7b,2022-01-11 02:25:56,maintenance,5.17
fac888b2be9993d0c740013d26d69c8784acc293,2022-01-11 02:25:56,maintenance,5.17
a660be97eb00c4d87bf881e1226fbd9d812690b7,2022-01-11 02:25:56,maintenance,5.17
effc5b3b0d20ffcb692f107cd347289bfcd6890b,2022-01-11 02:25:55,maintenance,5.17
4a69aecbfb30a3fc85bf8028386c047d5607a97a,2022-01-11 02:25:55,feature,5.17
2327fb2e23416cfb2795ccca2f77d4d65925be99,2022-01-11 02:25:55,maintenance,4.19
bbc605cdb1e15aafaec899fedc385dc75dddac0e,2022-01-11 02:25:55,feature,5.17
4c1bd5a90c4e716e5bde33f01a40bb66dc4a9903,2022-01-11 02:25:55,bug,5.17
13b215a9e657808414a2159b0dec90f1c31ebe05,2022-01-11 02:25:55,bug,5.17
173b6e383d2a204c9921ffc1eca3b87aa2106c33,2022-01-11 02:25:55,bug,4.4
5c48a7df91499e371ef725895b2e2d21a126e227,2022-01-11 02:25:55,bug,5.15
298b5c521746d69c07beb2757292fb5ccc1b0f85,2022-01-11 02:25:55,bug,5.10
c27c29c6af4f3f4ce925a2111c256733c5a5b430,2022-01-11 02:25:55,bug,5.10
8c80fb312d7abf8bcd66cca1d843a80318a2c522,2022-01-11 02:25:55,bug,5.10
dfac1a167068d60b36cc8f2081394a28b6fc424b,2022-01-11 02:25:55,maintenance,5.17
4013d47a5307fdb5c13370b5392498b00fedd274,2022-01-11 02:25:55,bug,4.19
15fc69bbbbbc8c72e5f6cc4e1be0f51283c5448e,2022-01-11 02:25:54,bug,4.14
380a0091cab482489e9b19e07f2a166ad2b76d5c,2022-01-11 02:25:54,bug,4.4
ab047d516dea72f011c15c04a929851e4d053109,2022-01-11 02:25:54,bug,5.10
9725958bb75cdfa10f2ec11526fdb23e7485e8e4,2022-01-11 02:25:54,bug,5.10
0b5b5a62b945a141e64011b2f90ee7e46f14be98,2022-01-11 02:25:54,bug,5.10
5e4d0eba1ccaf19f93222abdeda5a368be141785,2022-01-11 02:25:44,bug,5.10
d1199b94474ac4513b8491a4b751a8a466e1886b,2021-12-24 07:13:25,maintenance,5.17
0915e464cb274648e1ef1663e1356e53ff400983,2021-12-24 07:13:25,maintenance,5.15
7bbbe241ec7ce0def9f71464c878fdbd2b0dcf37,2021-12-24 07:13:25,maintenance,5.15
2729cfdcfa1cc49bef5a90d046fa4a187fdfcc69,2021-12-24 07:13:25,maintenance,5.10
960e0ab63b2e5d8476bc873743f812e9e90cd047,2021-12-23 23:34:03,bug,5.17
4437992be7ca3ac5dd0a62cad10357112d4fb43e,2021-12-23 23:34:03,maintenance,5.17
4c2467287779f744cdd70c8ec70903034d6584f0,2021-12-23 23:28:13,bug,5.17
ba2e524d918ab72c0e5edc02354bd6cb43d005f8,2021-12-10 03:11:08,maintenance,5.17
cebe85d570cf84804e848332d6721bc9e5300e07,2021-12-10 03:11:08,feature,5.17
97d8a670b4531437d5b842cf68dafa6d1a932ddf,2021-12-10 03:11:08,maintenance,5.17
02f960f8db1cd0aa9c182f8804b2b41ffd2c37b2,2021-12-10 03:11:08,maintenance,5.17
7edfd85b1ffd36593011dec96ab395912a340418,2021-12-10 03:11:08,maintenance,5.17
6e47a3cc68fc525428297a00524833361ebbb0e9,2021-12-10 03:11:07,maintenance,5.17
b6bd243500b6024d92eaaacf592ed8588c2c75ea,2021-12-10 03:11:07,maintenance,5.17
e6e268cb682290da29e3c8408493a4474307b8cc,2021-12-10 03:11:07,maintenance,5.17
da812f611934bef16fe02d667a76df77ae9cf99a,2021-12-10 03:11:07,bug,5.17
461c3af045d3ab949360fedbfb3ea1dcd9d8b22b,2021-12-10 03:11:07,maintenance,5.17
4c94bff967d90e91ace38a9886c1c7777a9c6f91,2021-12-10 03:11:07,maintenance,5.17
e5a185c26c11cbd1d386be8ee4c5e57b4f62273a,2021-12-10 03:11:07,feature,5.17
89b93a7b15f75d04ed579baeb4d941e8ce7634c8,2021-12-05 00:58:53,maintenance,5.17
124e7c61deb27d758df5ec0521c36cf08d417f7a,2021-11-04 22:47:39,bug,5.10
1ebf21784b19d5bc269f39a5d1eedb7f29a7d152,2021-11-04 22:34:39,bug,5.16
6c31a689b2e9e1dee5cbe16b773648a2d84dfb02,2021-11-04 22:34:39,bug,5.16
afcc4e32f606dbfb47aa7309172c89174b86e74c,2021-11-04 22:33:25,maintenance,4.19
3bbef91bdd2180c67407285ba160b023eb4d5306,2021-11-04 22:33:25,maintenance,5.10
d4ffeeb7315d82e10803e067cbf079f246b09f00,2021-11-04 22:33:25,maintenance,5.16
de01f484576d29b02fb2856387f29cfdf5ad4f19,2021-11-04 22:33:25,bug,5.16
9a1bf32c8e12b7768325e83e9b9eeb69c46435b3,2021-11-04 22:33:25,maintenance,5.16
664bd38b9cbed11689a9b7ce8b7db2e57b7b9e23,2021-11-04 22:33:25,maintenance,5.16
0f2f87d51aebcf71a709b52f661d681594c7dffa,2021-11-04 22:33:24,reliability,5.4
9c6e071913792d80894cd0be98cc3c4b770e26d3,2021-11-04 22:33:24,bug,5.4
8dd27fecede55e8a4e67eef2878040ecad0f0d33,2021-11-04 22:33:24,bug,4.19
31d21d219b51dcfb16e18427eddae5394d402820,2021-11-04 22:33:24,reliability,5.16
1811bc401aa58c7bdb0df3205aa6613b49d32127,2021-11-04 22:33:24,bug,5.10
4268496e48dc681cfa53b92357314b5d7221e625,2021-11-04 22:33:24,bug,5.10
83c5688b8977b1cd495a05ca0455e4353c8f6655,2021-11-04 22:33:24,maintenance,5.16
39fec6889d15a658c3a3ebb06fd69d3584ddffd3,2021-11-04 22:33:24,bug,4.14
3eda41df05d6ad5c825cbc7fef03d563597b1afa,2021-11-04 22:32:34,bug,5.15
9a089b21f79b47eed240d4da7ea0d049de7c9b4d,2021-10-27 18:53:46,reliability,5.10
5513b241b2ef903b36c2ff74976618885fc5a318,2021-10-19 04:43:23,maintenance,5.16
aa8bf298a96acaaaa3af07d09cf7ffeb9798e48a,2021-10-12 04:01:24,maintenance,5.17
7275423c177e5dcf53e350ab9db38f99946b8ec5,2021-10-07 22:46:02,maintenance,5.16
91c76340b4a8213b48d72d42d32c5cae9f238e9a,2021-10-07 22:46:02,maintenance,5.16
f2c77973507fd116c3657df1dc048864a2b16a1c,2021-10-01 12:10:28,bug,5.15
42cb447410d024e9d54139ae9c21ea132a8c384c,2021-10-01 12:05:09,bug,4.4
bb9464e08309f6befe80866f5be51778ca355ee9,2021-10-01 12:04:01,bug,5.14
75ca6ad408f459f00b09a64f04c774559848c097,2021-10-01 12:03:51,bug,5.4
6fed83957f21eff11c8496e9f24253b03d2bc1dc,2021-10-01 12:03:41,bug,5.4
a2c2f0826e2b75560b31daf1cd9a755ab93cf4c6,2021-10-01 12:03:25,bug,5.10
948ca5f30e1df0c11eb5b0f410b9ceb97fa77ad9,2021-09-09 22:52:05,bug,5.15
0add491df4e5e2c8cc6eeeaa6dbcca50f932090c,2021-09-09 22:52:05,performance,5.15
cc883236b79297f6266ca6f4e7f24f3fd3c736c1,2021-09-05 11:38:18,performance,5.15
6984aef59814fb5c47b0e30c56e101186b5ebf8c,2021-09-05 11:38:18,maintenance,5.15
55ce2f649b9e88111270333a8127e23f4f8f42d7,2021-09-05 11:38:18,bug,5.4
4df031ff5876d94b48dd9ee486ba5522382a06b2,2021-09-05 11:38:18,bug,5.10
1fd95c05d8f742abfe906620780aee4dbe1a2db0,2021-09-02 23:36:01,bug,5.10
baaae979b112642a41b71c71c599d875c067d257,2021-08-31 11:36:51,reliability,5.15
8e33fadf945a918c50d92fab6a769661df484156,2021-08-31 11:36:51,maintenance,5.15
0904c9ae3465c7acc066a564a76b75c0af83e6c7,2021-08-31 11:36:51,performance,5.15
4a79a98c7b19dd3d4cfe9200fbc384ba9119e039,2021-08-31 11:36:51,performance,5.15
3a6541e97c035dba90cdf37169d73b2d8057e55d,2021-08-31 11:36:51,maintenance,5.15
02f310fcf47fa9311d6ba2946a8d19e7d7d11f37,2021-08-31 11:36:51,performance,5.15
25c6d98fc4c245d164cf688815a7b259257ead2a,2021-08-31 11:36:51,maintenance,5.15
188c299e2a26cc33747187f87c9e044dfd85a782,2021-08-31 11:36:50,feature,5.15
a5fda11338180db13f3e9eec20c9deda1f7bad72,2021-08-31 11:36:50,maintenance,5.15
a54c4613dac1500b40e4ab55199f7c51f028e848,2021-08-31 11:36:50,bug,4.4
bd2c38cf1726ea913024393a0d11f2e2a3f4c180,2021-08-31 11:36:50,reliability,5.15
b2bbb92f7042e8075fb036bf97043339576330c3,2021-08-31 11:36:50,bug,5.13
308c57ccf4318236be75dfa251c84713e694457b,2021-08-31 11:36:50,bug,5.15
facec450a8243cd3310ff8a8b9bb2f71d35df9e9,2021-08-31 11:36:50,maintenance,5.15
5036ab8df278f9879d8958679bd043e32515a3e4,2021-08-31 11:35:53,bug,5.15
55cdd0af2bc5ffc92a2deb745627755aecd5db33,2021-08-31 11:34:52,performance,5.15
b6f5558c304a17d4dfad096da980de6e222a462a,2021-08-13 01:11:26,maintenance,5.15
6920b3913235f517728bb69abe9b39047a987113,2021-08-13 01:11:25,maintenance,4.19
bd2eea8d0a6b6a9aca22f20bf74f73b71d8808af,2021-08-13 01:11:25,maintenance,4.19
877ba3f729fd3d8ef0e29bc2a55e57cfa54b2e43,2021-08-07 01:00:49,bug,4.14
8c4bca10ceafc43b1ca0a9fab5fa27e13cbce99e,2021-07-26 11:01:06,bug,4.19
73dc707161a83c24a9e6804b2d60e6f4a4d6be74,2021-07-23 19:33:10,maintenance,5.14
b66541422824cf6cf20e9a35112e9cb5d82cdf62,2021-07-23 19:31:29,bug,5.13
d4f5258eae7b38c2a28d0a7b28a6d0a8c1f9fe8e,2021-07-13 20:29:00,bug,5.15
0705e8d1e2207ceeb83dc6e1751b6b82718b353a,2021-07-08 20:37:31,bug,5.14
0955901908e80384592ed85aa164d7e5be6cc067,2021-07-08 20:37:31,bug,5.14
61bb4a1c417e5b95d9edb4f887f131de32e419cb,2021-07-08 20:36:09,bug,5.10
cd84bbbac12a173a381a64c6ec8b76a5277b87b5,2021-07-02 05:14:07,bug,4.14
558d6450c7755aa005d89021204b6cdcae5e848f,2021-07-01 22:58:04,bug,5.12
8813587a996e7d2ae160be3b79f9f70d9fef4583,2021-07-01 08:54:22,bug,5.14
d578b99443fde0968246cc7cbf3bc3016123c2f4,2021-06-30 09:06:02,reliability,5.14
3b672e3aedffc9f092e7e7eae0050a97a8ca508e,2021-06-24 22:55:41,maintenance,5.14
4ba3fcdde7e36af93610ceb3cc38365b14539865,2021-06-24 22:54:49,bug,5.14
0caaefbaf2a429c256c7469cb603ca8918e96fb0,2021-06-24 22:29:13,performance,5.14
b1489186cc8391e0c1e342f9fbc3eedf6b944c61,2021-06-24 22:22:36,bug,4.14
e9f9f61d0cdcb7f0b0b5feb2d84aa1c5894751f3,2021-06-24 22:22:36,maintenance,5.14
310c097c2bdbea253d6ee4e064f3e65580ef93ac,2021-06-24 22:09:39,maintenance,4.14
ee00d6b3c7aa65f97ace382ddf59739e65f5e8dd,2021-06-24 21:48:29,maintenance,5.14
6d2424a84533d3563ef525cb6e19cfda13abc472,2021-06-24 21:42:41,maintenance,5.14
f9505c72b2ee80cb68af95449a5215906130e3be,2021-06-23 09:34:17,maintenance,5.14
c89849cc0259f3d33624cc3bd127685c3c0fa25d,2021-06-23 09:34:17,bug,4.4
4fb7c70a889ead2e91e184895ac6e5354b759135,2021-06-23 09:34:17,bug,4.4
e5e7010e5444d923e4091cafff61d05f2d19cada,2021-06-23 09:34:17,maintenance,4.4
b2d2e7573548295a14db999095fd1df40352c91a,2021-06-23 09:34:17,maintenance,5.14
fd7b23be92059f14537cb9cac0f0894c3a9b1284,2021-06-23 09:34:17,maintenance,5.14
351a0a3fbc3584a00036f05cfdb0cd3eb1dca92a,2021-06-23 09:34:08,feature,5.14
01d5d96542fd4e383da79593f8a3450995ce2257,2021-06-23 07:27:10,feature,5.14
d9d2c82738b7cacefde30b701d2ddc4879f6c39a,2021-06-18 03:22:33,maintenance,5.14
8f6840c4fd1e7bd715e403074fb161c1a04cda73,2021-06-17 22:53:20,bug,4.19
b9a037b7f3c401d3c63e0423e56aef606b1ffaaf,2021-06-17 22:53:19,bug,4.14
ce3aba43599f0b50adbebff133df8d08a3d5fffe,2021-06-17 22:53:19,bug,4.4
618f003199c6188e01472b03cdbba227f1dc5f24,2021-06-17 22:53:19,bug,5.10
1fc57ca5a2cd26e0a526e5eb2b0fc0c054117a5b,2021-06-17 22:53:19,maintenance,5.14
5c680150d7f43484fde6b87271229f2206bfff7c,2021-06-17 22:53:19,maintenance,5.14
d0b040f5f2557b2f507c01e88ad8cff424fdc6a9,2021-06-17 22:53:19,bug,5.10
e71f99f2dfb45f4e7203a0732e85f71ef1d04dab,2021-06-06 22:10:23,bug,5.13
63e7f1289389c8dff3c766f01ac1cc1c874b2ba5,2021-06-06 22:10:23,bug,5.13
afd09b617db3786b6ef3dc43e28fe728cfea84df,2021-06-06 22:10:23,bug,5.10
a7ba36bc94f20b6c77f16364b9a23f582ea8faac,2021-06-06 22:10:23,bug,5.10
082cd4ec240b8734a82a89ffb890216ac98fec68,2021-06-06 22:09:55,bug,4.4
b45f189a19b38e01676628db79cd3eeb1333516e,2021-06-03 09:40:42,bug,5.10
a8867f4e3809050571c98de7a2d465aff5e4daf5,2021-05-21 11:29:32,bug,5.10
6c0912739699d8e4b6a87086401bf3ad3c59502d,2021-04-23 04:51:23,reliability,5.13
5899593f51e63dde2f07c67358bd65a641585abb,2021-04-23 04:51:03,bug,5.10
4811d9929cdae4238baf5b2522247bd2f9fa7b50,2021-04-13 11:33:01,feature,5.10
4db5c2e6236f82cf1aa408a53ae2890248059762,2021-04-12 21:04:29,maintenance,5.13
fcdf3c34b7abdcbb49690c94c7fa6ce224dc9749,2021-04-10 11:32:16,maintenance,5.10
666245d9a436d9b98c975ca19d0a707d600d8666,2021-04-10 11:24:52,maintenance,5.13
3088e5a5153cda27ec26461e5edf2821e15e802c,2021-04-10 11:14:59,maintenance,5.10
e1262cd2e68a0870fb9fc95eb202d22e8f0074b7,2021-04-10 09:28:30,bug,5.10
6810fad956df9e5467e8e8a5ac66fda0836c71fa,2021-04-10 08:58:30,bug,5.10
f88f1466e2a2e5ca17dfada436d3efa1b03a3972,2021-04-10 08:52:51,bug,4.4
ac2f7ca51b0929461ea49918f27c11b680f28995,2021-04-10 08:52:37,bug,5.11
3cd461712cb450ea6aa8a8200f35f24eb296bfb2,2021-04-10 00:55:28,maintenance,5.13
72ffb49a7b623c92a37657eda7cc46a06d3e8398,2021-04-10 00:44:08,bug,4.19
21175ca434c5d49509b73cf473618b01b0b85437,2021-04-09 23:34:59,feature,5.13
f68f4063855903fd3a279e646451eab04db0655f,2021-04-09 23:34:59,feature,5.13
196e402adf2e4cd66f101923409f1970ec5f1af3,2021-04-09 23:34:59,performance,5.13
4b68f6df105966f04f45f1eca0561b86f2b3551d,2021-04-09 23:34:59,maintenance,5.13
a6c75eaf11032f4a3d2b3ce2265a194ac6e4a7f0,2021-04-09 23:34:59,feature,5.10
b237e3044450fcabc6d63d8578b2fbc8237caba3,2021-04-09 23:34:58,feature,5.13
67d25186046145748d5fe4c5019d832215e01c1e,2021-04-09 23:34:58,performance,5.10
a149d2a5cabbf6507a7832a1c4fd2593c55fd450,2021-04-09 23:34:58,bug,4.4
1ae98e295fa2577fb5e492200c58d10230e00e99,2021-04-06 10:18:36,performance,5.13
471fbbea7ff7061b2d6474665cb5a2ceb4fd6500,2021-04-06 10:04:20,feature,5.13
400086d7c11327cfe1b1aa4487adceb41e82b4df,2021-04-03 05:22:14,maintenance,5.13
6b3caab4ba9b2d290162e610810a946a33c65117,2021-04-02 23:38:06,maintenance,5.13
bd256fda92efe97b692dc72e246d35fa724d42d8,2021-03-25 22:19:48,performance,5.4
4d93874b9e9ce582fd4401334c88eaf93b6dff43,2021-03-25 22:19:48,performance,5.13
64395d950bc476106b39341e42ebfd4d2eb71d2c,2021-03-21 12:45:37,maintenance,5.12
512c15ef05d73a04f1aef18a3bc61a8bb516f323,2021-03-21 12:42:12,bug,5.10
8210bb29c1b66200cff7b25febcf6e39baf49fbf,2021-03-21 12:38:18,bug,5.10
2a4ae3bcdf05b8639406eaa09a2939f3c6dd8e75,2021-03-21 12:27:49,bug,5.11
7d8bd3c76da1d94b85e6c9b7007e20e980bfcfe6,2021-03-21 12:14:08,bug,4.4
6b22489911b726eebbf169caee52fea52013fbdd,2021-03-21 12:09:17,bug,4.14
5dccdc5a1916d4266edd251f20bbbb113a5c495f,2021-03-21 12:09:14,bug,4.4
b7ff91fd030dc9d72ed91b1aab36e445a003af4f,2021-03-21 12:03:39,bug,4.4
f053cf7aa66cd9d592b0fc967f4d887c2abff1b7,2021-03-11 23:38:50,bug,5.4
c915fb80eaa6194fa9bd0a4487705cd5b0dda2f1,2021-03-07 00:56:11,bug,4.4
f91436d55a279f045987e8b8c1385585dca54be9,2021-03-07 00:56:11,bug,5.10
163f0ec1df33cf468509ff38cbcbb5eb0d7fac60,2021-03-07 00:56:10,reliability,4.14
efc61345274d6c7a46a0570efbc916fcbe3e927b,2021-03-07 00:56:10,bug,5.4
0a76945fd1ba2ab44da7b578b311efdfedf92e6c,2021-02-12 12:16:30,maintenance,5.12
302fdadeafe4be539f247abf25f61822e4a5a577,2021-02-12 12:12:59,maintenance,5.10
3258386aba670e3406a499d2d0b7395e14c8d097,2021-02-09 07:03:56,reliability,5.12
b5776e7524afbd4569978ff790864755c438bba7,2021-02-04 13:05:20,bug,4.14
c6c818e50d1982ebac4dcd3ae18c1b49a66ebacb,2021-02-03 13:34:02,maintenance,5.12
96e7c02d0bbca9f33fb4175e5f302dab1de6f985,2021-02-03 13:05:01,maintenance,5.12
027f14f5357279655c3ebc6d14daff8368d4f53f,2021-02-03 12:16:01,bug,5.10
59ebc7fd74506367b109497eeef36034e648c943,2021-02-03 12:16:01,maintenance,5.12
14f3db5542e62bcf6fe088a09760ac52d55306c5,2021-01-24 21:43:46,feature,5.12
e9f53353e166a67dfe4f8295100f8ac39d6cf10b,2021-01-16 03:41:31,performance,5.11
6b4b8e6b4ad8553660421d6360678b3811d5deb9,2021-01-16 03:41:31,bug,4.4
31e203e09f036f48e7c567c2d32df0196bbd303f,2021-01-16 03:40:12,bug,5.10
23dd561ad9eae02b4d51bb502fe4e1a0666e9567,2021-01-16 03:39:14,bug,5.10
ed296c6c05b0ac52d7c6bf13a90f02b8b8222169,2021-01-14 00:27:13,maintenance,5.12
5a3b590d4b2db187faa6f06adc9a53d6199fb1f9,2020-12-23 02:08:46,bug,5.4
a3f5cf14ff917d46a4d491cf86210fd639d1ff38,2020-12-23 02:08:46,maintenance,5.11
dfd56c2c0c0dbb11be939b804ddc8d5395ab3432,2020-12-23 02:08:46,bug,4.4
e92ad03fa53498f12b3f5ecb8822adc3bf815b28,2020-12-23 02:08:46,maintenance,5.11
2d01ddc86606564fb08c56e3bc93a0693895f710,2020-12-23 02:08:46,reliability,5.11
05c2c00f3769abb9e323fcaca70d2de0b48af7ba,2020-12-23 02:08:46,reliability,5.11
4392fbc4bab57db3760f0fb61258cb7089b37665,2020-12-23 02:08:46,maintenance,5.11
be993933d2e997fdb72b8b1418d2a84df79b8962,2020-12-23 02:08:45,maintenance,5.11
e789ca0cc1d51296832b8424fa4008ce6e9d1703,2020-12-23 02:08:45,maintenance,5.11
82ef1370b0c1757ab4ce29f34c52b4e93839b0aa,2020-12-23 02:08:45,bug,5.10
c92dc856848f32781e37b88c1b7f875e274f5efb,2020-12-23 02:07:49,reliability,5.11
02a7780e4d2fcf438ac6773bc469e7ada2af56be,2020-12-18 02:30:55,maintenance,5.10
4067662388f97d0f360e568820d9d5bac6a3c9fa,2020-12-18 02:30:55,maintenance,5.10
014c9caa29d3a44e0de695c99ef18bec3e887d52,2020-12-18 02:30:55,maintenance,5.11
93c20bc3eafba52c134cf5183f18833b9bd22bf8,2020-12-18 02:30:55,maintenance,5.11
81414b4dd48f596bf33e1b32c2e43e2047150ca6,2020-12-18 02:30:55,maintenance,5.11
b08070eca9e247f60ab39d79b2c25d274750441f,2020-12-18 02:30:55,bug,4.19
46e294efc355c48d1dd4d58501aa56dac461792a,2020-12-18 02:30:45,bug,4.14
941ba122ca56756aad82db21d28f283ad33b8dee,2020-12-18 02:30:45,maintenance,5.11
5a150bdec7dc79ad88e61cdf8c13106dd878311e,2020-12-18 02:30:45,maintenance,5.11
b1b7dce3f09b460da38946d1845f3076daa36abb,2020-12-18 02:30:44,maintenance,5.11
03505c58b86a5ca9bff2a9d611c2fe95dc14f707,2020-12-18 02:30:44,maintenance,5.11
bc18546bf68e47996a359d2533168d5770a22024,2020-12-18 02:30:32,bug,5.10
c9200760da8a728eb9767ca41a956764b28c1310,2020-12-18 02:30:32,bug,5.10
cca415537244f6102cbb09b5b90db6ae2c953bdd,2020-12-18 02:30:09,bug,4.4
41fca96e635be523c28b8d57f2d1b1e51d1221d8,2020-12-10 03:22:56,maintenance,5.11
8041ac642a1b31a2479488bc93fb16045726de23,2020-12-10 03:11:27,maintenance,5.11
ce3cca337401123c9cf96896fc4e1657bb016bd3,2020-12-03 22:42:41,maintenance,5.11
6bd97bf273bdb4944904e57480f6545bca48ad77,2020-12-03 22:42:39,maintenance,5.10
837c23fbc1b812f814c75388b6b364349c02efd8,2020-12-03 22:36:57,maintenance,5.11
ca9b404ff137d67e559c5bd77533408bb0fa41dc,2020-12-03 22:18:48,maintenance,5.11
f177ee0882af031b3d7a1e66e1639a58c7932dee,2020-12-03 22:18:48,maintenance,5.11
face525ecb30b3d7e35be21911a933980ab504f9,2020-12-03 22:18:48,maintenance,5.11
46bac5352929f75c1ec0c2395b06dcbc0fbaee69,2020-12-03 22:15:29,maintenance,5.11
7b721e6d334c9699fcd94553a7fe073ec717d926,2020-12-03 22:15:29,maintenance,5.11
91d0d89241b4201d612bfac623199c84363286e9,2020-12-03 10:25:01,maintenance,5.11
65f62515e9e55056a06c14a19150c1ea7760e2af,2020-12-03 10:25:01,maintenance,5.11
5f6b99d0287de2c2d0b5e7abcb0092d553ad804a,2020-12-03 07:07:25,maintenance,5.11
75d18cd1868c2aee43553723872c35d7908f240f,2020-11-25 07:10:27,bug,4.19
f902b216501094495ff75834035656e8119c537f,2020-11-20 11:41:10,bug,4.4
704c2317cab5571da0e5763cd47ad07f8900aa76,2020-11-20 04:41:57,bug,5.10
d196e229a80c39254f4adbc312f55f5198e98941,2020-11-12 03:24:18,bug,5.10
a72b38eebea4661d4d67b194353124e63ce48f66,2020-11-12 03:23:29,bug,5.10
fa329e27317f7f0762001b9fb1e76c387a9db25d,2020-11-07 13:08:23,maintenance,5.10
99c880decf27858b5b0a57d8d811bb50226c3c12,2020-11-07 12:01:06,maintenance,5.10
9b5f6c9b83d912c63ef9fb486a052be79b06f8b0,2020-11-07 12:01:05,reliability,5.10
da0c5d2695265962f20099737348fcb3ff524d0f,2020-11-07 12:01:05,bug,5.10
556e0319fbb8eee3fa19fdcc27c8bcb4af1c7211,2020-11-07 12:01:05,bug,5.10
1ceecb537f72734e4315638e7a1bb62e56c86fbf,2020-11-07 12:01:05,bug,5.10
a3114fe747be42351ac1368bd3ad30f695e473a7,2020-11-07 12:01:05,maintenance,5.10
764b3fd31d131c4b8b5fa064aa94382091923aec,2020-11-07 12:01:04,bug,5.10
a740762fb3b36dbdddb63ebe65b71cea3014f1c3,2020-11-07 12:01:04,maintenance,5.10
f6634e2609d13d7aa8852734e16300845db915d5,2020-11-07 12:01:04,maintenance,5.10
a1e5e465b31d6015fccb359d99053b39e5180466,2020-11-07 12:01:03,maintenance,5.10
a80f7fcf18672ae4971a6b713b58c0d389aa99fe,2020-11-07 12:01:02,maintenance,5.10
5b552ad70c6197e764ffe6070089c5b355fe2d26,2020-11-07 12:01:02,maintenance,5.10
b21ebf143af219207214c79bc217beb39c43212a,2020-11-07 12:01:02,bug,5.10
a44ad6835da52fdf4df2e482f45a167336555121,2020-11-07 12:01:01,maintenance,5.10
7067b2619017d51e71686ca9756b454de0e5826a,2020-11-07 11:52:36,bug,4.4
e121bd48b9eb8e3b9104d3d5d08fdf88e9ca0f97,2020-11-07 11:52:36,bug,5.10
174fe5ba2d1ea0d6c5ab2a7d4aa058d6d497ae4d,2020-11-07 11:52:35,bug,4.4
6694875ef8045cdb1e6712ee9b68fe08763507d8,2020-10-29 01:43:22,maintenance,5.10
f8f4acb6cded4e455b2d390ce2221391fc3f09ee,2020-10-29 01:43:13,maintenance,5.10
d7dce9e08595e80bf8039a81794809c66fe26431,2020-10-29 01:43:13,bug,5.9
8c9be1e58a8dc03ef815ca51ece95c5e6862b25e,2020-10-29 01:43:07,bug,5.10
b5b18160a3e7a9f55e3528d77051670cca6d9314,2020-10-29 01:42:42,bug,5.10
ababea77bc50e004f7cc2792f0ec8d26b7574c3e,2020-10-29 01:42:10,bug,5.10
e029c5f2798720b463e8df0e184a4d1036311b43,2020-10-29 01:42:03,feature,5.10
d0520df7240f7117226e871453e1b20d12a9614a,2020-10-29 01:41:23,bug,5.10
5112e9a540fb4a63184850c6570f30ae13b5f5e3,2020-10-29 01:41:16,bug,5.10
1322181170bb01bce3c228b82ae3d5c6b793164f,2020-10-22 11:22:38,bug,4.14
ce8c59d197c824789e1ade6f25d36037b4f0faeb,2020-10-22 11:22:38,feature,5.10
0f0672ffb61aebac906cf0aa1607d1f07f266fb6,2020-10-22 11:22:38,feature,5.10
8016e29f4362e285f0f7e38fadc61a5b7bdfdfa2,2020-10-22 11:22:38,feature,5.10
aa75f4d3daaeb1389b9cce9d6b84401eaf228d4e,2020-10-22 11:22:37,feature,5.10
6866d7b3f2bb4f011041ba54c98b1584497fe2fd,2020-10-22 11:22:26,feature,5.10
995a3ed67fc8c0e3301a770016fb66f1bbf15ec8,2020-10-22 11:22:26,feature,5.10
f5b8b297b04208e101c1f92fe804cd4e66df30e8,2020-10-22 11:19:43,maintenance,5.10
e0770e91424f694b461141cbc99adf6b23006b60,2020-10-18 22:37:26,bug,4.4
d3e7d20befd9d07db2955015a3f294c0a0a771d3,2020-10-18 22:37:26,bug,5.10
d1e18b8824dd50cff255e6cecf515ea598eaf9f0,2020-10-18 22:37:15,bug,5.9
afb585a97f81899e39c14658789f02259d8c306a,2020-10-18 22:37:15,reliability,5.10
64a9f1449950c774743420cf374047043e32fde4,2020-10-18 22:37:15,bug,5.10
342af94ec6c02aa478fe2adcd41b950e154b03ba,2020-10-18 22:37:15,feature,5.10
8394a6abf3aeaa02e30fd33c248adab9fbe6fd6c,2020-10-18 22:37:14,maintenance,5.10
0a846f496db1d3996341e140364aa58563d1ebe1,2020-10-18 22:37:14,maintenance,5.10
5df1d4123d53261d9d71c7d237d0f165add7ce72,2020-10-18 22:37:14,reliability,5.10
60c776e50bc52a9334be8a49415479d5cb6ca2e2,2020-10-18 22:37:14,maintenance,5.10
2d069c0889ef0decda7af6ecbdc63b680b767749,2020-10-18 22:37:14,maintenance,5.10
fa491b14cd9586ad703606ef0155cd43459d2b32,2020-10-18 22:37:13,feature,5.10
d9befedaafcf3a111428baa7c45b02923eab2d87,2020-10-18 22:37:13,bug,5.9
af8c53c8bc087459b1aadd4c94805d8272358d79,2020-10-18 22:37:13,bug,4.14
addd752cff27774258f593c68d283725398689c4,2020-10-18 22:37:13,performance,5.10
9d1f9b27704009a0032c9a70f8a44cfb331971b5,2020-10-18 22:37:13,maintenance,5.10
9704a322ea67fdb05fc66cf431fdd01c2424bbd9,2020-10-18 22:36:59,bug,5.9
dd0db94f305c9f5dd44d0ecc7bf29944d4867074,2020-10-18 22:36:59,maintenance,5.10
ee7ed3aa0f08621dbf897d2a98dc6f2c7e7d0335,2020-10-18 22:36:59,maintenance,4.19
2be7d717cafc893d4487cbc7f018d1174537fa2e,2020-10-18 22:36:59,maintenance,5.10
9faac62d40131521973192e46a82d5066bb42c09,2020-10-18 22:36:58,performance,5.10
7eb90a2d6a4817d73165a2a1addd5ead2fcb74b1,2020-10-18 22:36:58,maintenance,5.10
acaa532687cdc3a03757defafece9c27aa667546,2020-10-18 22:36:23,bug,5.10
c9e87161cc621cbdcfc472fa0b2d81c63780c8f5,2020-10-18 22:36:14,bug,4.14
aa2f77920b743c44e02e2dc8474bbf8bd30007a2,2020-10-18 22:36:13,bug,5.8
15ed2851b0f42d0dc42d7172f1eaa0bea57ff807,2020-10-18 22:36:13,maintenance,5.10
81e8c3c50352f4eede634a89e018e3b3907c2d44,2020-10-18 22:36:13,bug,5.10
b483bb77194b4ec462fb23ad3fd6a6b36a635340,2020-10-18 22:36:13,maintenance,5.10
766ef1e101cddc8f5e722f1c0147e9c0499a2d43,2020-10-18 22:36:12,feature,5.10
cb8d53d2c97369029cc638c9274ac7be0a316c75,2020-10-18 22:36:12,bug,4.4
5b3dc19dda6691e8ab574e8eede1aef6f02a4f1c,2020-10-18 22:36:12,bug,5.8
70022da804f0f3f152115688885608c39182082e,2020-10-18 22:36:12,bug,5.8
0e6895ba00b7be45f3ab0d2107dda3ef1245f5b4,2020-10-18 22:35:54,bug,5.9
c8c868abc91ff23f6f5c4444c419de7c277d77e1,2020-09-22 21:48:52,maintenance,5.10
02ce5316afc86274c55c7b07a81ad6411d28f077,2020-09-22 21:48:33,bug,5.10
177cc0e71008b7a0737bf55c88538d0b9e6e9191,2020-09-22 21:48:32,maintenance,5.10
27bc446e2def38db3244a6eb4bb1d6312936610a,2020-08-20 00:04:36,performance,5.8
66d5e0277e225cdc5d272fc22b1aa90a9b0d21ac,2020-08-20 00:04:36,maintenance,5.9
c55ee7d202857b000531c2acfe8ce7cba5b77b5c,2020-08-20 00:04:36,reliability,5.9
7ca4fcba92edf82b05533a6e4f6b19a5fbec6f54,2020-08-20 00:04:35,maintenance,5.9
70d7ced2ed4dc3f7f21b4f4fec0e5be5c2a5a55c,2020-08-19 02:27:40,maintenance,5.9
2fe34d2938181b26f86bceb7b87fbf7370bd92c4,2020-08-19 02:25:54,maintenance,5.9
dddcd2f9ebdeca9fbd36526e950bbcd0f7c1765f,2020-08-19 02:18:36,performance,5.9
051e2ce8cb90592c8acdc7056ffed966310d91b4,2020-08-19 02:15:54,maintenance,5.9
e9a3cd48d65307b1a489300d7e3e0b28ae94dbfd,2020-08-19 02:14:16,maintenance,5.9
7303cb5bfe845f7d43cd9b2dbd37dbb266efda9b,2020-08-08 04:04:27,bug,4.4
377254b2cd2252c7c3151b113cbdf93a7736c2e9,2020-08-08 03:44:59,bug,4.9
0f5bde1db174f6c471f0bd27198575719dabe3e5,2020-08-08 02:12:37,bug,4.19
e7bfb5c9bb3d63cb2abb3ceaf1a429d9f02f942d,2020-08-08 02:12:36,bug,5.9
3f67e7cffa6ee2d49ccb697c569c6d30e6024160,2020-08-08 02:12:36,maintenance,5.9
ce9f24cccdc019229b70a5c15e2b09ad9c0ab5d1,2020-08-08 02:12:36,bug,4.4
bf9a379d0980e7413d94cb18dac73db2bfc5f470,2020-08-08 02:12:36,reliability,4.4
d176b1f62f242ab259ff665a26fbac69db1aecba,2020-08-08 02:12:36,bug,4.4
9375ac770cda6bdff829f43868d0ebcaba41f675,2020-08-08 02:12:36,bug,5.9
1cf006ed19a887c22e085189c8b4a3cbf60d2246,2020-08-08 02:12:36,feature,5.9
6dbd300129089ad57de20be89ab7c122b36a4c26,2020-08-08 02:12:35,maintenance,5.9
f25391ebb475d3ffb3aa61bb90e3594c841749ef,2020-08-08 02:12:35,bug,4.19
3d392b2676bf3199863a1e5efb2c087ad9d442a4,2020-08-08 02:12:35,performance,5.9
ab74c7b23f3770935016e3eb3ecdf1e42b73efaa,2020-08-08 02:12:35,maintenance,5.9
bc71726c725767205757821df364acff87f92ac5,2020-08-08 02:12:34,reliability,5.8
c1d2c7d47e15482bb23cda83a5021e60f624a09c,2020-08-06 13:44:55,performance,5.8
cfd73237722135807967f389bcbda558a60a30d6,2020-08-06 13:44:48,performance,5.9
273108fa5015eeffc4bacfa5ce272af3434b96e4,2020-08-06 13:42:18,bug,4.19
3cb77bd241a48c54bca7bd8510516939264944c5,2020-08-06 13:38:01,maintenance,5.9
cb29a02d3a9d51c749f556b3bbf6551fbc0454eb,2020-08-06 13:35:05,maintenance,5.9
2a12e147da38807f8aab03c92de99a70ab983a96,2020-08-06 13:17:25,maintenance,5.9
11215630aada28307ba555a43138db6ac54fa825,2020-08-06 13:10:41,bug,4.14
0b3171b6d195637f84ddf8b59bae818ea20bc8ac,2020-08-06 13:05:46,bug,5.7
e65bf6e468c39a60c1dfae439198ad875bb8a870,2020-08-06 13:01:57,maintenance,5.9
e5f78159d62f79eb7923561275290b7c95e7f03f,2020-08-06 12:56:08,bug,5.9
9a5d265fed014115f35e598022c956e5d2fb863e,2020-08-06 12:53:18,maintenance,4.19
5872331b3d91820e14716632ebb56b1399b34fe1,2020-08-06 12:11:16,bug,4.4
e030a28810daf48b43ef6e92fa502ae410b12c8c,2020-08-06 12:11:15,maintenance,5.9
e0f49d270d9d04beec113aa7cfacac6bddcb5765,2020-08-06 12:08:56,maintenance,5.9
60263d5889e6dc5987dc51b801be4955ff2e4aa7,2020-08-06 00:24:16,reliability,5.9
e4d7f2d3593e703a4d58b813f332a5c2aef5106f,2020-07-30 04:12:18,maintenance,5.9
4f74d15fe40833d4fb4f5ead7437aa73840596a5,2020-07-09 01:29:43,feature,5.9
7b97d868b7ab2448859668de9222b8af43f76e78,2020-06-13 02:51:41,bug,5.7
88ee9d571b6d8ed345f877e05f685814412e359b,2020-06-13 01:23:34,feature,5.8
811985365378df01386c3cfb7ff716e74ca376d5,2020-06-11 23:03:26,bug,5.8
2ce3ee931a097e9720310db3f09c01c825a4580c,2020-06-11 23:01:33,bug,5.4
5adaccac46ea79008d7b75f47913f1a00f91d0ce,2020-06-11 22:59:38,bug,4.19
cfb3c85a600c6aa25a2581b3c1c4db3460f14e46,2020-06-11 22:57:40,bug,4.4
829b37b8cddb1db75c1b7905505b90e593b15db1,2020-06-11 22:54:07,bug,4.19
6b8ed62008a49751fc71fefd2a4f89202a7c2d4d,2020-06-04 11:16:56,performance,5.8
6e014c621e7271649f0d51e54dbe1db4c10486c8,2020-06-04 11:16:55,bug,5.7
ba988903937c1b1ce5d54567b50f2ad9604b3bfe,2020-06-04 11:16:55,maintenance,5.8
da565e792be540a5726af7f8cd50b282af0358b7,2020-06-04 11:16:54,maintenance,5.8
03a5ed24c9b8f0180a59ba7b7b9b9517fcf4335b,2020-06-04 11:16:54,maintenance,5.8
328e24ae14aeb8ef624ec181e0d546b05c34f031,2020-06-04 11:16:54,bug,5.8
175efa81feb8405676e0136d97b10380179c92e0,2020-06-04 11:16:54,bug,5.4
9f364e1d9537d44fdf58deeeddb51277d8327ce5,2020-06-04 11:16:54,maintenance,5.8
dfcd4489e270282d984cd06c00f3a45d52a3f0a7,2020-06-04 11:16:53,maintenance,5.8
993778306e7901a7286322f25c7c681dd47bede6,2020-06-04 11:16:53,bug,5.8
8ef123fe02ca0923b01b57bdf639800a23a2faa8,2020-06-04 11:16:53,maintenance,5.8
07b5b8e1ac4004b7db1065a301df65cd434c31c9,2020-06-04 11:16:53,bug,5.8
cf5e2ca6c99077d128e971149f0c262e808ca831,2020-06-04 11:16:53,maintenance,5.8
53f86b170dfa8d50b8b3fb1c5cf17c33b2327db2,2020-06-04 11:16:53,bug,5.8
de8ff14cab998f51a3a289d2b58d6d440782f77e,2020-06-04 11:16:53,maintenance,5.8
8ad8d710035edf8d14f8ecc5fa15f8e1a27ecb59,2020-06-04 11:16:53,maintenance,5.8
70aa1554b01474ab08d08e5a18b0215a7ff1e8dc,2020-06-04 11:16:52,maintenance,5.8
d3df14535f4a5b5af58ef12b4263202df3155356,2020-06-04 11:16:52,maintenance,5.8
8ec2d31b27f683e3deeaf5d562b534a695052de3,2020-06-04 11:16:52,maintenance,5.8
ec8c60be96d6de74be601fbca56342efb9a1e039,2020-06-04 11:16:52,maintenance,5.8
6db074618969dc6fac4978e8043945fd440b310a,2020-06-04 11:16:52,maintenance,5.8
9bee5779ee26d6debc84e0f1e4e54daa93f13ebc,2020-06-04 11:16:52,maintenance,5.8
eb2b8ebb867fa895d5c4768310998bc940f6506c,2020-06-04 11:16:52,bug,5.8
a345021553f7e6343b05b1ad1c25ed931140b47c,2020-06-04 11:16:52,maintenance,5.8
4fca8f07790a62c2b3da028ae423cf4d71c1bacd,2020-06-04 11:16:51,maintenance,5.8
f283529abac45d8c2b4d4b69d356cca9e6a2de43,2020-06-04 11:16:51,maintenance,5.8
004379d0b02ab8e8efbee1f2f878d5f578bed72c,2020-06-04 11:16:51,maintenance,5.8
36bad4233cc50e29022c1095666935cee1c978ad,2020-06-04 11:16:51,maintenance,5.8
bbc4ec77e9f9c7ac71aee15c6adbd1674fe66c60,2020-06-04 11:16:51,maintenance,5.8
e68cf40c0d098a63bc571bc5981dee6c2013c494,2020-06-04 11:16:51,maintenance,5.8
212da3ec6fafe458cd54c3a365cbcb4f9bd794e1,2020-06-04 11:16:51,maintenance,5.8
73c384c0cdaa8ea9ca9ef2d0cff6a25930f1648e,2020-06-04 11:16:51,reliability,4.19
08adf452e628b0e2ce9a01048cfbec52353703d7,2020-06-04 11:16:51,bug,4.9
80dd4978ddd78b2fe5aec2d52b69cbc2d06b08d8,2020-06-04 11:16:50,maintenance,5.8
be809e1274ebc043640eeeb287accb7b4a4bcbff,2020-06-04 11:16:50,bug,5.8
779e26517b3600830fe58933d5f97627711c9435,2020-06-04 11:16:50,bug,5.8
bee6cf00c7f17df27c842c169db31d53bdd775ba,2020-06-04 11:16:50,maintenance,5.8
ee802f86899341d835c629a4ad9607135f1b71a2,2020-06-04 11:16:50,maintenance,5.8
b60ca3343e78761c6ebe6ff52c628893c8297b73,2020-06-04 11:16:50,bug,5.8
4209ae12b12265d475bba28634184423149bd14f,2020-06-04 11:16:50,bug,5.7
8418897f1bf87da0cb6936489d57a4320c32c0af,2020-06-04 11:16:49,bug,4.14
ceff86fddae8748fe00d4f2d249cb02cae62ad84,2020-06-04 11:16:49,bug,5.8
3bbd0ef26098d241dc59ee77ba14b7dab0df0786,2020-06-04 11:16:49,bug,5.7
c36a71b4e35ab35340facdd6964a00956b9fef0a,2020-06-04 11:16:49,bug,4.4
39c0ae163f3b3ae691e7cce226ba1984ef6456b1,2020-06-04 11:16:49,maintenance,5.8
493e83aafa02316bc79ec90041c378d7902194fa,2020-06-04 11:16:49,maintenance,5.8
9e52484c713321e84e8834803a44ca0a001376d2,2020-06-04 11:16:48,maintenance,5.8
6b6aeffc932d5469c0dbb114bee59f34e8e02e65,2020-06-04 11:16:48,maintenance,5.8
a07f624bd69a2c1c455364ffdc751a534554b241,2020-06-03 01:59:07,maintenance,5.8
6311f91f76470b50c3f651475c344181adbeb869,2020-06-03 01:59:07,performance,5.8
2c684234d36f7e8c80414e4a772911d407e821fa,2020-06-03 01:59:06,maintenance,5.8
d194e12b3ed3c4799951072271f001cbd104b5e9,2020-06-02 04:24:58,maintenance,5.8
3f19b2ab97a97b413c24b66c67ae16daa4f56c35,2020-05-31 22:19:44,performance,5.8
b383a73f2b832491a2f9e6e8ada26aad53b5763d,2020-05-29 10:09:47,feature,5.8
fcebc7949cd2ff97407e5b77ed99a7211674c6de,2020-05-29 10:09:47,maintenance,5.8
9cb20f94afcd2964944f9468e38da736ee855b19,2020-05-29 10:09:47,feature,5.8
043546e46dc70c25ff7e2cf6d09cbb0424fc9978,2020-05-29 10:09:47,reliability,5.8
a8ab6d3885ef5e2300d683b79a9e1999403eefd9,2020-05-29 10:09:47,bug,5.8
fc626fe322f13ecdfac58cbfa6cfea797ed22623,2020-05-29 10:09:47,maintenance,5.8
6c0d077ff8200a7b8e7131ca8e25315dec243a60,2020-05-29 10:09:47,bug,5.8
ff694ab60c29cfeba81b3d5068d3c908f22110ed,2020-05-29 10:09:46,maintenance,5.8
959f7584512941a614113bfddb41b6812214169d,2020-05-20 03:03:37,bug,5.7
9f44eda19529b1c3eef50676dc54b8cd0aa86aa3,2020-05-20 03:03:37,bug,5.7
ed318a6cc0b620440e65f48eb527dc3df7269ce4,2020-05-19 11:21:48,feature,5.8
ef5fd681d5159d64c464715d657660f0151c7419,2020-05-14 22:40:11,maintenance,5.8
781c036b678c9ae978efb5f89311d0b5e6748b10,2020-05-07 23:00:47,maintenance,5.8
907ea529fc4c3296701d2bfc8b831dd2a8121a34,2020-04-16 11:58:49,reliability,4.4
a17a9d935dc4a50acefaf319d58030f1da7f115a,2020-04-16 11:58:49,reliability,4.14
648814111af26485762a22da0f4b3159f3f9632c,2020-04-16 11:58:49,maintenance,5.7
05ca87c149ae8078fb2a23adc6329eed5bb078fb,2020-04-16 11:58:49,maintenance,5.7
801674f34ecfed033b062a0f217506b93c8d5e8a,2020-04-16 11:58:48,bug,4.4
9033783c8cfda0834cf384940162e2bf1e9a6db7,2020-04-16 11:58:48,maintenance,5.7
d87f639258a6a5980183f11876c884931ad93da2,2020-04-16 11:58:48,bug,4.14
c2a559bc0e7ed5a715ad6b947025b33cb7c05ea7,2020-04-16 11:58:48,bug,4.14
54d3adbc29f0c7c53890da1683e629cd220d7201,2020-04-02 05:29:06,bug,5.7
df41460a21b06a76437af040d90ccee03888e8e5,2020-03-29 11:11:39,bug,4.4
b9c538da4e52a7b79dfcf4cfa487c46125066dfb,2020-03-29 11:11:12,bug,4.4
626b035b816b61a7a7b4d2205a6807e2f11a18c1,2020-03-29 11:11:04,bug,5.6
c8980e1980ccdc2229aa2218d532ddc62e0aabe5,2020-03-26 22:57:42,bug,5.6
c96e2b8564adfb8ac14469ebc51ddc1bfecb3ae2,2020-03-26 22:56:53,bug,4.4
d05466b27b19af8e148376590ed54d289b607f0a,2020-03-26 22:55:00,bug,5.7
5e47868fb94b63c7068dcfd2469d99fba06bae9d,2020-03-26 22:52:49,bug,5.7
f1eec3b0d0a849996ebee733b053efa71803dad5,2020-03-26 22:52:45,bug,4.9
ea3edd4dc23027083fbb4a73b65114d08fe73a76,2020-03-24 21:57:07,maintenance,5.7
7ec9f3b47aba0fe715bf3472ed80e91c37970363,2020-03-20 12:56:59,feature,5.7
2971148d0fecedcbd594ff2f2784496bdc7a7ffa,2020-03-15 02:43:14,maintenance,5.7
34990461342fc9aba806bd941653b72c89dd73a2,2020-03-15 02:43:13,maintenance,5.7
eb5760863fc28feab28b567ddcda7e667e638da0,2020-03-15 02:43:13,bug,4.19
47b1030612f4382a976be6aa2369cf5d973ca154,2020-03-15 02:43:13,maintenance,5.7
e32ac2459cdac01f9b177eed526a3ffa1797039d,2020-03-15 02:43:13,maintenance,5.7
d3b6f23f71670007817a5d59f3fbafab2b794e8c,2020-03-15 02:43:13,feature,5.7
b2c5764262edded1b1cfff5a6ca82c3d61bb4a4a,2020-03-15 02:43:12,bug,5.7
ac58e4fb03f9d111d733a4ad379d06eef3a24705,2020-03-15 02:43:12,maintenance,5.7
2f424a5a09a506e1a6ad432e50bca3000a767d5a,2020-03-15 02:43:12,performance,5.7
6386722a329824e005c3fd1b4a8cc37db367c76a,2020-03-15 02:43:12,feature,5.7
dce8e237100f60c28cc66effb526ba65a01d8cb3,2020-03-06 12:33:40,bug,4.14
28936b62e71e41600bab319f262ea9f9b1027629,2020-03-06 12:32:26,bug,4.4
f064a9d6e7dbd3473e9da0ffa1a91c08a032d747,2020-03-06 09:27:59,maintenance,5.7
6cfb061fe9e901dd0b6cfa3ed50bc39c81523532,2020-03-06 09:25:05,maintenance,5.7
92e9c58c5629762001e7294afbdf1283d5c7d2ed,2020-03-06 09:24:50,maintenance,5.7
765bfcd59a1ff799b1c71cb3be0c43b0775ec166,2020-03-06 05:23:43,maintenance,5.7
4337ecd1fe997d2b2135b4434caaccdb47c10c06,2020-03-06 04:55:30,maintenance,5.7
a08fe66e4a0e12a3df982b28059f3a90e0f1b31e,2020-03-06 04:49:00,maintenance,5.4
72f9da1d5c8d03d6fb242d01aae66928b2b2e7a8,2020-03-06 04:40:15,feature,5.7
f2eeca099bbda45029da35abecb428a9084a5463,2020-03-06 04:35:39,bug,5.7
37b0b6b8b99c0e1c1f11abbe7cf49b6d03795b3f,2020-03-01 06:48:08,bug,4.4
9db176bceb5c5df4990486709da386edadc6bd1d,2020-02-22 08:32:07,bug,4.9
cb85f4d23f794e24127f3e562cb3b54b0803f456,2020-02-22 08:32:07,bug,4.9
bbd55937de8f2754adc5792b0f8e5ff7d9c0420e,2020-02-22 08:32:07,maintenance,4.9
7c990728b99ed6fbe9c75fc202fce1172d9916da,2020-02-22 08:31:46,bug,4.4
df3da4ea5a0fc5d115c90d5aa6caa4dd433750a7,2020-02-21 13:38:12,bug,4.4
1d0c3924a92e69bfa91163bda83c12a994b4d106,2020-02-21 13:37:09,bug,4.4
9424ef56e13a1f14c57ea161eed3ecfdc7b2770e,2020-02-20 12:53:52,performance,4.4
35df4299a6487f323b0aca120ea3f485dfee2ae3,2020-02-20 12:17:02,bug,4.4
d65d87a07476aa17df2dcb3ad18c22c154315bec,2020-02-15 22:53:45,maintenance,4.9
af133ade9a40794a37104ecbcc2827c0ea373a3c,2020-02-14 00:56:26,performance,3.16
48a34311953d921235f4d7bbd2111690d2e469cf,2020-02-14 00:56:19,bug,4.4
4f97a68192bd33b9963b400759cef0ca5963af00,2020-02-14 00:54:08,bug,4.14
46d36880d1c6f9b9a0cbaf90235355ea1f4cab96,2020-02-14 00:53:11,maintenance,5.4
14c9ca0583eee8df285d68a0e6ec71053efd2228,2020-02-14 00:53:10,bug,4.9
8d6ce136790268fba2fc66cb8d6fa2161d4b2385,2020-01-25 15:24:53,maintenance,5.6
52144d893d76294db9ed79a909397ea81bc25a02,2020-01-25 15:03:03,maintenance,5.6
459c80742e6a4a5375d9765a326e6047103460f5,2020-01-25 15:03:02,maintenance,5.6
57c32ea42f8e802bda47010418e25043e0c9337f,2020-01-25 14:53:42,bug,5.4
ec772f01307a2c06ebf6cdd221e6b518a71ddae7,2020-01-25 11:35:03,bug,5.4
244adf6426ee31a83f397b700d964cff12a247d3,2020-01-25 10:23:12,reliability,5.6
4068664e3cd2312610ceac05b74c4cf1853b8325,2020-01-24 01:02:15,bug,4.4
71b565ceff377a52e7d58cd871745cd339447323,2020-01-18 05:24:55,maintenance,5.6
a54d8d34d2354f3a2a9dda00d9dd6666a50c486b,2020-01-18 05:24:55,feature,5.6
e128d516d81289db7dd977b7706c96501f48c011,2020-01-18 05:24:55,maintenance,5.6
de7454854d6e8e3c3585c6df4b0b99017820aa0f,2020-01-18 05:24:55,maintenance,5.6
6e89bbb79bc78f31e86a4de1ca3a36474bc3fb62,2020-01-18 05:24:55,maintenance,5.6
61a6cb49da8147bc5377b60dfe540f9ef320aeb8,2020-01-18 05:24:54,maintenance,5.6
adde81cfd5a8d4966f5805e030ab3d0a7825b118,2020-01-18 05:24:54,maintenance,5.6
43f816772ff3b4adc5cef24c78916bfbc8fee57f,2020-01-18 05:24:54,maintenance,5.6
a1180994f52c0867c134e411a6a532ffa166ceac,2020-01-18 05:24:54,maintenance,5.6
9b02e4987ab092caed8f3bccdacaef9acf9015dd,2020-01-18 05:24:54,maintenance,5.6
dd6683e6efad2339894575da46bc519646e37c24,2020-01-18 05:24:54,maintenance,5.6
fd5fe2535642982af695f2f77bb7dba5d4aa6aa5,2020-01-18 05:24:54,maintenance,5.6
68e45330e341dad2d3a0a3f8ef2ec46a2a0a3bbc,2020-01-18 05:24:54,bug,5.4
547c556f4db7c09447ecf5f833ab6aaae0c5ab58,2020-01-18 05:24:54,bug,4.9
8f27fd0ab569f5d09410010b15a3f45399e89fcf,2020-01-18 05:24:53,maintenance,5.6
d85926474ffd5395dc39dbbedb969c31c4059a61,2020-01-18 05:24:53,performance,5.6
33b4cc2501d323feef3cc3ec9a084d80bef5b5e8,2020-01-18 05:24:53,bug,5.6
457b1e353c739af39159269723949f315320446c,2020-01-18 05:24:53,feature,5.6
834f1565fa3f9c8f78adbfcaa80ae510fe4971c3,2020-01-18 05:24:53,bug,5.6
2fdff4c843907e0ad71d6d72d8303bb7199569f7,2020-01-18 05:24:53,maintenance,5.6
284b3f6edbbb020ce479b8df1d2ac745b100cf53,2020-01-18 05:24:53,maintenance,5.6
4756ee183f25b1fa2a7306a439da3bcd687244e0,2020-01-18 05:24:53,maintenance,5.6
46797ad75af747652545f69240fdc78743446ac3,2020-01-18 05:24:52,maintenance,5.6
64c314ff822786b4634bb5cfe91ed5a34ba8743e,2020-01-18 05:24:52,maintenance,5.6
7063743f6860874fedc943fb168e079abdc62f2c,2020-01-18 05:24:52,maintenance,5.6
d4c5e960bf202d99ec9a6922ad387eafb798b848,2020-01-18 05:24:25,performance,5.6
fd39073dba8632575b920edefba2577e1b84262a,2020-01-15 05:27:32,performance,5.6
c475c77d5b56398303e726969e81208196b3aab3,2020-01-10 07:42:29,feature,5.6
3f666c56c6b8cc40a5e9002aac484b8f5b83c402,2020-01-04 03:13:12,maintenance,5.6
8cd115bdda17751ee2adab614a80df72228b3809,2019-12-27 00:57:18,performance,5.6
4549b49f82ab40c214778f316b6898aa4132723a,2019-12-27 00:29:10,maintenance,5.6
46f870d690fecc792a66730dcbbf0aa109f5f9ab,2019-12-27 00:28:31,reliability,5.6
878520ac45f9f698432d4276db3d9144b83931b6,2019-12-27 00:28:23,reliability,5.6
bc6385dab125d20870f0eb9ca9e589f43abb3f56,2019-12-23 12:57:27,performance,5.6
aa9714d0e39788d0688474c9d5f6a9a36159599f,2019-12-23 12:57:27,bug,5.6
f629afe3369e9885fd6e9cc7a4f514b6a65cf9e9,2019-12-23 12:57:27,bug,4.14
cf2834a5ed57562d6a1a8170724704149f0ae0a4,2019-12-23 12:57:08,bug,5.6
23f6b02405343103791c6a9533d73716cdf0c672,2019-12-22 10:36:53,maintenance,5.5
68d7b2d838f1aff4d46a793a2fae33e8ad19223e,2019-12-22 10:00:53,maintenance,5.5
69000d82eee1b41d88afc75861153b7e514bb777,2019-12-16 10:41:04,bug,5.5
9803387c55f7d2ce69aa64340c5fdc6b3027dbc8,2019-12-16 07:05:20,bug,4.14
a70fd5ac2ea787cafe07b69dadd16b3648ad64ac,2019-12-15 06:47:13,bug,5.5
7f420d64a08c1dcd65b27be82a27cf2bdb2e7847,2019-12-15 06:31:23,bug,4.14
707d1a2f601bea6110a5633054253c0cb71b44c1,2019-12-15 06:23:14,maintenance,5.4
109ba779d6cca2d519c5dd624a3276d03e21948e,2019-12-15 06:22:45,bug,3.16
64d4ce892383b2ad6d782e080d25502f91bf2a38,2019-12-15 06:22:45,bug,4.9
39101b2265440dfe83646a4bfc33015c86f36d71,2019-12-10 02:15:44,bug,5.5
c7df4a1ecb8579838ec8c56b2bb6a6716e974f37,2019-11-20 01:25:21,bug,3.16
4ea99936a1630f51fc3a2d61a58ec4a1c4b7d55a,2019-11-20 01:24:55,reliability,3.16
565333a1554d704789e74205989305c811fd9c7a,2019-11-15 11:22:17,bug,4.9
5500221ea1b72c550b61f88fe3e8afbb08445989,2019-11-15 11:19:11,maintenance,5.5
ebc11f7b1f2a016a99796b0923d9c0d7b7f9cba6,2019-11-15 11:15:43,maintenance,5.5
f4c2d372b89a1e504ebb7b7eb3e29b8306479366,2019-11-15 08:25:47,bug,5.4
1e1a76ed9a1c090e1ac030ed73612e5fe2262f2d,2019-11-15 06:59:05,maintenance,5.5
196624e192f8e767b06924e46495c56846b2b64e,2019-11-15 05:40:45,feature,5.5
1f60719552786b10affc130558df88f08a5b6d7b,2019-11-14 04:15:34,feature,5.5
4d06bfb97ecb0df4f5b057a73db002e28c22c35c,2019-11-11 08:52:03,bug,5.5
b925acb8f83d7ce3582b34018c05aae1be666abf,2019-11-07 04:34:42,feature,5.5
83448bdfb59731c2f54784ed3f4a93ff95be6e7e,2019-11-06 05:00:49,performance,5.5
fdc3ef882a5d59c1709a13b5486ae2b1632e12b6,2019-11-06 05:00:48,reliability,5.5
a9a8344ee1714f835ba394077e8c13d751e2f148,2019-11-06 05:00:48,maintenance,5.5
a413036791d040e33badcc634453a4d0c0705499,2019-11-06 05:00:48,maintenance,5.5
f2890730f8292831b7741d89a65b9c6834d85ee6,2019-11-06 05:00:47,performance,5.5
6cb367c2d1f8875043aa2d238eca9a2602dc1f72,2019-11-06 05:00:47,maintenance,5.5
321238fbfb49003c66caecb1eefb5238dce27b61,2019-11-06 05:00:47,bug,5.5
65db869c754e7c271691dd5feabf884347e694f5,2019-11-06 05:00:31,bug,4.14
378f32bab3714f04c4e0c3aee4129f6703805550,2019-11-06 04:53:28,feature,5.5
9b88f9fb0d2fc8f7e71e75a42c5a064bc6cfffd2,2019-11-06 01:13:25,bug,5.5
a9e26328adfa82b1f3c941bc6e3daea47631abce,2019-11-06 01:13:25,maintenance,5.5
3eaf9cc62f447a742b26fa601993e94406aa1ea1,2019-11-06 00:31:40,bug,5.5
0b9f230b94dd7457802264dc4c16921b3527dcf1,2019-11-06 00:31:40,maintenance,5.5
569342dc2485392e95b6a626281708c25014ba37,2019-11-06 00:31:40,bug,5.5
b1b4705d54abedfd69dcdf42779c521aa1e0fbd3,2019-11-06 00:31:40,feature,5.5
09edf4d381957b144440bac18a4769c53063b943,2019-11-06 00:31:40,maintenance,5.5
f063db5ee989aafe2dc9d571b5538f2a1f1cbad2,2019-11-06 00:31:40,maintenance,5.5
c8fdfe294187455b70e42a15df35a3e1882f332d,2019-11-06 00:31:40,maintenance,5.5
2e9b51d78229d5145725a481bb5464ebc0a3f9b2,2019-11-06 00:31:39,bug,4.19
548feebec7e93e58b647dba70b3303dcb569c914,2019-11-06 00:31:39,bug,4.14
53e5cca56795a301bbe8465781dab084f7ae8d54,2019-11-06 00:31:39,bug,5.5
1cbeab1b242d16fdb22dc3dab6a7d6afe746ae6d,2019-10-24 00:28:23,maintenance,5.5
314999dcbca75c3ca8aaba102875d51ab409cf87,2019-10-23 23:23:46,maintenance,5.5
c33fbe8f673c55c178bfe69d0d9f06f1a68bf6cf,2019-10-23 03:32:53,feature,5.5
c8cc88163f40df39e50cda63ac361631864b453e,2019-10-23 03:32:53,feature,5.5
2943fdbc688e7a1b4d9e3bc76a8e5ba624550213,2019-10-23 03:32:53,maintenance,5.5
a00713ea982b7f2f9880a336b03bbf70f2202cbf,2019-10-23 03:32:53,feature,5.5
821ff38d192a42a95fe33b5928ce5ed15cbe8564,2019-10-23 03:32:53,maintenance,5.5
02f03c4206c1b2a7451d3b3546f86c9c783eac13,2019-09-30 08:59:23,performance,5.4
72dbcf72156641fde4d8ea401e977341bfd35a05,2019-09-16 03:32:03,bug,5.3
e85526404ca70fa49f3d13b3898b067392522b24,2019-09-07 23:56:47,maintenance,5.4
cba465b4f9820b0d929822a70341dde14909fc18,2019-09-05 04:54:53,maintenance,5.4
6456ca6520ab6c9aec589b4640169cd6da378c68,2019-09-03 13:43:17,bug,5.4
0642ea2409f3bfa105570e12854b8e2628db6835,2019-08-31 23:00:29,bug,5.4
4881c4971df04107b37c29bb6c719ec29ceb6571,2019-08-30 22:27:18,bug,5.4
9ba55543fc0c6bb1cf8edd63be8802d9ab7e1202,2019-08-28 23:25:01,bug,5.4
520f897a3554b0665af1ae5d5ba286f290cecf5c,2019-08-28 23:19:23,performance,5.4
7727ae52975d4f4ef7ff69ed8e6e25f6a4168158,2019-08-28 23:13:24,bug,4.19
c1e8220bd316d8ae8e524df39534b8a412a45d5e,2019-08-24 10:38:00,bug,4.4
8fcc3a580651cceb94a9f48e1914491400d5146b,2019-08-23 11:22:14,performance,5.4
219db95bbe796277c739cca17fe134f6c2ce6676,2019-08-23 11:18:33,maintenance,5.4
7963e5ac901251c7a3b36fe7c987623a3f309393,2019-08-23 11:00:32,bug,5.4
e3d550c2c4f2f3dba469bc3c4b83d9332b4e99e1,2019-08-23 10:53:46,bug,3.16
84fb7ca4b3f864782cb1e66e60b04d4ea1d2930b,2019-08-13 10:33:51,maintenance,5.4
22cfe4b48ccb5a3dbb92d6dcb88f396e0f400f74,2019-08-13 10:33:51,feature,5.4
c93d8f88580921c84d2213161ef3c22560511b84,2019-08-13 10:33:50,feature,5.4
29b3692e6dbf82266ec3c2764c236f8708d7fc89,2019-08-13 10:18:50,feature,5.4
7a14826ede1d714f0bb56de8167c0e519041eeda,2019-08-13 02:29:38,bug,3.16
cd2d99229dc96219547e6349841e1aad851c6acc,2019-08-13 01:44:49,maintenance,5.4
bb5835edcdf8bf78bbe51cff13e332c439bc0567,2019-08-12 04:32:41,feature,5.4
1ad3ea6e0a694b0486eb2cbe60378ad0fbf23642,2019-08-12 04:31:41,feature,5.4
b0c013e2928d3696ceb6401311dbc1d7fcccd6dd,2019-08-12 04:30:41,feature,5.4
991f52306ab8b5d8427f6f953162b5ab92e88e51,2019-08-12 04:28:41,maintenance,5.4
4e34323135ec0752af152ac588a4f96495074849,2019-08-12 04:27:41,bug,5.4
e46bfc3f03d7894c0eb47c7d754c38bafe39e197,2019-07-06 06:19:10,bug,5.3
96fcaf86c3cb9340015fb475d79ef0a6fcf858ed,2019-07-03 05:56:12,bug,5.3
78e9605d4fdde6d58b2e6db5b6b52dde7f92333e,2019-07-03 05:38:55,maintenance,5.3
5aca284210ce827f780ea2f4f9c6ab8d6e2d6648,2019-07-01 23:25:34,maintenance,5.3
7633b08b2750513cef662fbcbe66065b9940fc6a,2019-06-22 09:57:00,maintenance,5.3
ddce3b94715ca5a19a107cd7c1d89fea177d2454,2019-06-22 04:31:47,maintenance,5.3
f036adb39976467cf57f577490269594994f9eb4,2019-06-22 03:49:26,maintenance,5.3
4e19d6b65fb4fc42e352ce9883649e049da14743,2019-06-21 09:19:02,bug,4.9
73131fbb003b3691cfcf9656f234b00da497fcd6,2019-06-21 05:26:26,performance,4.14
c708b1c6de7f996b073bb3296af17f37881a09de,2019-06-20 12:10:10,maintenance,5.3
3ae72562ad917df36a1b1247d749240e3b4865db,2019-06-20 11:45:09,performance,5.3
b03755ad6f33b7b8cd7312a3596a2dbf496de6e7,2019-06-20 11:41:29,performance,5.3
c60990b361cc0a08e7b442a8191d89e9304c2d62,2019-06-20 04:30:03,maintenance,5.3
59137a93f3af3ffb31c5c538357486df3d2e40d9,2019-06-13 19:50:22,maintenance,5.3
7ddf79a103958ff7e529a3bc0c5b3d1e9cbc22c7,2019-06-10 12:13:32,bug,5.3
02b016ca7f99229ae6227e7b2fc950c4e140d74a,2019-06-10 10:04:33,bug,4.14
2e53840362771c73eb0a5ff71611507e64e8eecd,2019-06-10 09:41:41,bug,4.14
b9c1c26739ec2d4b4fb70207a0a9ad6747e43f4c,2019-05-30 23:56:23,reliability,5.3
6e4b73bcd1519d50680d92ba74887c80c4e59140,2019-05-29 01:27:53,performance,5.3
ec39a36867440995c9675b2800f5ddaeb51b024e,2019-05-29 01:27:53,performance,5.3
0b578f358a6a7afee2ddc48dd39c2972726187de,2019-05-29 01:27:53,performance,5.3
7e0785fce14f75976a80b241d732e210e380923e,2019-05-29 01:27:53,bug,5.3
aa8bc1ac6ef32a332671ca25e06cfd277a3839a5,2019-05-29 01:27:53,feature,5.3
53bc1d854c64c20d967dab15b111baca02a6d99e,2019-05-29 01:27:53,feature,5.3
66883da1eee8ad4b38eeff7fa1c86a097d9670fc,2019-05-25 11:48:23,bug,5.2
ee0ed02ca93ef1ecf8963ad96638795d55af2c14,2019-05-24 11:35:28,bug,4.4
82a25b027ca48d7ef197295846b352345853dfa8,2019-05-24 11:07:08,bug,4.19
0a944e8a6c66ca04c7afbaa17e22bf208a8b37f0,2019-05-22 22:27:01,bug,3.16
2c1d0e3631e5732dba98ef49ac0bec1388776793,2019-05-18 05:37:18,bug,4.19
170417c8c7bb2cbbdd949bf5c443c0c8f24a203b,2019-05-15 12:51:19,bug,3.16
0ba33facfc9bb556d1938caa67dfe452695a9be9,2019-05-12 16:49:47,maintenance,5.2
fbbbbd2f28aec991f3fbc248df211550fbdfd58c,2019-05-11 10:06:38,bug,3.16
08fc98a4d6424af66eb3ac4e2cedd2fc927ed436,2019-05-11 10:00:33,bug,4.14
57a0da28ced8707cb9f79f071a016b9d005caf5a,2019-05-11 09:45:33,bug,3.16
592acbf16821288ecdc4192c47e3774a4c48bb64,2019-05-11 07:28:06,reliability,3.16
db90f41916cf04c020062f8d8b0385942248283e,2019-05-07 02:03:52,feature,5.2
94053139d4821c2b9306741b94500514348660ad,2019-05-02 10:43:26,maintenance,5.2
50b29d8f033a7c88c5bc011abc2068b1691ab755,2019-05-01 11:08:15,bug,4.4
0a790fe4389d88253563c5e22bea47e6d357b525,2019-04-26 02:13:27,maintenance,5.2
b886ee3e778ec2ad43e276fd378ab492cf6819b7,2019-04-26 02:12:08,feature,5.2
c83ad55eaa91c8e85dd8cc3b7b3485fac45ef7bf,2019-04-26 02:05:42,feature,5.2
310a997fd74de778b9a4848a64be9cda9f18764a,2019-04-26 01:06:18,bug,3.16
4b99faa23c51ca31312b9afb876e8e5878daeb80,2019-04-26 00:58:01,performance,5.2
7bc04c5c2cc467c5b40f2b03ba08da174a0d5fa7,2019-04-25 23:55:50,bug,4.4
8c380ab4b7b59c0c602743810be1b712514eaebc,2019-04-25 23:44:15,bug,4.14
b01531db6cec2aa330dbc91bfbfaaef4a0d387a4,2019-04-17 22:07:51,bug,4.19
e5d01196c0428a206f307e9ee5f6842964098ff0,2019-04-10 12:37:36,bug,4.14
345c0dbf3a30872d9b204db96b5857cd00808cae,2019-04-10 11:37:08,reliability,3.16
1e83bc8156028a938845a869a3317c3cab9630ac,2019-04-08 00:24:43,maintenance,5.2
d454a27384f6eb05904a59d1607461b7ad312aa9,2019-04-07 23:54:27,bug,5.2
fe53cbc5a39852a7e98d9993e617d49b61055b66,2019-04-07 06:53:05,maintenance,5.2
31562b954b60f02acb91b7349dc6432d3f8c3c5f,2019-04-07 06:33:06,bug,4.14
18915b5873f07e5030e6fb108a050fa7c71c59fb,2019-03-24 00:10:29,bug,4.4
5e86bdda41534e17621d5a071b294943cae4376e,2019-03-23 23:56:01,maintenance,3.16
674a2b27234d1b7afcb0a9162e81b2e53aeef217,2019-03-23 23:43:05,bug,3.16
6c7328400e0488f7d49e19e02290ba343b6811b2,2019-03-15 12:22:28,bug,3.18
d64264d6218e6892edd832dc3a5a5857c2856c53,2019-03-15 12:15:32,bug,3.16
7cf77140777364d77b2b6e392e7e081a205a08c5,2019-03-15 11:51:13,maintenance,5.1
1dc1097ff60e4105216da7cd0aa99032b039a994,2019-03-15 11:46:05,reliability,4.19
372a03e01853f860560eade508794dd274e9b390,2019-03-15 11:20:25,bug,3.16
fa30dde38aa8628c73a6dded7cb0bba38c27b576,2019-03-15 11:19:22,bug,3.18
7bd75230b43727b258a4f7a59d62114cffe1b6c8,2019-03-01 12:34:11,bug,5.0
bc1d69d6151f1911ecb120a8dbd65e47210b7a72,2019-02-22 00:49:27,feature,5.1
231fe82b5609c5d679f81073739c6132aaf166ea,2019-02-22 00:37:28,maintenance,5.1
ddccb6dbe780d68133191477571cb7c69e17bb8c,2019-02-22 00:29:10,maintenance,4.14
7159a986b4202343f6cca3bb8079ecace5816fd6,2019-02-22 00:17:34,bug,4.14
793bc5181b14bf7cdfefe9d2fe8fc4a8114b78f9,2019-02-21 23:51:27,maintenance,5.1
034f891a844bba3665c2313bcbf61f335dd422e8,2019-02-21 23:49:53,maintenance,5.1
c9e716eb9b3455a83ed7c5f5a81256a3da779a95,2019-02-15 06:52:18,bug,4.19
f96c3ac8dfc24b4e38fc4c2eba5fea2107b929d1,2019-02-12 02:30:32,bug,3.16
6e589291f4b1b700ca12baec5930592a0d51e63c,2019-02-11 14:07:10,bug,4.19
abdc644e8cbac2e9b19763680e5a7cf9bab2bee7,2019-02-11 13:35:06,bug,3.16
aa507b5faf38784defe49f5e64605ac3c4425e26,2019-02-11 13:14:02,bug,3.16
a46c68a318b08f819047843abf349aeee5d10ac2,2019-02-11 13:05:24,bug,4.19
67a11611e1a5211f6569044fbf8150875764d1d0,2019-02-11 13:02:05,bug,3.16
a297b2fcee461e40df763e179cbbfba5a9e572d2,2019-02-11 12:53:21,bug,5.1
16e08b14a4550bb167c48e918b26ef0d4980e9d1,2019-02-11 12:32:07,maintenance,5.1
82dd124c40b8cda710878b88fb0182301c040ffe,2019-02-11 12:04:16,bug,5.1
8fdd60f2ae3682caf2a7258626abc21eb4711892,2019-02-01 12:41:11,bug,4.14
592ddec7578a33fb6b3e2ba78aed91614bbb30e2,2019-01-24 12:56:43,maintenance,5.1
191ce17876c9367819c4b0a25b503c0f6d9054d8,2019-01-01 11:34:31,bug,3.16
95cb67138746451cc84cf8e516e14989746e93b0,2018-12-31 13:11:07,reliability,4.14
ad211f3e94b314a910d4af03178a0b52a7d1ee0a,2018-12-31 13:10:48,bug,4.14
e86807862e6880809f191c4cea7f88a489f0ed34,2018-12-31 12:20:39,bug,3.16
2b08b1f12cd664dc7d5c84ead9ff25ae97ad5491,2018-12-25 13:56:33,bug,3.16
812c0cab2c0dfad977605dbadf9148490ca5d93f,2018-12-25 09:27:08,bug,3.16
18f2c4fcebf2582f96cbd5f2238f4f354a0e4847,2018-12-20 03:36:58,reliability,3.16
fde872682e175743e0c3ef939c89e3c6008a1529,2018-12-20 03:07:58,bug,3.16
8a363970d1dc38c4ec4ad575c862f776f468d057,2018-12-20 01:29:13,bug,3.16
a805622a757b6d7f65def4141d29317d8e37b8a1,2018-12-20 01:28:13,bug,3.16
0a1e8258a4fecd5aad2815b43bbe0ff014de1d8a,2018-12-10 13:22:38,performance,5.0
e647e29196b7f802f8242c39ecb7cc937f5ef217,2018-12-04 14:04:12,bug,4.4
361d24d40657d27bf9ba99a961e04171181b9719,2018-12-04 13:46:39,reliability,5.0
50c15df69e062bf056b44d5bb51fac5ed957fa37,2018-12-04 13:24:42,maintenance,5.0
a92abd738d243a3bcd864a9aa9cb9345e41be83d,2018-12-04 13:16:44,maintenance,5.0
132d00becb31e88469334e1e62751c81345280e0,2018-12-04 13:06:53,bug,3.16
61157b24e60fb3cd1f85f2c76a7b1d628f970144,2018-12-04 12:28:02,bug,3.18
fb265c9cb49e2074ddcdd4de99728aefdd3b3592,2018-11-26 06:20:31,bug,4.14
eb6984fa4ce2837dcb1f66720a600f31b0bb3739,2018-11-10 00:34:40,bug,4.14
de59fae0043f07de5d25e02ca360f7d57bfa5866,2018-11-08 11:36:23,bug,3.16
53692ec074d00589c2cf1d6d17ca76ad0adce6ec,2018-11-08 00:14:35,bug,4.14
6bdc9977fcdedf47118d2caf7270a19f4b6d8a8f,2018-11-08 00:10:21,bug,3.16
45ae932d246f721e6584430017176cbcadfde610,2018-11-08 00:07:01,bug,3.16
ecaaf408478b6fb4d9986f9b6652f3824e374f4c,2018-11-08 00:01:33,bug,4.14
af18e35bfd01e6d65a5e3ef84ffe8b252d1628c5,2018-11-07 23:56:28,bug,4.9
9e463084cdb22e0b56b2dfbc50461020409a5fd3,2018-11-07 23:32:53,bug,3.16
1bfc204dc0e7a690ab8440e91bb7d1a324320fdc,2018-11-07 06:45:02,maintenance,4.20
4f32c38b4662312dd3c5f113d8bdd459887fb773,2018-11-07 06:18:17,bug,3.16
feaf264ce7f8d54582e2f66eb82dd9dd124c94f3,2018-11-07 06:01:36,bug,3.16
a6758309a005060b8297a538a457c88699cb2520,2018-11-07 05:49:50,bug,4.14
db6aee62406d9fbb53315fcddd81f1dc271d49fa,2018-11-07 05:20:40,bug,3.16
f348e2241fb73515d65b5d77dd9c174128a7fbf2,2018-11-07 05:16:01,bug,3.16
ea0abbb648452cdb6e1734b702b6330a7448fcf8,2018-11-04 05:11:19,bug,3.16
61a9c11e5e7a0dab5381afa5d9d4dd5ebf18f7a0,2018-11-04 04:50:08,bug,3.16
cea5794122125bf67559906a0762186cf417099c,2018-11-04 04:22:10,bug,3.16
9e4028935cca3f9ef9b6a90df9da6f1f94853536,2018-11-04 04:13:17,bug,3.16
33458eaba4dfe778a426df6a19b7aad2ff9f7eec,2018-10-12 21:28:09,bug,3.16
e884bce1d9321047ea002b97699e4f7a74c3fae3,2018-10-11 04:41:40,maintenance,4.20
6fd941784b8ac3e74313f7112f0586076dc36544,2018-10-07 10:40:34,performance,4.20
8a98ec7c7b3901330a036af0f62f523c31d763da,2018-10-06 07:20:08,maintenance,4.20
d3091215921bd4b8fdf3129bf8f733b8ca48dc80,2018-10-06 07:11:59,maintenance,4.20
182a79e0c17147d2c2d3990a9a7b6b58a1561c7a,2018-10-04 00:19:21,bug,4.9
dc7ac6c4cae3b58724c2f1e21a7c05ce19ecd5a8,2018-10-03 22:33:32,bug,4.14
c0e3e0406a0c39044c7dc25f3386694542d50fcc,2018-10-03 10:45:25,maintenance,4.20
de7abd7bbb73d67f90c6fb48d4b2debe54f6f46e,2018-10-03 10:43:40,maintenance,4.20
401b25aa1a75e7fe4e3202a6336604269697d705,2018-10-03 10:20:50,maintenance,4.20
625ef8a3acd111d5f496d190baf99d1a815bd03e,2018-10-03 09:18:45,bug,3.16
18aded17492088962ef43f00825179598b3e8c58,2018-10-03 06:21:19,bug,3.16
799578ab16e86b074c184ec5abbda0bc698c7b0b,2018-10-03 00:43:51,bug,4.14
f18b2b83a727a3db208308057d2c7945f368e625,2018-10-02 13:34:44,bug,3.18
f456767d3391e9f7d9d25a2e7241d75676dc19da,2018-10-02 02:33:24,bug,4.20
9fe671496b6c286f9033aedfc1718d67721da0ae,2018-10-02 02:25:08,bug,4.20
b6bf9171ef5c37b66d446378ba63af5339a56a97,2018-10-02 02:24:08,bug,4.20
0b02f4c0d6d9e2c611dfbdd4317193e9dca740e6,2018-10-02 02:19:37,bug,4.19
1dc0aa46e74a3366e12f426b7caaca477853e9c3,2018-10-02 02:17:41,feature,4.19
ad431025aecda85d3ebef5e4a3aca5c1c681d0c7,2018-10-02 02:10:39,maintenance,4.19
f0604f63033d4020f019d2aaee805c1075b1077b,2018-10-01 02:14:04,maintenance,4.20
cce6c9f7e6029caee45c459db5b3e78fec6973cb,2018-09-16 09:37:59,bug,4.18
94dbb63117e82253c9592816aa4465f0a9c94850,2018-09-16 09:23:41,bug,4.18
fe18d649891d813964d3aaeebad873f281627fbc,2018-09-16 05:11:25,bug,3.16
338affb548c243d2af25b1ca628e67819350de6b,2018-09-16 02:28:26,maintenance,4.9
b1f382178d150f256c1cf95b9341fda6eb764459,2018-09-12 01:31:16,bug,4.19
5f8c10936fab2b69a487400f2872902e597dd320,2018-09-04 10:25:01,bug,3.16
f0a459dec5495a3580f8d784555e6f8f3bf7f263,2018-09-04 10:19:43,bug,3.16
4274f516d4bc50648a4d97e4f67ecbd7b65cde4a,2018-09-02 02:42:14,bug,3.18
bcd8e91f98c156f4b1ebcfacae675f9cfd962441,2018-09-02 00:45:04,bug,4.14
4d982e25d0bdc83d8c64e66fdeca0b89240b3b85,2018-08-27 21:22:45,bug,3.16
b50282f3241acee880514212d88b6049fb5039c8,2018-08-27 13:47:09,bug,3.16
072ebb3bffe67d71d1f1e52add799f4491eab691,2018-08-27 13:15:11,maintenance,4.19
ac22b46a0b65dbeccbf4d458db95687e825bde90,2018-08-18 07:20:29,performance,4.19
863c37fcb14f8b66ea831b45fb35a53ac4a8d69e,2018-08-05 05:34:07,maintenance,4.19
bc716523462f98ea6bfef3e1a5926daadbf32e9e,2018-08-02 12:11:16,maintenance,4.19
1a5d5e5d51e75a5bca67dadbcea8c841934b7b85,2018-08-02 12:03:40,bug,3.16
7d95178c77014dbd8dce36ee40bbbc5e6c121ff5,2018-08-02 00:36:52,bug,3.16
5ef2a69993676a0dfd49bf60ae1323eb8a288366,2018-08-02 00:02:31,maintenance,4.18
9af0b3d1257756394ebbd06b14937b557e3a756b,2018-07-30 05:27:45,bug,4.18
f39b3f45dbcb0343822cce31ea7636ad66e60bc2,2018-07-30 05:13:42,bug,3.18
430657b6be896db57d974375cc499ca212c7f01d,2018-07-30 05:00:22,reliability,4.19
0694f8c39f113bcdb759a7f84981a69bf5d7161d,2018-07-30 04:35:23,maintenance,4.19
f5cb282d8b08c05ad70ebde9a8fd2decf32a6406,2018-07-30 04:16:21,maintenance,4.19
62bbdd9974678513fee113f09f6b672623521179,2018-07-30 04:11:59,maintenance,4.19
21ac738ede0b49004b53b4a44fe3df7bb4a78280,2018-07-30 03:51:54,bug,4.19
7f144fd046d967ff2fbba59203b42b888ad5aae7,2018-07-30 03:51:52,bug,4.19
6a0678a79bb3a4e5fc1b680e7afc78727e21aff3,2018-07-30 03:51:48,feature,4.19
7b62b293200ffaba5b281668ba7102cb4209774f,2018-07-30 03:51:00,maintenance,4.19
5ffff834322281f550b10c958fd9dd85679b8dbb,2018-07-30 03:50:00,maintenance,4.19
af123b3718592a66a24716ed4724dc214220492b,2018-07-30 03:49:00,bug,4.19
a4d2aadca184ece182418950d45ba4ffc7b652d2,2018-07-30 03:48:00,bug,4.4
66d3239a4d8f0af7795f07159133bac75ed024bd,2018-07-30 03:47:00,maintenance,4.19
60edae3a0424f084187eedd5386bfbeadd4ec1c7,2018-07-30 03:46:00,maintenance,4.19
b4becd48b7b548f564533a41e1cdeb8ae3bd1c70,2018-07-30 03:45:00,maintenance,4.19
46180558f17ec76b854b419c9322d6c0b5fec840,2018-07-30 03:44:00,maintenance,4.19
567d118a9843a20b72ecebec2719337bc2556229,2018-07-30 03:43:00,maintenance,4.19
18ba5a45ce1f590b3a2460f8f4ad52daf88290c4,2018-07-30 03:42:00,maintenance,4.19
33dfadc747a88243d616d8cb5c59ec3031dc60dd,2018-07-30 03:41:00,maintenance,4.19
3c6ba09dd3f8081c2da2878ee275c0c2213d2d43,2018-07-30 03:40:00,maintenance,4.19
3db42a2139f0355554087f82916fa88d7a365230,2018-07-30 03:39:00,maintenance,4.19
c09f3bac6d8c820b4b4ff0ffcff47e3a68b04e54,2018-07-30 03:38:00,maintenance,4.19
b2e60723c1c14c7c9b79c82bb86d8e2a81051b5e,2018-07-30 03:37:00,maintenance,4.19
489fcb912477e4f4ba5fb65b223331fb8d352a07,2018-07-30 03:36:00,maintenance,4.19
a801e569970b9bdc2d1182266d559e610bfc0dc6,2018-07-30 03:35:00,maintenance,4.19
5012284700775a4e6e3fbe7eac4c543c4874b559,2018-07-30 03:34:00,bug,3.16
8d5a803c6a6ce4ec258e31f76059ea5153ba46ef,2018-07-13 07:08:05,bug,3.16
362eca70b53389bddf3143fe20f53dcce2cfdf61,2018-07-10 13:07:43,bug,3.16
2dca60d98e241bea686004168f85208f215fc697,2018-07-09 07:36:02,bug,4.14
44de022c4382541cebdd6de4465d1f4f465ff1dd,2018-07-09 07:35:02,bug,3.16
a17712c8e4be4fa5404d20e9cd3b2b21eae7bc56,2018-07-03 06:45:18,bug,3.16
bfe0a5f47ada40d7984de67e59a7d3390b9b9ecc,2018-06-18 06:11:20,reliability,3.16
c37e9e013469521d9adb932d17a1795c139b36db,2018-06-17 12:41:14,reliability,3.16
8bc1379b82b8e809eef77a9fedbb75c6c297be19,2018-06-17 11:41:59,bug,3.16
8cdb5240ec5928b20490a2bb34cb87e9a5f40226,2018-06-17 03:40:48,reliability,3.16
6e8ab72a812396996035a37e5ca4b3b99b5d214b,2018-06-16 00:28:16,bug,3.16
bdbd6ce01a70f02e9373a584d0ae9538dcf0a121,2018-06-16 00:27:16,reliability,3.16
bc890a60247171294acc0bd67d211fa4b88d40ba,2018-06-15 00:55:10,bug,3.16
8844618d8aa7a9973e7b527d038a2a589665002c,2018-06-14 12:58:00,bug,3.16
77260807d1170a8cf35dbb06e07461a655f67eee,2018-06-14 11:08:26,bug,3.16
819b23f1c501b17b9694325471789e6b5cc2d0d2,2018-06-14 11:00:48,bug,3.16
513f86d73855ce556ea9522b6bfd79f87356dc3a,2018-06-13 12:51:28,bug,3.16
5369a762c882c0b6e9599e4ebbb3a9ba9eee7e2d,2018-06-13 12:23:11,reliability,3.16
4f2f76f751433908364ccff82f437a57d0e6e9b7,2018-05-26 00:51:25,bug,3.16
8a2b307c21d4b290e3cbe33f768f194286d07c23,2018-05-23 23:31:03,bug,4.14
eb9b5f01c33adebc31cbc236c02695f605b0e417,2018-05-23 05:14:07,bug,3.16
117166efb1ee8f13c38f9e96b258f16d4923f888,2018-05-23 04:15:24,bug,4.14
db6516a5e7ddb6dc72d167b920f2f272596ea22d,2018-05-14 10:54:44,bug,3.16
833a950882d33a7dfc319d5e152fdf35028936eb,2018-05-14 10:44:23,maintenance,3.16
eee597ac931305eff3d3fd1d61d6aae553bc0984,2018-05-14 07:28:35,bug,3.16
2ee3ee06a8fd792765fa3267ddf928997797eec5,2018-05-13 07:55:00,bug,4.9
7ef79ad52136712172eb0525bf0b462516bf2f93,2018-04-26 12:44:46,bug,4.14
22be37acce25d66ecf6403fc8f44df9c5ded2372,2018-04-24 23:31:44,bug,3.2
349fa7d6e1935f49bf4161c4900711b2989180a9,2018-04-12 23:48:09,bug,4.4
e40ff213898502d299351cc2fe1e350cd186f0d3,2018-04-02 11:21:03,bug,3.16
54dd0e0a1b255f115f8647fc6fb93273251b01b9,2018-03-31 08:04:11,reliability,3.16
9496005d6ca4cf8f5ee8f828165a8956872dc59d,2018-03-31 08:00:56,reliability,3.16
de05ca8526796c7e9f7c7282b7f89a818af19818,2018-03-31 03:42:25,maintenance,4.14
18db4b4e6fc31eda838dd1c1296d67dbcb3dc957,2018-03-30 10:10:35,reliability,3.16
a45403b51582a87872927a3e0fc0a389c26867f1,2018-03-30 10:10:31,bug,4.14
8e4b5eae5decd9dfe5a4ee369c22028f90ab4c44,2018-03-30 09:56:09,bug,3.2
ce3fd194fcc6fbdc00ce095a852f22df97baa401,2018-03-30 02:31:42,bug,4.14
7dac4a1726a9c64a517d595c40e95e2d0d135f6f,2018-03-27 11:54:10,bug,3.2
0d9366d67bcf066b028e57d09c9a86ce879bcc28,2018-03-22 23:59:00,bug,4.14
fe23cb65c2c394ea306f3714a17d46ab2e6a0af1,2018-03-22 23:50:26,bug,4.16
73fdad00b208b139cf43f3163fbc0f67e4c6047c,2018-03-22 23:41:25,bug,3.16
044e6e3d74a3d7103a0c8a9305dfd94d64000660,2018-02-20 03:16:47,bug,3.16
fb7c02445c497943e7296cd3deee04422b63acb8,2018-02-19 12:45:18,bug,4.14
a6d9946bb925293fda9f5ed6d33d8580b001f006,2018-02-19 12:16:28,bug,4.14
576d18ed60f5465110087c5e0eb1010de13e374d,2018-02-19 11:07:36,bug,4.14
9f0372488cc9243018a812e8cfbf27de650b187b,2018-01-12 02:43:33,maintenance,3.2
06f29cc81f0350261f59643a505010531130eea0,2018-01-10 13:34:19,reliability,3.2
abbc3f9395c76d554a9ed27d4b1ebfb5d9b0e4ca,2018-01-10 13:13:13,bug,4.9
9d5afec6b8bd46d6ed821aa1579634437f58ef1f,2017-12-12 04:00:57,bug,3.2
996fc4477a0ea28226b30d175f053fb6f9a4fa36,2017-12-11 12:44:11,bug,4.14
c894aa97577e47d3066b27b32499ecf899bfa8b0,2017-12-04 11:52:51,bug,3.16
fc82228a5e3860502dbf3bfa4a9570cb7093cf7f,2017-12-04 09:38:01,bug,4.14
e9072d859df3e0f2c3ba450f0d1739595c2d5d13,2017-10-12 23:54:08,bug,4.14
559db4c6d784ceedc2a5418ced4d357cb843e221,2017-10-12 23:52:34,bug,4.14
51e3ae81ec58e95f10a98ef3dd6d7bce5d8e35a2,2017-10-07 11:09:55,bug,3.16
95f1fda47c9d8738f858c3861add7bf0a36a7c0b,2017-08-25 03:21:50,bug,4.4
b0a5a9589decd07db755d6a8d9c0910d96ff7992,2017-08-25 03:19:39,bug,3.18
1bd8d6cd3e413d64e543ec3e69ff43e75a1cf1ea,2017-08-25 01:22:06,bug,3.10
aec51758ce10a9c847a62a48a168f8c804c6e053,2017-08-06 13:18:31,bug,3.10
ec00022030da5761518476096626338bd67df57a,2017-08-06 10:41:42,bug,4.4
fcf5ea10992fbac3c7473a1db33d56a139333cd1,2017-08-06 05:43:24,bug,3.10
a3bb2d5587521eea6dab2d05326abb0afb460abd,2017-07-31 11:33:01,bug,3.2
397e434176bb62bc6068d2210af1d876c6212a7e,2017-07-31 10:43:41,bug,3.2
1ea1516fbbab2b30bf98c534ecaacba579a35208,2017-06-23 13:08:22,bug,4.4
67a7d5f561f469ad2fa5154d2888258ab8e6df7c,2017-05-30 01:24:55,bug,3.2
a056bdaae7a181f7dcc876cfab2f94538e508709,2017-05-27 05:45:45,bug,3.2
4f8caa60a5a13a78f26198618f21774bd6aa6498,2017-05-27 05:40:52,bug,4.9
624327f8794704c5066b11a52f9da6a09dce7f9a,2017-05-25 06:02:20,bug,3.18
887a9730614727c4fff7cb756711b190593fc1df,2017-05-22 10:36:23,bug,3.2
9651e6b2e20648d04d5e1fe6479a3056047e8781,2017-05-22 10:35:23,bug,3.16
7d95eddf313c88b24f99d4ca9c2411a4b82fef33,2017-05-22 10:33:23,bug,3.10
fb26a1cbed8c90025572d48bc9eabe59f7571e88,2017-05-13 06:57:16,bug,4.11
d9b9f8d5a88cb7881d9f1c2b7e9de9a3fe1dc9e2,2017-05-04 23:44:40,maintenance,4.4
6b06cdee81d68a8a829ad8e8d0f31d6836744af9,2017-05-04 23:44:36,bug,4.4
7b4cc9787fe35b3ee2dfb1c35e22eafc32e00c33,2017-04-30 12:10:50,bug,3.16
dac7a4b4b1f664934e8b713f529b629f67db313c,2017-03-26 05:22:47,bug,3.16
b9cf625d6ecde0d372e23ae022feead72b4228a6,2017-03-16 02:52:02,bug,3.10
2ba3e6e8afc9b6188b471f27cf2b5e3cf34e7af2,2017-02-15 14:26:39,bug,3.2
0d06863f903ac5f4f6efb0273079d27de3e53a28,2017-02-15 00:31:15,bug,4.1
5469d7c3087ecaf760f54b447f11af6061b7c897,2017-02-10 13:56:09,bug,3.18
d9b22cf9f5466a057f2a4f1e642b469fa9d73117,2017-02-10 13:50:56,bug,3.18
4753d8a24d4588657bc0a4cd66d4e282dff15c8c,2017-02-05 14:26:48,bug,3.10
97abd7d4b5d9c48ec15c425485f054e1c15e591b,2017-02-05 12:38:06,bug,3.2
eb5efbcb762aee4b454b04f7115f73ccbcf8f0ef,2017-02-05 12:04:00,bug,3.16
dd01b690f8f4b1e414f89e5a9a5326bf720d6652,2017-02-02 10:07:11,bug,4.9
3b136499e906460919f0d21a49db1aaccf0ae963,2017-01-28 03:35:38,bug,3.2
cd648b8a8fd5071d232242d5ee7ee3c0815776af,2017-01-28 03:34:30,bug,3.2
c755e251357a0cee0679081f08c3f4ba797a8009,2017-01-12 10:50:46,bug,3.16
03e916fa8b5577d85471452a3d0c5738aa658dae,2017-01-09 10:00:35,bug,4.4
2a9b8cba62c0741109c33a2be700ff3d7703a7c2,2017-01-09 09:59:35,bug,4.4
173b8439e1ba362007315868928bf9d26e5cc5a6,2017-01-08 13:58:23,bug,4.4
73b92a2a5e97d17cc4d5c4fe9d724d3273fb6fd2,2016-12-11 06:54:58,bug,4.4
578620f451f836389424833f1454eeeb2ffc9e9f,2016-12-10 22:56:01,bug,3.10
7e6e1ef48fc02f3ac5d0edecbb0c6087cd758d58,2016-12-10 22:55:01,bug,3.2
3a4b77cd47bb837b8557595ec7425f281f2ca1fe,2016-12-02 04:08:37,bug,3.2
d7614cc16146e3f0b4c33e71875c19607602aed5,2016-12-02 03:57:29,bug,3.16
290ab230016f187c3551d8380ea742889276d03a,2016-12-02 03:51:58,bug,3.16
05ac5aa18abd7db341e54df4ae2b4c98ea0e43b7,2016-12-02 00:49:12,bug,3.10
8cdf3372fe8368f56315e66bea9f35053c418093,2016-11-20 09:58:15,reliability,3.2
c48ae41bafe31e9a66d8be2ced4e42a6b57fa814,2016-11-19 02:37:47,reliability,3.2
cd6bb35bf7f6d7d922509bf50265383a0ceabe96,2016-11-19 02:28:30,reliability,3.2
5aee0f8a3f42c94c5012f1673420aee96315925a,2016-11-19 02:24:26,bug,3.2
9e47a4c9fc58032ee135bf76516809c7624b1551,2016-11-19 02:00:24,reliability,3.18
30a9d7afe70ed6bd9191d3000e2ef1a34fb58493,2016-11-15 10:26:26,bug,3.2
69e43e8cc971a79dd1ee5d4343d8e63f82725123,2016-11-15 10:04:37,bug,3.2
1566a48aaa10c6bb29b9a69dd8279f9a4fc41e35,2016-11-14 11:02:29,bug,4.9
199625098a18a5522b424dea9b122b254c022fc5,2016-10-15 21:39:31,maintenance,3.16
c4704a4fbe834eee4109ca064131d440941f6235,2016-10-13 11:24:51,bug,4.4
9b623df614576680cadeaa4d7e0b5884de8f7c17,2016-09-30 14:02:29,bug,4.7
9a200d075e5d05be1fcad4547a0f8aee4e2f9a04,2016-09-30 13:49:55,bug,4.1
e81d44778d1d57bbaef9e24c4eac7c8a7a401d40,2016-09-30 13:33:37,bug,3.2
cca32b7eeb4ea24fa6596650e06279ad9130af98,2016-09-22 23:49:38,bug,3.10
dcce7a46c6f28f41447272fb44348ead8f584573,2016-09-16 01:13:13,bug,4.8
edf15aa180d7b98fe16bd3eda42f9dd0e60dee20,2016-09-15 23:39:52,bug,4.4
4e800c0359d9a53e6bf0ab216954971b2515247f,2016-09-15 23:32:46,bug,3.16
ba63f23d69a3a10e7e527a02702023da68ef8a6d,2016-09-10 13:18:57,bug,4.1
93e3b4e6631d2a74a8cf7429138096862ff9f452,2016-09-06 10:56:10,bug,3.2
14fbd4aa613bd5110556c281799ce36dc6f3ba97,2016-08-30 03:45:11,bug,4.4
2e81a4eeedcaa66e35f58b81e0755b87057ce392,2016-08-12 00:38:55,bug,3.10
443a8c41cd49de66a3fda45b32b9860ea0292b84,2016-08-12 00:00:01,bug,4.4
418c12d08dc64a45107c467ec1ba29b5e69b0715,2016-08-11 23:58:32,bug,4.4
d0141191a20289f8955c1e03dad08e42e6f71ca9,2016-08-11 23:50:30,bug,4.4
829fa70dddadf9dd041d62b82cd7cea63943899d,2016-08-01 12:51:02,bug,3.2
3980bd3b406addb327d858aebd19e229ea340b9a,2016-08-01 11:38:36,feature,5.8
7bc9491645118c9461bd21099c31755ff6783593,2016-07-15 12:22:07,bug,3.10
c65d5c6c81a1f27dec5f627f67840726fcd146de,2016-07-15 11:21:35,bug,3.2
554a5ccc4e4a20c5f3ec859de0842db4b4b9c77e,2016-07-15 11:02:47,bug,3.2
5b9554dc5bf008ae7f68a52e3d7e76c0920938a2,2016-07-06 08:01:52,bug,3.2
6a7fd522a7c94cdef0a3b08acf8e6702056e635c,2016-07-04 23:03:00,bug,3.2
4743f83990614af6adb09ea7aa3c37b78c4031ab,2016-07-04 22:24:52,bug,3.16
646caa9c8e196880b41cd3e3d33a2ebc752bdb85,2016-07-04 22:14:01,bug,3.12
b47820edd1634dc1208f9212b7ecfb4230610a23,2016-07-04 05:51:39,bug,3.10
f70749ca42943faa4d4dcce46dfdcaadb1d0c4b6,2016-06-30 23:53:46,bug,3.2
12735f881952c32b31bc4e433768f18489f79ec9,2016-05-13 12:51:15,bug,4.9
935244cd54b86ca46e69bc6604d2adfb1aec2d42,2016-05-06 07:46:19,bug,3.10
b5cb316cdf3a3f5f6125412b0f6065185240cfdc,2016-05-06 05:38:03,bug,3.10
74177f55b70e2f2be770dd28684dd6d17106a4ba,2016-05-05 23:10:15,bug,3.16
ff0bc08454917964291f72ee5b8eca66de4bc250,2016-05-05 22:52:38,bug,4.5
7827a7f6ebfcb7f388dc47fddd48567a314701ba,2016-04-30 12:49:54,reliability,3.16
c9eb13a9105e2e418f72e46a2b6da3f49e696902,2016-04-30 12:48:54,bug,3.2
06bd3c36a733ac27962fea7d6f47168841376824,2016-04-24 12:56:03,bug,3.10
03a8bb0e53d9562276045bdfcf2b5de2e4cff5a1,2016-04-13 11:01:35,bug,4.4
c325a67c72903e1cc30e990a15ce745bda0dbfde,2016-04-04 05:03:37,bug,3.18
4762cc3fbbd89e5fd316d6e4d3244a8984444f8d,2016-04-03 06:13:38,bug,4.4
daf647d2dd58cec59570d7698a45b98e580f2076,2016-04-01 13:31:28,reliability,3.10
3d43bcfef5f0548845a425365011c499875491b0,2016-03-27 04:15:42,bug,4.4
c0a37d48788475d0a2cf4fbfaa28559a9de612fc,2016-03-27 04:14:42,bug,4.5
9dd78d8c9a7bd4bc341f5864db32d4331b8eae4c,2016-03-27 04:14:41,bug,4.5
c9af28fdd44922a6c10c9f8315718408af98e315,2016-03-27 04:14:34,reliability,4.4
9e92f48c34eb2b9af9d12f892e2fe1fce5e8ce35,2016-03-23 04:13:15,bug,3.12
adb7ef600cc9d9d15ecc934cc26af5c1379777df,2016-03-14 05:29:06,reliability,3.10
5e1021f2b6dff1a86a468a1424d59faae2bc63c1,2016-03-13 10:40:32,bug,3.2
facab4d9711e7aa3532cb82643803e8f1b9518e8,2016-03-10 11:54:00,performance,4.9
6ffe77bad545f4a7c8edd2a4ee797ccfcd894ab4,2016-03-10 10:37:53,bug,4.4
87f9a031af48defee9f34c6aaf06d6f1988c244d,2016-02-22 07:38:44,bug,3.18
74dae4278546b897eb81784fdfcce872ddd8b2b8,2016-02-19 13:33:21,bug,3.18
ed8ad83808f009ade97ebbf6519bc3a97fefbc0c,2016-02-19 13:18:25,bug,3.2
bcff24887d00bce102e0857d7b0a8c44a40f53d1,2016-02-12 14:20:43,bug,3.18
46901760b46064964b41015d00c140c83aa05bcf,2016-02-12 14:15:59,bug,3.10
05145bd799e498ce4e3b5145894174ee881f02b0,2016-02-12 12:15:12,bug,4.4
28b4c263961c47da84ed8b5be0b5116bad1133eb,2016-02-08 08:35:05,bug,4.4
db7730e3091a52c2fcd8fcc952b964d88998e675,2015-12-10 13:57:58,bug,4.4
011278485ecc3cd2a3954b5d4c73101d919bf1fa,2015-12-08 03:34:49,bug,3.16
32ebffd3bbb4162da5ff88f9a35dd32d0a28ea70,2015-12-08 03:31:11,bug,3.16
17048e8a083fec7ad841d88ef0812707fbc7e39f,2015-12-08 03:29:17,bug,3.16
ea3d7209ca01da209cda6f0dea8be9cc4b7a933b,2015-12-08 03:28:03,bug,3.16
5a1c7f47da9b32d0671e776b0f388095b7f91e2e,2015-11-27 04:20:50,bug,4.3
e2c9e0b28e146c9a3bce21408f3c02e24ac7ac31,2015-11-27 04:20:19,bug,4.3
a4dad1ae24f850410c4e60f22823cba1289b8d52,2015-11-25 03:34:37,bug,3.2
ef83b6e8f40bb24b92ad73b5889732346e54a793,2015-11-17 01:43:54,reliability,4.3
4327ba52afd03fc4b5afa0ee1d774c9c5b0e85c5,2015-10-19 05:02:56,bug,3.2
904dad4742d211b7a8910e92695c0fa957483836,2015-10-18 12:36:29,bug,3.10
6934da9238da947628be83635e365df41064b09b,2015-10-18 10:57:06,bug,3.12
b90197b655185a11640cce3a0a0bc5d8291b8ad2,2015-10-15 22:29:05,bug,3.2
36086d43f6575c081067de9855786a2fc91df77b,2015-10-03 22:49:29,bug,4.3
687c3c36e754a999a8263745b27965128db4fee5,2015-10-03 22:49:27,reliability,4.2
937d7b84dca58f2565715f2c8e52f14c3d65fb22,2015-10-03 11:54:58,bug,4.1
76d33bca5581b1dd5c3157fa168db849a784ada4,2015-09-24 00:45:17,maintenance,4.4
bdfe0cbd746aa9b2509c2f6d6be17193cf7facd7,2015-08-16 22:03:57,bug,4.1
c642dc9e1aaed953597e7092d7df329e6234096e,2015-08-15 22:45:06,bug,3.18
911af577de4e444622d46500c1f9a37ab4335d3a,2015-07-29 03:08:41,bug,3.16
7444a072c387a93ebee7066e8aee776954ab0e41,2015-07-06 00:33:44,bug,3.2
8974fec7d72e3e02752fe0f27b4c3719c78d9a15,2015-07-04 12:03:44,bug,3.10
d6f123a9297496ad0b6335fe881504c4b5b2a5e5,2015-07-04 11:56:50,bug,3.10
9705acd63b125dee8b15c705216d7186daea4625,2015-07-04 09:13:55,bug,3.10
c45653c341f5c8a0ce19c8f0ad4678640849cb86,2015-07-02 13:34:07,bug,3.2
0f0ff9a9f3fa2ec6f427603fd521d5f3a0b076d1,2015-07-02 11:37:46,bug,4.1
a2fd66d069d86d793e9d39d4079b96f46d13f237,2015-06-23 23:03:54,bug,4.1
3da40c7b089810ac9cf2bb1e59633f619f3a7312,2015-06-22 12:31:26,bug,3.16
292db1bc6c105d86111e858859456bcb11f90f91,2015-06-22 09:10:51,bug,3.2
89d96a6f8e6491f24fc8f99fd6ae66820e85c6c1,2015-06-21 10:50:33,bug,3.2
0d306dcf86e8f065dff42a4a934ae9d99af35ba5,2015-06-15 12:23:53,bug,3.16
bdf96838aea6a265f2ae6cbcfb12a778c84a0b8e,2015-06-13 11:45:33,bug,3.2
e842f2903908934187af7232fb5b21da527d1757,2015-06-04 07:18:18,bug,4.1
b9576fc3624eb9fc88bec0d0ae883fd78be86239,2015-05-15 12:24:10,bug,3.18
2f974865ffdfe7b9f46a9940836c8b167342563d,2015-05-15 07:00:45,bug,3.2
9d506594069355d1fb2de3f9104667312ff08ed3,2015-05-15 06:55:18,bug,3.12
8f4d855839179f410fa910a26eb81d646d628f26,2015-05-15 06:19:01,bug,4.0
280227a75b56ab5d35854f3a77ef74a7ad56a203,2015-05-03 11:21:15,bug,3.2
d2dc317d564a46dfc683978a2e5a4f91434e9711,2015-05-03 09:36:55,bug,3.10
e12fb97222fc41e8442896934f76d39ef99b590a,2015-04-03 22:46:58,bug,3.2
94426f4b9648154dc5a6760b59e6953e640ab3b1,2015-04-03 12:13:42,bug,3.18
0f2af21aae11972fa924374ddcf52e88347cf5a8,2015-04-03 12:09:13,bug,3.18
08439fec266c3cc5702953b4f54bdf5649357de0,2015-04-03 11:56:32,maintenance,4.1
7071b715873a66b69a9c0c5839963bb51aeae41b,2015-04-03 04:32:15,bug,3.18
6f30b7e37a8239f9d27db626a1d3427bc7951908,2015-02-15 09:08:51,bug,3.18
2d5b86e048780c5efa7f7d9708815555919e7b05,2015-02-13 12:07:37,reliability,3.18
1fa5efe3622db58cb8c7b9a50665e9eb9a6c7e97,2015-01-30 19:50:42,maintenance,4.14
011fa99404bea3f5d897c4983f6bd51170e3b18f,2014-12-27 12:58:21,bug,3.16
d952d69e268f833c85c0bafee9f67f9dba85044b,2014-12-03 05:11:20,bug,3.16
88c6b61ff1cfb4013a3523227d91ad11b2892388,2014-11-06 00:52:38,reliability,3.18
6050d47adcadbb53582434d919ed7f038d936712,2014-10-30 22:53:17,bug,3.2
a41537e69b4aa43f0fea02498c2595a81267383b,2014-10-30 22:53:16,bug,3.10
98c1a7593fa355fda7f5a5940c8bf5326ca964ba,2014-10-30 22:53:16,feature,3.12
599a9b77ab289d85c2d5c8607624efbe1f552b0f,2014-10-30 22:53:16,bug,3.2
9378c6768e4fca48971e7b6a9075bc006eda981d,2014-10-30 22:52:57,bug,3.2
813d32f91333e4c33d5a19b67167c4bae42dae75,2014-10-14 14:35:49,bug,3.10
aef4885ae14f1df75b58395c5314d71f613d26d9,2014-10-13 15:42:12,bug,3.17
9aa5d32ba269bec0e7eaba2697a986a7b0bc8528,2014-10-13 15:36:16,maintenance,3.12
0ff8947fc5f700172b37cbca811a38eb9cb81e08,2014-10-12 07:51:17,bug,3.2
f4bb2981024fc91b23b4d09a8817c415396dbabb,2014-10-06 10:56:00,reliability,3.2
e2bfb088fac03c0f621886a04cffc7faa2b49b1d,2014-10-06 10:47:07,bug,3.2
3e67cfad22230ebed85c56cbe413876f33fea82b,2014-10-04 00:47:23,bug,3.10
d6320cbfc92910a3e5f10c42d98c231c98db4f60,2014-10-02 09:49:46,bug,3.12
279bf6d390933d5353ab298fcc306c391a961469,2014-09-18 13:12:15,bug,3.2
a0626e75954078cfacddb00a4545dde821170bc5,2014-09-17 02:34:59,bug,3.2
a9cfcd63e8d206ce4235c355d857c4fbdf0f4587,2014-09-03 21:37:30,bug,3.4
d80d448c6c5bdd32605b78a60fe8081d82d4da0f,2014-08-29 10:22:29,bug,3.16
6603120e96eae9a5d6228681ae55c7fdc998d1bb,2014-08-29 10:20:41,bug,3.12
c174e6d6979a04b7b77b93f244396be4b81f8bfb,2014-08-28 06:40:00,bug,3.16
69dc9536405213c1d545fcace1fc15c481d00aae,2014-08-28 06:33:49,bug,3.16
4631dbf677ded0419fee35ca7408285dabfaef1a,2014-08-24 05:48:28,maintenance,3.16
c99d1e6e83b06744c75d9f5e491ed495a7086b7b,2014-08-24 05:47:28,bug,3.2
36de928641ee48b2078d3fe9514242aaa2f92013,2014-08-24 05:47:19,bug,3.4
86f0afd463215fc3e58020493482faa4ac3a4d69,2014-07-31 10:17:17,bug,3.2
4f579ae7de560e5f449587a6c3f02594d53d4d51,2014-07-15 18:03:38,bug,3.16
3f1f9b851311a76226140b55b1ea22111234a7c2,2014-07-13 03:32:24,bug,3.12
f9ae9cf5d72b3926ca48ea60e15bdbb840f42372,2014-07-12 01:55:40,bug,3.15
5dd214248f94d430d70e9230bda72f2654ac88a8,2014-07-06 07:18:22,bug,3.2
94d4c066a4ff170a2671b1a9b153febbf36796f6,2014-07-06 07:15:50,maintenance,3.12
ae0f78de2c43b6fadd007c231a352b13b5be8ed2,2014-07-06 06:40:52,maintenance,3.2
61c219f5814277ecb71d64cb30297028d6665979,2014-07-06 04:28:35,bug,3.10
a93cd4cf86466caa49cfe64607bea7f0bde3f916,2014-06-27 00:30:54,bug,3.10
77ea2a4ba657a1ad4fb7c64bc5cdce84b8a132b6,2014-06-27 00:28:57,bug,3.12
c5c7b8ddfbf8cb3b2291e515a34ab1b8982f5a2d,2014-06-16 11:46:28,bug,3.10
2457aec63745e235bcafb7ef312b182d8682f0fc,2014-06-05 07:54:10,performance,3.12
b5b60778558cafad17bbcbf63e0310bd3c68eb17,2014-05-28 00:48:56,bug,3.2
eeece469dedadf3918bad50ad80f4616a0064e90,2014-05-28 00:48:55,bug,3.2
e1ee60fd89670da61b0a4bda59f8ffb2b8abea63,2014-05-28 00:48:55,bug,3.15
e674e5cbd0942b42a12106ac0be8330f4301bef4,2014-05-12 22:17:55,bug,3.2
1c8349a17137b93f0a83f276c764a6df1b9a116e,2014-05-12 20:12:25,bug,3.12
6e6358fc3c3c862bfe9a5bc029d3f8ce43dc9765,2014-04-13 00:45:25,bug,3.2
622cad1325e404598fe3b148c3fa640dbaabc235,2014-04-11 22:35:17,bug,3.12
ec4cb1aa2b7bae18dd8164f2e9c7c51abcf61280,2014-04-07 22:54:21,bug,3.10
9503c67c93ed0b95ba62d12d1fd09da6245dbdd6,2014-04-07 22:54:20,bug,3.2
4adb6ab3e0fa71363a5ef229544b2d17de6600d7,2014-04-07 22:53:28,bug,3.2
ad6599ab3ac98a4474544086e048ce86ec15a4d1,2014-04-02 07:49:30,bug,3.12
00a1a053ebe5febcfc2ec498bd894f035ad2aa06,2014-03-31 08:02:06,bug,3.2
5f16f3225b06242a9ee876f07c1c9b6ed36a22b6,2014-03-25 02:43:12,bug,3.12
c06344939422bbd032ac967223a7863de57496b5,2014-03-14 11:34:16,bug,3.2
10542c229a4e8e25b40357beea66abe9dacda2c0,2014-03-04 23:50:50,performance,3.12
ce37c42919608e96ade3748fe23c3062a0a966c5,2014-02-20 07:52:39,bug,3.10
19ea80603715d473600cd993b9987bc97d042e02,2014-02-17 08:29:32,bug,3.2
3d2660d0c9c2f296837078c189b68a47f6b2e3b5,2014-02-16 11:42:25,bug,3.4
b93c95353413041a8cebad915a8109619f66bcc6,2014-02-16 10:33:13,bug,3.10
23301410972330c0ae9a8afc379ba2005e249cc6,2014-02-13 01:16:04,bug,3.4
30d29b119ef01776e0a301444ab24defe8d8bef3,2014-02-13 00:48:31,bug,3.10
15cc17678547676c82a5da9ccf357447333fc342,2014-02-12 23:42:45,bug,3.12
09c455aaa8f47a94d5bafaa23d58365768210507,2014-01-08 01:58:19,bug,3.10
d0abafac8c9162f39c4f6b2f8141b772a09b3770,2014-01-07 03:00:23,bug,3.10
f5a44db5d2d677dfbf12deee461f85e9ec633961,2013-12-20 22:29:35,bug,3.2
34cf865d54813aab3497838132fb1bbd293f4054,2013-12-18 13:44:44,bug,3.10
30fac0f75da24dd5bb43c9e911d2039a984ac815,2013-12-09 10:11:59,bug,3.10
9105bb149bbbc555d2e11ba5166dfe7a24eae09e,2013-12-09 09:52:31,bug,3.2
dff6efc326a4d5f305797d4a6bba14f374fdd633,2013-12-06 06:36:21,bug,3.10
5946d089379a35dda0e531710b48fca05446a196,2013-12-04 10:22:21,bug,3.2
4e8d2139802ce4f41936a687f06c560b12115247,2013-12-04 07:10:28,bug,3.2
ae1495b12df1897d4f42842a7aa7276d920f6290,2013-12-02 22:31:36,reliability,3.2
dcb9917ba041866686fe152850364826c4622a36,2013-11-01 11:00:24,bug,3.2
8f9ff189205a6817aee5a1f996f876541f86e07c,2013-10-30 23:10:52,bug,3.10
6e4ea8e33b2057b85d75175dd89b93f5e26de3bc,2013-10-13 02:39:49,bug,3.0
1ab6c4997e04a00c50c6d786c2f046adc0d1f5de,2013-09-11 06:56:31,maintenance,3.12
7afe5aa59ed3da7b6161617e7f157c7c680dc41e,2013-08-29 02:30:47,reliability,3.10
5208386c501276df18fee464e21d3c58d2d79517,2013-08-17 22:07:17,maintenance,3.10
5f1132b2ba8c873f25982cf45917e8455fb6c962,2013-08-17 22:02:33,bug,3.11
09930042a2e94cf8ee79d22943915612c1e4ba51,2013-08-17 21:57:56,maintenance,3.11
7d7345322d60edb0fa49a64a89b31360f01d09cb,2013-08-17 21:36:54,bug,3.10
91aa11fae1cf8c2fd67be0609692ea9741cdcc43,2013-08-12 21:53:28,bug,3.2
cde2d7a796f7e895e25b43471ed658079345636d,2013-08-12 21:29:30,bug,3.10
6ae6514b33f941d3386da0dfbe2942766eab1577,2013-08-09 11:02:24,bug,3.2
59d9fa5c2e9086db11aa287bb4030151d0095a17,2013-08-09 11:01:24,bug,3.10
94eec0fc3520c759831763d866421b4d60b599b4,2013-07-30 00:12:56,bug,3.10
dd12ed144e9797094c04736f97aa27d5fe401476,2013-07-27 03:21:11,bug,3.10
a34eb503742fd25155fd6cff6163daacead9fbc3,2013-07-27 03:15:46,bug,3.4
8acd5e9b1217e58a57124d9e225afa12efeae20d,2013-07-15 12:09:19,bug,3.10
e7676a704ee0a1ef71a6b23760b5a8f6896cb1a1,2013-07-13 12:40:35,reliability,3.2
ad065dd01662ae22138899e6b1c8eeb3a529964f,2013-07-12 06:54:37,maintenance,3.10
960fd856fdc3b08b3638f3f9b6b4bfceb77660c7,2013-07-06 11:11:16,bug,3.10
42c832debbbf819f6c4ad8601baa559c44105ba4,2013-07-01 20:12:39,bug,3.10
64cb927371cd2ec43758d8a094a003d27bc3d0dc,2013-07-01 20:12:38,bug,3.0
6ca792edc13c409e8d4eb9001e048264c6a2eb64,2013-07-01 20:12:08,bug,3.9
8af8eecc1331dbf5e8c662022272cf667e213da5,2013-06-01 07:39:56,bug,3.0
a60697f411eb365fb09e639e6f183fe33d1eb796,2013-06-01 07:38:56,bug,3.0
e7293fd146846e2a44d29e0477e0860c60fb856b,2013-06-01 07:37:56,bug,3.9
eaf3793728d07d995f1e74250b2d0005f7ae98b5,2013-06-01 07:33:42,bug,3.9
e6155736ad76b2070652745f9e54cdea3f0d8567,2013-05-06 11:10:00,bug,3.0
3f8a6411fbada1fa482276591e037f3b1adcf55b,2013-04-22 10:56:32,bug,3.4
7f3e3c7cfcec148ccca9c0dd2dbfd7b00b7ac10f,2013-04-22 08:32:03,maintenance,3.0
c5c72d814cf0f650010337c73638b25e6d14d2d4,2013-04-22 08:19:43,bug,3.4
171a7f21a76a0958c225b97c00a97a10390d40ee,2013-04-10 11:56:48,bug,3.8
a75ae78f087f933ab3432e98bb4dbbf2196cf6d5,2013-04-04 10:10:52,bug,3.9
5d3ee20855e28169d711b394857ee608a5023094,2013-04-04 10:08:52,bug,3.4
d76a3a77113db020d9bb1e894822869410450bd9,2013-04-04 10:02:52,bug,3.2
2b405bfa84063bfa35621d2d6879f52693c614b0,2013-03-20 21:42:11,bug,3.2
4f42f80a8f08d4c3f52c4267361241885d5dee3a,2013-03-13 00:40:04,bug,3.8
90ba983f6889e65a3b506b30dc606aa9d1d46cd2,2013-03-12 11:39:59,bug,3.0
3a2256702e47f68f921dfad41b1764d05c572329,2013-03-11 09:20:23,bug,3.0
810da240f221d64bf90020f25941b05b378186fe,2013-03-03 06:18:58,bug,3.2
304e220f0879198b1f5309ad6f0be862b4009491,2013-02-23 04:27:52,bug,3.2
1d1d1a767206fbe5d4c69493b7e6d2a8d08cc0a0,2013-02-22 09:22:19,performance,3.10
1231b3a1eb5740192aeebf5344dd6d6da000febf,2013-02-19 01:12:07,bug,3.2
f1167009711032b0d747ec89a632a626c901a1ad,2013-02-02 10:31:27,bug,3.0
091e26dfc156aeb3b73bc5c5f277e433ad39331c,2013-01-30 11:48:17,bug,3.2
8bad6fc813a3a5300f51369c39d315679fd88c72,2013-01-28 22:21:37,feature,3.10
72ba74508b2857e71d65fc93f0d6b684492fc740,2013-01-25 12:24:54,bug,3.8
15b49132fc972c63894592f218ea5a9a61b1a18f,2013-01-13 05:33:25,bug,3.4
860d21e2c585f7ee8a4ecc06f474fdc33c9474f4,2013-01-13 05:19:36,bug,3.2
0ecaef0644973e9006fdbc6974301047aaff9bc6,2013-01-07 12:38:47,bug,3.7
0e9a9a1ad619e7e987815d20262d36a2f95717ca,2012-12-27 14:42:50,bug,3.0
721e3eba21e43532e438652dd8f1fcdfce3187e7,2012-12-27 14:42:48,bug,3.0
d096ad0f79a782935d2e06ae8fb235e8c5397775,2012-12-26 03:08:16,bug,3.0
261cb20cb2f0737a247aaf08dff7eb065e3e5b66,2012-12-20 13:07:18,bug,3.2
c36575e663e302dbaa4d16b9c72d2c9a913a9aef,2012-12-17 22:55:39,bug,3.0
3c47d54170b6a678875566b1b8d6dcf57904e49b,2012-12-11 03:05:59,feature,3.10
aeb1e5d69a5be592e86a926be73efb38c55af404,2012-11-30 10:21:22,bug,3.4
f3b59291a69d0b734be1fc8be489fef2dd846d3d,2012-11-16 12:08:57,performance,3.10
66bea92c69477a75a5d37b9bfed5773c92a3c4b4,2012-11-15 11:22:05,bug,3.0
c8c0df241cc2719b1262e627f999638411934f60,2012-11-09 10:57:40,feature,3.10
24ec19b0ae83a385ad9c55520716da671274b96c,2012-11-09 04:11:11,bug,3.0
ffb5387e85d528fb6d0d924abfa3fbf0fc484071,2012-10-29 10:24:57,bug,3.4
5de35e8d5c02d271c20e18337e01bc20e6ef472e,2012-10-23 06:01:19,bug,3.4
79f1ba49569e5aec919b653c55b03274c2331701,2012-10-22 12:34:32,bug,3.6
06db49e68ae70cf16819b85a14057acb2820776a,2012-10-10 13:06:58,bug,3.6
dee1f973ca341c266229faa5a1a5bb268bed3531,2012-10-10 13:04:58,bug,3.2
041bbb6d369811e948ae01f3d00414264076be35,2012-10-01 11:04:56,bug,3.6
b71fc079b5d8f42b2a52743c8d2f1d35d655b1c5,2012-09-27 09:52:20,bug,3.0
6a08f447facb4f9e29fcc30fb68060bb5a0d21c2,2012-09-27 09:24:57,bug,3.0
f066055a3449f0e5b0ae4f3ceab4445bead47638,2012-09-27 00:32:54,bug,3.0
03bd8b9b896c8e940f282f540e6b4de90d666b7c,2012-09-27 00:32:19,maintenance,3.2
50df9fd55e4271e89a7adf3b1172083dd0ca199d,2012-09-24 10:49:12,bug,3.4
bef53b01faeb791e27605cba1a71ba21364cb23e,2012-09-20 23:35:38,bug,3.6
00d4e7362ed01987183e9528295de3213031309c,2012-09-20 10:42:36,bug,3.2
c9b92530a723ac5ef8e352885a1862b18f31b2f5,2012-09-19 01:38:59,performance,3.2
2ebd1704ded88a8ae29b5f3998b13959c715c4be,2012-09-05 13:27:50,performance,3.4
6df935ad2fced9033ab52078825fcaf6365f34b7,2012-09-05 13:25:50,performance,3.4
03c1c29053f678234dbd51bf3d65f3b7529021de,2012-09-05 13:21:50,bug,3.4
89a4e48f8479f8145eca9698f39fe188c982212f,2012-08-17 21:42:17,bug,3.2
0548bbb85337e532ca2ed697c3e9b227ff2ed4b4,2012-08-17 21:23:00,performance,3.2
7a4c5de27efa4c2ecca87af0a3deea63446367e2,2012-08-17 21:06:06,bug,3.5
7e731bc9a12339f344cddf82166b82633d99dd86,2012-08-06 11:28:16,bug,3.0
d796c52ef0b71a988364f6109aeb63d79c5b116b,2012-08-06 07:04:57,bug,3.4
03179fe92318e7934c180d96f12eff2cb36ef7b6,2012-07-23 12:00:20,bug,3.2
97795d2a5b8d3c8dc4365d4bd3404191840453ba,2012-07-23 11:59:40,bug,3.0
968dee77220768a5f52cf8b21d0bdb73486febef,2012-07-23 10:49:08,bug,3.2
331ae4962b975246944ea039697a8f1cadce42bb,2012-07-18 23:59:46,bug,3.4
41eb70dde42b2360074a559a6f1fc49860a50179,2012-07-10 04:29:27,bug,3.5
ef58f69c3c34f6377f1e21d3533c806dbd980ad0,2012-07-10 04:29:05,bug,3.5
952fc18ef9ec707ebdc16c0786ec360295e5ff15,2012-07-10 04:27:05,bug,3.2
f6fb99cadcd44660c68e13f6eab28333653621e6,2012-07-01 07:14:57,maintenance,3.0
b22b1f178f6799278d3178d894f37facb2085765,2012-06-08 07:04:19,bug,3.0
b0dd6b70f0fda17ae9762fbb72d98e40a4f66556,2012-06-08 06:56:06,bug,3.2
95599968d19db175829fb580baa6b68939b320fb,2012-06-01 11:52:14,bug,3.0
02b7831019ea4e7994968c84b5826fa8b248ffc8,2012-06-01 11:51:27,bug,3.0
79906964a187c405db72a3abc60eb9b50d804fbc,2012-06-01 11:46:01,bug,3.0
f3fc0210c0fc91900766c995f089c39170e68305,2012-05-31 11:00:16,bug,3.0
6f2e9f0e7d795214b9cf5a47724a273b705fd113,2012-05-29 06:20:59,bug,3.4
400db9d30146dc062aaba97a6301b425eb6015bc,2012-05-29 05:53:53,maintenance,3.2
7e936b737211e6b54e34b71a827e56b872e958d8,2012-05-29 05:02:25,bug,3.2
967ac8af4475ce45474800709b12137aa7634c77,2012-05-29 02:21:55,bug,3.4
7e84b6216467b84cd332c8e567bf5aa113fd2f38,2012-05-29 02:17:25,bug,3.0
bb3d132a24cd8bf5e7773b2d9f9baa58b07a7dae,2012-05-29 02:16:57,bug,3.4
9cd70b347e9761ea2d2ac3d758c529a48a8193e6,2012-04-17 00:16:20,performance,3.2
af1584f570b19b0285e4402a0b54731495d31784,2012-04-13 22:12:08,bug,3.0
5f95d21fb6f2aaa52830e5b7fb405f6c71d3ab85,2012-03-20 11:03:19,performance,3.2
d1f5273e9adb40724a85272f248f210dc4ce919a,2012-03-19 10:44:40,feature,3.2
31d4f3a2f3c73f279ff96a7135d7202ef6833f12,2012-03-12 11:30:16,bug,3.0
491caa43639abcffaa645fbab372a7ef4ce2975c,2012-03-05 23:29:52,bug,3.2
f70486055ee351158bd6999f3965ad378b52c694,2012-03-05 11:06:20,maintenance,6.12
c1bb05a657fb3d8c6179a4ef7980261fae4521d7,2012-02-21 12:06:18,bug,3.0
266991b13890049ee1a6bb95b9817f06339ee3d7,2012-02-21 06:59:24,bug,3.2
3d2b158262826e8b75bbbfb7b97010838dd92ac7,2012-02-21 06:53:00,bug,3.0
119c0d4460b001e44b41dcf73dc6ee794b98bd31,2012-02-07 09:12:03,maintenance,3.4
d50f2ab6f050311dbf7b8f5501b25f0bf64a439b,2012-01-11 00:51:10,bug,3.0
1d526fc91bea04ee35b7599bf8b82f86c0aaf46c,2012-01-05 10:22:51,bug,3.2
014a1770371a028d22f364718c805f4216911ecd,2012-01-05 06:09:52,bug,3.2
acd6ad83517639e8f09a8c5525b1dccd81cd2a10,2011-12-19 06:37:02,bug,3.0
5a0dc7365c240795bf190766eba7a27600be3b3e,2011-12-14 11:29:12,bug,3.0
13a79a4741d37fda2fbafb953f0f301dc007928f,2011-12-14 10:51:55,bug,3.0
ea51d132dbf9b00063169c1159bee253d9649224,2011-12-14 10:41:15,bug,3.0
fc6cb1cda5db7b2d24bf32890826214b857c728e,2011-12-13 11:06:18,maintenance,3.0
b5a7e97039a80fae673ccc115ce595d5b88fb4ee,2011-12-12 23:53:02,bug,3.1
4c81f045c0bd2cbb78cc6446a4cd98038fe11a2e,2011-11-25 08:22:24,bug,3.1
6d6a435190bdf2e04c9465cde5bdc3ac68cf11a4,2011-10-29 22:15:35,bug,3.0
fcbb5515825f1bb20b7a6f75ec48bee61416f879,2011-10-26 17:00:19,bug,3.1
dcf2d804ed6ffe5e942b909ed5e5b74628be6ee4,2011-10-07 00:10:11,bug,3.0
189e868fa8fdca702eb9db9d8afc46b5cb9144c9,2011-09-07 09:49:44,bug,3.0
4e96b2dbbf1d7e81f22047a50f862555a6cb87cb,2011-09-03 23:51:09,feature,3.0
5930ea643805feb50a2f8383ae12eb6f10935e49,2011-09-01 00:02:51,bug,3.0
f9287c1f2d329f4d78a3bbc9cf0db0ebae6f146a,2011-09-01 00:00:51,bug,3.0
bcaa992975041e40449be8c010c26192b8c8b409,2011-08-31 23:58:51,bug,3.0
1cd9f0976aa4606db8d6e3dc3edd0aca8019372a,2011-08-31 23:54:51,bug,3.0
8c0bec2151a47906bf779c6715a10ce04453ab77,2011-08-31 23:50:51,bug,3.0
dccaf33fa37a1bc5d651baeb3bfeb6becb86597b,2011-08-20 07:13:32,bug,3.0
9dd75f1f1a02d656a11a7b9b9e6c2759b9c1e946,2011-08-14 00:58:21,bug,3.1
32c80b32c053dc52712dedac5e4d0aa7c93fc353,2011-08-14 00:30:59,bug,3.1
2581fdc810889fdea97689cb62481201d579c796,2011-08-14 00:17:13,bug,3.1
441c850857148935babe000fc2ba1455fe54a6a9,2011-08-13 23:25:18,bug,3.1
8c20871998c082f6fbc963f1449a5ba5140ee39a,2011-08-12 08:23:40,bug,3.1
db9481c0476c6475d058ac7ecebb5a822b43cc99,2011-08-04 02:57:11,bug,3.1
79a77c5ac34cc27ccbfbdf7113b41cdd93534eab,2011-08-02 05:41:46,bug,3.1
48e6061bf4bb25eec151b91f22fd90a5b9a4920a,2011-08-02 05:41:39,bug,3.1
9d8b9ec44234b2f6e0225300632d250210c04f11,2011-08-02 05:41:35,maintenance,3.1
f18a5f21c25707b4fe64b326e2b4d150565e7300,2011-08-01 20:45:38,maintenance,3.1
9933fc0ac1ac14b795819cd63d05ea92112f690a,2011-08-01 20:45:02,feature,3.1
33853a0dde359ded0534204eb6857ad5166d515b,2011-08-01 18:32:19,bug,3.1
c49bafa3842751b8955a962859f42d307673d75d,2011-07-31 00:58:41,bug,3.0
59be8e7280c10fd8f078ba6dc2bcdc2b1453b6ab,2011-07-31 00:38:46,maintenance,3.1
d59729f4e794f814b25ccd2aebfbe606242c4544,2011-07-31 00:34:19,bug,3.1
29ae07b702cb77dbc24b0843f15ee8cf8a642311,2011-07-28 10:11:20,bug,3.1
0e1147b001793593624e80b3c0a1790822b6baca,2011-07-28 09:29:33,bug,3.1
668f4dc5593327fadc95b33189c375f7178ef88e,2011-07-28 09:23:13,maintenance,3.1
2f919710143cb2025157c3c193ee22de86f3ed73,2011-07-28 09:16:33,maintenance,3.1
e6075e984d100c12bb79267639c3f661d9788a67,2011-07-28 08:40:18,maintenance,3.1
6d40bc5a7e8fc71795d131e835f38f161ed7e1b1,2011-07-27 10:24:41,maintenance,3.1
c3e94d1df9bdd9e2c4ba7e8f534f7925f1756f97,2011-07-27 10:05:53,performance,3.1
2b79b09d13e35577151bd13ba08809911baccd1c,2011-07-27 09:53:35,maintenance,3.1
4740b830ed5720ade6c780dbf3fdfe9089b3552d,2011-07-27 09:51:08,performance,3.1
cc7365dfe48cb2191f1572bf69e30d3e58716313,2011-07-27 09:46:07,bug,3.1
0529155e8a4bcb77dfc9ceaea19c6501487e452b,2011-07-27 09:43:56,maintenance,3.1
ce723c31b58f54fb865036805475ee7a8c5dc173,2011-07-27 09:39:09,reliability,3.1
8f82f840ec6ab873f520364d443ff6fa1b3f8e22,2011-07-27 09:35:44,performance,3.1
2d859db3e4a82a365572592d57624a5f996ed0ec,2011-07-26 21:07:11,bug,3.1
b7ca1e8ec53259359db5313f923a0a20fa04bdb6,2011-07-24 09:53:25,maintenance,3.1
0737964bc98202776f4d10bc8e108f45b3115037,2011-07-24 09:51:07,maintenance,3.1
5718789da5b94bd4148cb7ea0f457089c26bc1c3,2011-07-24 09:49:07,maintenance,3.1
6a0fe49308dcac10ab510b3c45e00eb8d5ef440e,2011-07-24 04:18:55,maintenance,3.1
ced156e464e49b6b4153ede9aaa04d9a4ad24e0c,2011-07-24 04:18:05,maintenance,3.1
529da704ad1ead755d9e40721f29446cb278e099,2011-07-24 04:07:26,maintenance,3.1
72c5052ddc3956d847f21c2b8d55c93664a51b2c,2011-07-21 08:47:50,reliability,3.1
aacfc19c626ebd3daa675652457d71019a1f583f,2011-07-21 08:47:49,maintenance,3.1
9ea7df534ed2a18157434a496a12cf073ca00c52,2011-07-21 08:47:45,bug,3.1
d46203159ed376fdbe2b05aa57e58207bf27a8f9,2011-07-18 11:43:42,bug,3.1
015861badd0db43d025bbb538f8fc62dfaf3f18d,2011-07-18 11:27:43,performance,3.1
c6a0371cbefade85376bbc326d18451860632dce,2011-07-18 11:21:03,maintenance,3.1
f7d0d3797fac6cad24ad9f86dd9baf65c586b434,2011-07-18 11:17:02,performance,3.1
3eb08658431abd65c0fe6855d1860859c2d416f7,2011-07-18 09:18:51,bug,3.1
d7a1fee135771e6e5185642bdc17df19bbdbcc48,2011-07-18 09:11:30,performance,3.1
265c6a0f9290c8f470b839257dc6af3c46b24da1,2011-07-17 07:41:23,maintenance,3.1
afb86178cb9b6a7329cf8709aa210fb0a245b606,2011-07-12 06:47:04,maintenance,3.1
caaf7a29d31da21bb8d8200d5e42d1c93d3c6e00,2011-07-12 06:42:42,bug,3.1
823ba01fc07751200c43e45733925a98b73eac3a,2011-07-12 06:26:01,bug,3.1
598dbdf2433cad55bd44d923f67a053871e3eabf,2011-07-12 06:24:01,performance,3.1
ffb505ff0f7b52318dea46dd139107a8371b4ad7,2011-07-11 23:43:59,maintenance,3.1
22612283f7da1ce9849d9b3716010b07a0446fd9,2011-07-11 12:04:34,maintenance,3.1
3d56b8d2c74cc3f375ce332b3ac3519e009d79ee,2011-07-11 12:03:38,performance,3.1
b3d4c2b10b68d205d3eb1b5c17dcb4649a502798,2011-07-11 12:01:52,feature,3.1
169ddc3ec83b5f732e51d975befb191d50795844,2011-07-11 12:00:07,performance,3.1
22f10457432387615fa1ae6e0375d9cacc50819b,2011-07-11 11:52:37,bug,3.1
12706394bcaa48e3d5e19c97d7b4e5683ebb12fb,2011-07-11 10:37:50,reliability,3.1
575a1d4bdfa2ea9fc10733013136145b497e1be0,2011-07-11 08:07:25,bug,3.1
7132de744ba76930d13033061018ddd7e3e8cd91,2011-07-11 07:37:48,bug,3.1
275d3ba6b40d0f098693b9089c6fee9bd4e55d74,2011-06-30 09:44:45,maintenance,3.1
9331b6261058eb85ae7c57ab8ac279e7fdaa9f04,2011-06-28 22:19:05,maintenance,3.1
f86186b44b4164600cce03d0d93ad48ec21fa429,2011-06-28 22:01:31,maintenance,3.1
dae1e52cb1267bf8f52e5e47a80fab566d7e8aa4,2011-06-28 07:40:50,maintenance,3.1
9f125d641beb898f5bf2fe69583192c18043517a,2011-06-28 07:16:04,maintenance,3.1
1f7d1e77419050831a905353683807fa69a26625,2011-06-28 07:16:02,maintenance,3.1
8bb2b247124ba6093455d4aef26743b1bef27bc5,2011-06-28 05:10:28,maintenance,3.1
ff9893dc8aa622a4f122293a6861566a284edea5,2011-06-28 04:36:31,maintenance,3.1
ed7a7e16724a4123fce1fc0ff1f5131a0596f189,2011-06-28 03:35:53,bug,3.1
ad434017718a725b1695fb2ebfff312cf3693d3b,2011-06-25 23:29:52,maintenance,3.1
6e6938b6d3130305a5960c86b1a9b21e58cf6144,2011-06-08 08:25:20,reliability,3.0
a4bb6b64e39abc0e41ca077725f2a72c868e7622,2011-05-25 19:41:50,feature,3.2
c8205636029fc869278c55b7336053b3e7ae3ef4,2011-04-11 10:30:07,bug,2.6.39
f80da1e70f1ffec3825aa0a1d0801f4896e002b6,2011-04-11 10:06:36,bug,2.6.39
be4f27d324e8ddd57cc0d4d604fe85ee0425cba9,2011-04-11 10:06:07,bug,2.6.39
0893ed458b4b1d7c7667ca7ffb8b11febe7e7e6c,2011-04-11 10:05:31,bug,2.6.39
0449641130f5652b344ef6fa39fa019d7e94660a,2011-04-06 07:55:28,bug,2.6.39
46e4690bbd9a4f8d9e7c4f34e34b48f703ad47e0,2011-04-05 04:00:49,bug,2.6.39
5b41395fcc0265fc9f193aef9df39ce49d64677c,2011-04-05 03:40:24,bug,2.6.39
50e0168cc3406fc1a04d57eb08f500a173d1660d,2011-03-24 10:46:17,maintenance,2.6.39
0ba0851714beebb800992e5105a79dc3a4c504b0,2011-03-24 03:48:11,bug,2.6.39
65922cb5ced76ba7182e955d4aada96f93446b1a,2011-03-24 02:08:27,maintenance,2.6.39
6de9843dab3f2a1d4d66d80aa9e5782f80977d20,2011-03-24 02:05:03,maintenance,2.6.39
0562e0bad483d10e9651fbb8f21dc3d0bad57374,2011-03-22 09:38:05,reliability,2.6.39
4596fe07679ff0fae904515691ea747467614871,2011-03-22 09:25:13,bug,2.6.39
21149d611ecd0faf60f4ef94aa2bf8ed872f92bf,2011-03-22 08:39:22,maintenance,2.6.39
a56e69c28ad0782a99f3f196e93d57ba5a7e2324,2011-03-21 11:16:58,maintenance,2.6.39
d67d1218344009970ba0deb7eb15a3984518ddd0,2011-03-21 10:59:02,bug,2.6.39
537a03103c67c4688b1e8e6671ad119aec5e2efb,2011-03-21 10:57:02,maintenance,2.6.39
ef6078930263bfcdcfe4dddb2cd85254b4cf4f5c,2011-03-21 09:18:44,bug,2.6.39
688f869ce3bdc892daa993534dc6df18c95df931,2011-03-17 05:16:31,bug,2.6.39
f2fa2ffc2046fdc35f96366d1ec8675f4d578522,2011-03-15 14:21:45,maintenance,2.6.39
198868f35de99e7197829314076e5465c37e4cc5,2011-03-06 00:52:45,performance,2.6.39
b616844310a6c8a4ab405d3436bbb6e53cfd852f,2011-03-01 02:12:38,performance,2.6.39
d39195c33bb1b5fdcb0f416e8a0b34bfdb07a027,2011-02-28 13:53:45,bug,2.6.39
8e8eaabefee3ff645b9551ee32c6c54c7d80ad19,2011-02-28 12:32:12,maintenance,2.6.39
32a9bb57d7c1fd04ae0f72b8f671501f000a0e9f,2011-02-28 09:42:06,bug,2.6.39
6d9c85eb700bd3ac59e63bb9de463dea1aca084c,2011-02-28 06:25:47,bug,2.6.39
4dd89fc6251a6bda2c18e71e7d266e983806579d,2011-02-28 06:23:47,maintenance,2.6.39
a54aa76108619e5d8290b49081c2aaaeff5be9a2,2011-02-28 05:43:24,bug,2.6.39
168fc0223c0e944957b1f31d88c2334fc904baf1,2011-02-27 03:09:20,maintenance,2.6.39
78aaced3408141bb7c836f2db0ca435790399da5,2011-02-27 03:09:14,performance,2.6.39
ee6ecbcc5d73672217fdea420d182ecb0cdf310c,2011-02-27 03:08:11,maintenance,2.6.39
9749895644a817cfd28a535bc3ae60e4267bdc50,2011-02-27 03:08:01,maintenance,2.6.39
4f01b02c8c4e4111bd1adbcafb5741e8e991f5fd,2011-02-27 03:07:37,maintenance,2.6.39
8eb9e5ce211de1b98bc84e93258b7db0860a103c,2011-02-27 03:07:31,maintenance,2.6.39
6fd7a46781999c32f423025767e43b349b967d57,2011-02-27 02:53:09,maintenance,2.6.39
c7f5938adce6727b9d17785f289c1146bd88d678,2011-02-27 01:27:52,bug,2.6.39
e0fd9b90765f604374c42de8ac59d6584afce264,2011-02-27 01:25:52,bug,2.6.39
5a54b2f199fdf19533f96c3e285b70c6729e1e4a,2011-02-25 03:10:05,maintenance,2.6.39
58696f3ab2b23fd6519189875fafdb5d1281eb54,2011-02-25 03:10:00,maintenance,2.6.39
7c786059293335412f99732c6f4c2a886eab25c2,2011-02-25 02:24:25,maintenance,2.6.39
235772da3e2adb1f4d71f27ec5475093dd38b2ac,2011-02-25 02:24:18,maintenance,2.6.39
84b775a354f640736176b5d966408fc5d5da6665,2011-02-25 01:51:59,maintenance,2.6.39
ea6633369458992241599c9d9ebadffaeddec164,2011-02-24 06:51:51,maintenance,2.6.39
5c2ed62fd447e2c696e222dcf71d1322bbbc58d4,2011-02-24 06:49:51,reliability,2.6.39
4143179218960a70d821a425e3c23ce44aa93dee,2011-02-24 01:42:32,bug,2.6.39
0b75a840120b1e647e32342e9cc46631410088d5,2011-02-24 01:22:49,maintenance,2.6.39
5dbd571d875d73e087c1eeb3d840cfc653a97422,2011-02-22 10:33:21,maintenance,2.6.39
7dc576158d7e5cdff3349f78598fdb4080536342,2011-02-22 10:01:42,maintenance,2.6.27
da488945f4bf4096f4ab6091938469bd8822cfec,2011-02-22 09:39:58,maintenance,2.6.39
6f9524e9e118929f1de02840dffe858f99685aea,2011-02-22 09:16:21,maintenance,2.6.39
fd018fe8234e84e05ab05d4176525817c8779cd6,2011-02-15 17:28:59,maintenance,2.6.39
e9e3bcecf44c04b9e6b505fd8e2eb9cea58fb94d,2011-02-12 21:17:34,bug,2.6.38
2892c15ddda6a76dc10b7499e56c0f3b892e5a69,2011-02-12 21:12:18,maintenance,2.6.38
d50bdd5aa55127635fd8a5c74bd2abb256bd34e3,2011-02-08 01:46:14,bug,2.6.38
dd68314ccf3fb918c1fb6471817edbc60ece4b52,2011-02-04 03:33:49,bug,2.6.38
8f021222c1e2756ea4c9dde93b23e1d2a0a4ec37,2011-02-04 03:33:33,bug,2.6.38
8f1f745331c1b560f53c0d60e55a4f4f43f7cce5,2011-02-04 03:33:15,bug,2.6.38
fd89d5f2030ac83324330bfd0bc73abf1beadaa6,2011-02-01 18:42:42,maintenance,2.6.39
b8d6568a122ab7bd47b151ff9f9a40cebea579c0,2011-01-21 23:27:01,maintenance,2.6.39
6db26ffc917b609402619e03df5af8d1cd371ce7,2011-01-14 00:03:05,maintenance,2.6.38
0f0a25bf516843adae479636dc1cf75fd0bd003c,2011-01-12 04:16:31,bug,2.6.38
0a2179b169089f871e071c74316371ed43e6c8eb,2011-01-12 03:42:29,bug,2.6.38
d002ebf1d8daa5a317645b1c4a3a0b7ea2abc9ac,2011-01-11 02:03:35,maintenance,2.6.38
1c5b9e9065567876c2d4a7a16d78f0fed154a5bf,2011-01-11 01:51:28,bug,2.6.38
a5196f8cdfbf6ccb20f093aaf48852d6d23b4e0b,2011-01-11 01:47:07,bug,2.6.38
3889fd57ea3c58209354862523275774fca9db03,2011-01-11 01:47:05,bug,2.6.38
b40971426a837e9dc9c66e1b6bbcb3874eafe4e0,2011-01-11 01:46:59,bug,2.6.38
ca6e909f9bebe709bc65a3ee605ce32969db0452,2011-01-11 01:30:39,performance,2.6.38
6c5a6cb998854f3c579ecb2bc1423d302bcb1b76,2011-01-11 01:30:17,bug,2.6.38
8aefcd557d26d0023a36f9ec5afbf55e59f8f26b,2011-01-11 01:29:43,performance,2.6.38
353eb83c1422c6326eaab30ce044a179c6018169,2011-01-11 01:18:25,performance,2.6.38
8a2005d3f84457b7d7d8646ab5195341d9e5f06a,2011-01-11 01:13:42,performance,2.6.38
b05e6ae58a13b56e3e11882c1fc71948c9b29760,2011-01-11 01:13:26,performance,2.6.38
01f49d0b9d0209dc1194255b11601e4b94447b36,2011-01-11 01:13:03,performance,2.6.38
f232109773ff5b0c840a6761d74940b9cf0d66ec,2011-01-11 01:12:36,maintenance,2.6.38
ad4fb9cafe100a4a9de6e0529015e584d94ac8dc,2011-01-11 01:12:28,performance,2.6.38
dabd991f9d8e3232bb4531c920daddac8d10d313,2011-01-11 01:11:16,bug,2.6.38
f1dffc4c5431c6bd8972489636573c5cd09ab672,2011-01-11 01:11:00,maintenance,2.6.38
f7c21177af0b32a2cd9ee36189637f0c1f0e1e17,2011-01-11 01:10:55,maintenance,2.6.38
f9a62d090cf47fae2fe6f6bd8eb9f24482573fd8,2011-01-11 01:10:50,bug,2.6.38
13195184a8bc119dbd2f905db325a453047971cb,2011-01-11 01:10:44,bug,2.6.38
6e9510b0e0de657ca7c7bfb10ced80b4d237dd58,2011-01-11 01:10:30,maintenance,2.6.38
eaeef86718249f5c75b1370f77a9bc11f196a01c,2011-01-11 01:10:07,maintenance,2.6.38
932596366760e3f0dac9998665af1c49afcc4285,2011-01-11 01:09:59,bug,2.6.38
4f531501e44206862735e81ddf2b70d0dcf6acf6,2011-01-11 01:04:55,bug,2.6.38
8a7411a24350bac141271755c66f40c56b0535ae,2010-12-24 04:00:54,bug,2.6.37
b72143ab3ed566a12560fa4411a1f02c276dcc39,2010-12-20 20:26:59,bug,2.6.38
0ff2ea7d84e31176a046a1eabea59d6e4eecd998,2010-12-20 11:43:19,maintenance,2.6.38
94de56ab2062be59d80e2efb7c0dc60ecf616075,2010-12-20 11:21:02,maintenance,2.6.38
af0b44a1970fed1cda31d2969c99c46ffc515160,2010-12-20 11:10:31,bug,2.6.38
cad3f00763dcf9dfc62cbddf4bd714ab5a71a0eb,2010-12-20 11:07:02,performance,2.6.38
b17b35ec13adfeb0346d4b329110b14adc509327,2010-12-20 10:41:55,maintenance,2.6.38
6ca7b13dea385484e2fcc89790b8030697c5014a,2010-12-20 10:38:46,maintenance,2.6.38
a8901d34872dafcafa23efa0865dcecfd4fddf8c,2010-12-17 23:40:47,maintenance,2.6.38
225db7d35c33f076115a583abec238a696f4467e,2010-12-17 05:38:26,maintenance,2.6.38
a2595b8aa67011419dae26b47e474f46df902989,2010-12-16 09:30:48,maintenance,2.6.38
673c610033a8202c037ecd068c7a235495acda17,2010-12-16 09:28:48,maintenance,2.6.38
fd8c37eccdda21153298997417144b38b1623196,2010-12-16 09:26:48,maintenance,2.6.38
6d5c3aa84b3e431f2d0fc39c73c867d1a4dd8cff,2010-12-15 10:45:31,maintenance,2.6.37
1449032be17abb69116dbc393f67ceb8bd034f92,2010-12-15 04:27:50,bug,3.1
e681c047e47c0abe67bf95857f23814372793cb0,2010-11-20 10:47:07,feature,2.6.37
5a9ae68a349aa076bc8557ee2fcf865574459282,2010-11-19 22:56:44,bug,2.6.37
f4c8cc652d9f70680dd91be60a7a455040d0a282,2010-11-18 10:46:25,bug,2.6.37
08da1193d2c8c7a25d0cef7f85d0b9f1ad7c583a,2010-11-18 10:46:06,bug,2.6.37
380cf090f4f531545b558b04a3dd90d09df52ee9,2010-11-15 21:14:52,maintenance,2.6.38
7ff9c073dd4d7200399076554f7ab9b876f196f6,2010-11-09 02:51:33,reliability,2.6.37
b56ff9d397cecdaad6c98c9d57cc6fea475e1f50,2010-11-09 02:49:33,bug,2.6.37
87009d86dc045d228e21242467a67a5f99347553,2010-11-09 02:47:33,performance,2.6.37
83668e7141c7a0aa4035bde94344b81f9cf966ab,2010-11-09 02:45:33,bug,2.6.37
f7ad6d2e9201a6e1c9ee6530a291452eb695feb8,2010-11-09 02:43:33,bug,2.6.37
ce7e010aef63dc6b37a2354f7c9f5f4aedb37978,2010-11-04 00:03:21,maintenance,2.6.37
b2c78cd09b6ef78c8f20190f0b3e6df1d3651b70,2010-11-03 02:19:30,maintenance,2.6.37
f4245bd4ebf903541ba758ad06c118626d8c6f18,2010-11-03 02:07:17,performance,2.6.37
eb8abb927ae2fd1730e24ea94cd9527f3c086292,2010-11-02 22:38:30,performance,2.6.37
b1142e8fec6a594723e5054055a7b53379b90490,2010-10-29 05:33:57,bug,2.6.37
19ef20143ff86c8012270c619ac7b6c3b389a8fa,2010-10-29 00:29:17,maintenance,2.6.37
3d287de3b828226e5a450c7fd5bf4283792dc2b0,2010-10-28 10:08:46,performance,2.6.37
beed5ecbaa377fa8bb6a54a6608e8725a21efdbc,2010-10-28 10:08:42,bug,2.6.37
a6371b636f9f007ee5c90f85de048bc1b675424a,2010-10-28 09:30:15,maintenance,2.6.37
eee4adc709afe40d8c02fa154c63dbeb55d911e3,2010-10-28 09:30:15,maintenance,2.6.37
61d08673de1fe68bfba86203258377bf39f234b6,2010-10-28 09:30:15,maintenance,2.6.37
4a873a472b3bbcfd425d7ae210afdec28c04e2e5,2010-10-28 09:30:14,maintenance,2.6.37
bf89d16f6ef5389f1b9d8046e838ec87b9b3f8b9,2010-10-28 09:30:14,maintenance,2.6.37
1f109d5a17b438c4a54cbf6fd87a249e3d72fb21,2010-10-28 09:30:14,maintenance,2.6.37
5dabfc78dcedbe46cb2e4872dde448de3cec2979,2010-10-28 09:30:14,maintenance,2.6.37
7f93cff90fa9be6ed45f6189e136153d1d8631b0,2010-10-28 09:30:13,bug,2.6.37
72f84e6560d18d60a091df27edf81409be6641cb,2010-10-28 09:30:13,bug,2.6.37
5b41d92437f1ae19b3f3ffa3b16589fd5df50ac0,2010-10-28 09:30:13,performance,2.6.37
bbd08344e3df8c7c1d7aa04bc0c8c9367806e12d,2010-10-28 09:30:12,maintenance,2.6.37
27ee40df2b17c84aa7855907df12befe6869b7a7,2010-10-28 09:30:12,maintenance,2.6.37
7360d1731e5dc78aec867e65e55f9fb58782b5fe,2010-10-28 09:30:12,feature,2.6.37
77ca6cdf0ab8a42f481ec997911bc89e79138723,2010-10-28 09:30:11,reliability,2.6.37
877836905da55e8f2426234f42a89287184949e9,2010-10-28 09:30:11,bug,2.6.37
bd2d0210cf22f2bd0cef72eb97cf94fc7d31d8cc,2010-10-28 09:30:10,feature,2.6.37
1de3e3df917459422cb2aecac440febc8879d410,2010-10-28 09:30:10,maintenance,2.6.37
3ecdb3a193a5f224f084c04a63aa28cdccf4d7d0,2010-10-28 09:30:10,maintenance,2.6.37
cb20d5188366f04d96d2e07b1240cc92170ade40,2010-10-28 09:30:09,maintenance,3.2
a42afc5f56f319107e987aa6adf2f65d93d527c7,2010-10-28 09:30:09,maintenance,2.6.37
5a87b7a5da250c9be6d757758425dfeaf8ed3179,2010-10-28 09:30:09,maintenance,2.6.37
16828088f9e518158edecb6cde7e6fa38e4c889b,2010-10-28 09:30:09,maintenance,2.6.37
7845c0497536c566bfef08db1a38ae1ad2c25464,2010-10-28 09:30:08,maintenance,2.6.37
8941ec8bb6443d28d5c25311870aeaa809cf1538,2010-10-28 09:30:08,bug,2.6.37
640e9396566a1e1f52f2db294755a23f1e62cc97,2010-10-28 09:30:08,maintenance,2.6.37
c999af2b347a55174f702702e0df814d05ef5491,2010-10-28 09:30:07,bug,2.6.37
3e1e5f501632460184a98237d5460c521510535e,2010-10-28 09:30:07,maintenance,2.6.37
4d5476164a052e80d4ef430e368e76dbde96801f,2010-10-28 09:30:07,bug,2.6.37
0c9169ccad4aed233fdd49e95da4eada2536a06d,2010-10-28 09:30:07,bug,2.6.37
e0d10bfa91b0a089a9e2c378b5c42f4e96171d95,2010-10-28 09:30:06,reliability,2.6.37
c41303ced67c4ebf51bf2e7d0f139155e09e0939,2010-10-28 09:30:06,bug,2.6.37
2407518de63a2f80d9b850fb525f35df93bbbe53,2010-10-28 09:30:06,maintenance,2.6.37
a31437b85aa2cbc4ea80f9ee5d603fdd5430980c,2010-10-28 09:30:05,maintenance,2.6.37
857ac889cce8a486d47874db4d2f9620e7e9e5de,2010-10-28 09:30:05,feature,2.6.37
bfff68738f1cb5c93dab1114634cea02aae9e7ba,2010-10-28 09:30:05,feature,2.6.37
a1c6c5698d53db4c47a25c3a8d11731a4d7b8370,2010-10-28 09:30:04,bug,2.6.37
53fdcf992d616484d388a8ab9dad07dc8b8f1178,2010-10-28 09:30:04,bug,2.6.37
582987098207f1182ed5c7d01d5fedf7a5f56286,2010-10-28 09:30:03,bug,2.6.37
b443e7339aa08574d30b0819b344618459c76214,2010-10-28 09:30:03,bug,2.6.37
659c6009ca2e3a01acc9881bafe5f55ef09c965b,2010-10-28 09:30:03,performance,2.6.37
fb1813f4a8a27bbd4735967e46931e61fc837a3e,2010-10-28 09:29:12,performance,2.6.37
b853fd364810a241050778124842a8c415c72a69,2010-10-28 09:27:12,bug,2.6.37
58590b06d79f7ce5ab64ff3b6d537180fa50dc84,2010-10-28 09:23:12,bug,2.6.37
f2143c4e2ebc6be3f07b7c7527dae7313fde23e1,2010-10-05 03:10:38,performance,2.6.37
30ca22c70e3ef0a96ff84de69cd7e8561b416cb2,2010-09-10 23:41:42,maintenance,2.6.37
61002f7db33c7d064cddcdab680fb750fa43d8fd,2010-09-10 18:35:39,maintenance,2.6.37
0930fcc1ee2f0a810b938bc283a3a262d7adccbb,2010-08-10 04:48:30,maintenance,2.6.36
6c7a120ac6c62316ab1fc78dfc0a7b13f3bfcbff,2010-08-06 04:22:24,bug,2.6.36
56d35a4cd13e7bc5eca5b2dba5a41794afb17e11,2010-08-06 02:41:42,bug,2.6.36
0cfc9255a1efb0467de2162950197750570ecec0,2010-08-05 13:46:37,performance,2.6.36
8b67f04ab9de5d8f3a71aef72bf02c995a506db5,2010-08-02 11:14:20,feature,2.6.36
ca0e05e4b15193aeba72b995e90de990db7f8304,2010-08-02 05:48:36,bug,2.6.36
437f88cc031ffe7f37f3e705367f4fe1f4be8b0f,2010-08-02 05:33:29,bug,2.6.36
4538821993f4486c76090dfb377c60c0a0e71ba3,2010-07-30 03:06:10,bug,2.6.36
f613dfcb3345dacb8cf99b7bb359acc1c18a1157,2010-07-27 23:56:08,bug,2.6.36
e3570639c8b5f2c6a5018a2649c2b7c276af76d7,2010-07-27 23:56:08,maintenance,2.6.36
d889dc8382c4d71b6d538b7b13777bc1ec51df10,2010-07-27 23:56:07,bug,2.6.36
79e8303677fc15f508b9877e0fea1925c4add6f3,2010-07-27 23:56:07,maintenance,2.6.36
62d2b5f2dcd3707b070efb16bbfdf6947c38c194,2010-07-27 23:56:07,bug,2.6.36
dcc7dae3cb21184a317f10a12250bd8d6f458077,2010-07-27 23:56:07,bug,2.6.36
0c095c7f113e9fd05913d6e1b2cccbe356be039e,2010-07-27 23:56:06,reliability,2.6.36
506bf2d82165c09b179a5077e01037f6270a4db3,2010-07-27 23:56:06,performance,2.6.36
5b3ff237bef43b9e7fb7d1eb858e29b73fd664f9,2010-07-27 23:56:06,maintenance,2.6.36
5c521830cf3dfcf7638d409d8e02ed21020c064f,2010-07-27 23:56:05,feature,2.6.36
40389687382bf0ae71458e7c0f828137a438a956,2010-07-27 23:56:05,bug,2.6.36
a271fe8527fe9637bdd82c97123b1356940dd84b,2010-07-27 23:56:04,maintenance,2.6.36
e5880d76aea443b04e07da19830da0f6f7494eef,2010-07-27 23:56:04,bug,2.6.36
89eeddf03327e19cfcbb18efa98e5470e2f5c563,2010-07-27 23:56:04,maintenance,2.6.36
66e61a9e9504f61b9a928c9055368c81da613a50,2010-07-27 23:56:04,reliability,2.6.36
1c13d5c0872870cca3e612aa045d492ead9ab004,2010-07-27 23:56:03,reliability,2.6.36
c398eda0e43a791be0fca6f197a1e2bbb9f16070,2010-07-27 23:56:40,maintenance,2.6.36
60fd4da34d55a9cc0d857fc76dc12cf8cab4ed02,2010-07-27 23:54:40,maintenance,2.6.36
90c7201b97bb7ac5a4e2605abc0efb5fdfb957f0,2010-06-30 02:53:24,maintenance,2.6.36
e29136f80e775b0310273932b4297a62f5574a29,2010-06-30 00:54:28,maintenance,2.6.36
c67d859e39896e4286249da89c4ca0ef8bd949cb,2010-06-29 23:07:07,maintenance,2.6.36
4a9cdec73f79b2858e9ecf0b6cfac7f6b200bf3a,2010-06-29 23:00:23,maintenance,2.6.36
c6ac12a6159c802ae8b757dd13563564e64333df,2010-06-16 00:19:59,bug,2.6.36
206f7ab4f49a2021fcb8687f25395be77711ddee,2010-06-15 02:42:49,maintenance,3.1
5a0790c2c4a18435759a70e1562450035d778339,2010-06-15 01:28:03,maintenance,2.6.36
07a038245b28df9196ffb2e8cc626e9b956a4e23,2010-06-14 21:54:48,maintenance,2.6.36
a0375156ca1041574b5d47cc7e32f10b891151b0,2010-06-12 11:14:04,maintenance,2.6.36
84a8dce2710cc425089a2b92acc354d4fbb5788d,2010-06-05 23:51:27,bug,2.6.35
1f5a81e41f8b1a782c68d3843e9ec1bfaadf7d72,2010-06-03 10:04:39,bug,2.6.35
b10b8520903204c9a1e4ef4a6827c2f1569aae9b,2010-05-22 06:31:24,maintenance,2.6.35
11e27528076e7dee63f1db78bffbef6310f076f4,2010-05-22 06:31:19,maintenance,2.6.35
14ece1028b3ed53ffec1b1213ffc6acaf79ad77c,2010-05-17 20:00:00,bug,3.2
60e6679e28518ccd67169c4a539d8cc7490eb8a6,2010-05-17 19:00:00,maintenance,2.6.35
4d92dc0f00a775dc2e1267b0e00befb783902fe7,2010-05-17 18:00:00,maintenance,2.6.35
899ad0cea6ad7ff4ba24b16318edbc3cbbe03fad,2010-05-17 17:00:00,maintenance,2.6.35
f307333e14f6b18045eb4198fe646d9b6028f3ed,2010-05-17 15:00:00,reliability,2.6.35
5a58ec8766e0ce98fd585eb404b3e56935afafe6,2010-05-17 14:00:00,reliability,2.6.35
0617b83fa239db9743a18ce6cc0e556f4d0fd567,2010-05-17 13:00:00,bug,2.6.35
786ec7915e530936b9eb2e3d12274145cab7aa7d,2010-05-17 12:00:00,bug,2.6.35
f70f362b4a6fe47c239dbfb3efc0cc2c10e4f09c,2010-05-17 11:00:00,bug,2.6.35
12e9b892002d9af057655d35b44db8ee9243b0dc,2010-05-17 10:00:00,bug,2.6.35
24676da469f50f433baa347845639662c561d1f6,2010-05-17 09:00:00,reliability,2.6.35
2ed886852adfcb070bf350e66a0da0d98b2f3ab5,2010-05-17 08:00:00,maintenance,2.6.35
e35fd6609b2fee54484d520deccb8f18bf7d38f3,2010-05-17 07:00:00,performance,2.6.35
8e48dcfbd7c0892b4cfd064d682cc4c95a29df32,2010-05-17 06:00:00,maintenance,2.6.35
39a4bade8c1826b658316d66ee81c09b0a4d7d42,2010-05-17 05:00:00,maintenance,2.6.35
291dae472a8976ff461f24c848fee2a03f9ea3c8,2010-05-17 04:00:00,bug,2.6.35
8a57d9d61a6e361c7bb159dda797672c1df1a691,2010-05-17 03:00:00,performance,2.6.35
6d19c42b7cf81c39632b6d4dbc514e8449bcd346,2010-05-17 02:00:00,reliability,2.6.35
fbe845ddf368f77f86aa7500f8fd2690f54c66a8,2010-05-17 01:00:00,maintenance,2.6.35
d4c402d9fd97a54bb7ed89f9e9869897eb4f6e1f,2010-05-17 00:00:00,maintenance,2.6.35
72b8ab9dde211ea518ff27e631b2046ef90c29a2,2010-05-16 23:00:00,maintenance,2.6.35
84061e07c5fbbbf9dc8aef8fb750fc3a2dfc31f3,2010-05-16 20:00:00,bug,2.6.35
d17413c08cd2b1dd2bf2cfdbb0f7b736b2b2b15c,2010-05-16 19:00:00,maintenance,2.6.35
21ca087a3891efab4d45488db8febee474d26c68,2010-05-16 18:00:00,bug,2.6.35
c445e3e0a5c2804524dec6e55f66d63f6bc5bc3e,2010-05-16 16:00:00,performance,2.6.35
a30eec2a8650a77f754e84b2e15f062fe652baa7,2010-05-16 15:00:00,reliability,2.6.35
6b0310fbf087ad6e9e3b8392adca97cd77184084,2010-05-16 14:00:00,bug,2.6.35
256a453546f1cf2c29a639c79fe0d603761a8e25,2010-05-16 14:00:00,maintenance,2.6.35
42007efd569f1cf3bfb9a61da60ef6c2179508ca,2010-05-16 13:00:00,bug,2.6.35
35121c9860316d7799cea0fbc359a9186e7c2747,2010-05-16 12:00:00,bug,2.6.35
b684b2ee9409f2890a8b3aea98525bbe5f84e276,2010-05-15 12:00:00,maintenance,2.6.35
e39e07fdfd98be8650385f12a7b81d6adc547510,2010-05-14 12:00:00,maintenance,2.6.35
62e823a2cba18509ee826d775270e8ef9071b5bc,2010-05-13 12:00:00,maintenance,2.6.35
b720303df7352d4a7a1f61e467e0a124913c0d41,2010-05-12 12:00:00,bug,2.6.35
c26d0bad3d0e951487e5dee36632dd3817f42b10,2010-05-11 12:00:00,maintenance,2.6.35
0671e704658b9f26f85e78d51176daa861f955c7,2010-05-10 12:00:00,bug,2.6.35
b90f687018e6d6c77d981b09203780f7001407e5,2010-04-21 04:51:59,bug,2.6.34
fd2dd9fbaf9e498ec63eef298921e36556f7214c,2010-04-04 05:44:16,bug,2.6.34
8b472d739b2ddd8ab7fb278874f696cd95b25a5e,2010-04-04 04:45:06,bug,2.6.34
c4caae25187ff3f5e837c6f04eb1acc2723c72d3,2010-03-24 09:32:00,bug,2.6.34
ba69f9ab7df844125898104e854e063b47c26637,2010-03-25 08:18:37,maintenance,2.6.34
37f328eb60a94779dd020084209fc4db2d6444a0,2010-03-25 08:06:41,maintenance,2.6.34
d330a5befb88875a9b3d2db62f9b74dadf660b13,2010-03-15 06:17:54,bug,2.6.34
64e290ec69be39f1887fa0b403c1e417b6b038e7,2010-03-05 11:25:21,maintenance,2.6.34
c437b2733520599a2c6e0dbcdeae611319f84707,2010-03-04 13:39:24,maintenance,2.6.34
7247c0caa23d94a1cb6b307edba9dc45fb0798d4,2010-03-04 13:34:58,bug,2.6.34
5fd5249aa36fad98c9fd5edced352939e54f9324,2010-03-04 13:31:06,bug,2.6.34
731eb1a03a8445cde2cb23ecfb3580c6fa7bb690,2010-03-04 12:55:01,maintenance,2.6.34
bda00de7e8569b1fcde27b68fa59e74e14c5f93a,2010-03-04 12:53:25,maintenance,2.6.34
5661bd6861b7490394e29aaf74dca812188272e4,2010-03-04 12:53:39,maintenance,2.6.34
9b1d0998d24f9c207d5fbdd0b8bac07284e0eda7,2010-03-04 05:19:32,bug,2.6.34
3899167dbd6832a3d8d7171b425257ad46b6c40c,2010-03-04 03:07:54,maintenance,2.6.34
67eeb5685d2a211c0252ac7884142e503c759500,2010-03-02 21:08:51,bug,2.6.34
273df556b6ee2065bfe96edab5888d3dc9b108d8,2010-03-03 00:46:09,reliability,2.6.34
b7adc1f363e72e9131a582cc2cb00eaf83f51a39,2010-03-03 02:26:36,performance,2.6.34
744692dc059845b2a3022119871846e74d4f6e11,2010-03-05 05:14:02,performance,2.6.34
c7064ef13b2181a489836349f9baf87df0dab28f,2010-03-03 02:28:44,maintenance,2.6.34
b8b8afe236e97b6359d46d3a3f8c46455e192271,2010-03-02 13:21:35,maintenance,2.6.34
6e3617e579e070d3655a93ee9ed7149113e795e0,2010-03-02 12:29:39,bug,2.6.34
da1dafca84413145f5ac59998b4cdd06fb89f721,2010-03-02 12:15:02,bug,2.6.34
f39490bcd1691d65dc33689222a12e1fc13dd824,2010-03-02 12:14:36,bug,2.6.34
437ca0fda3b442dff9e591581b5e1ffdfec24660,2010-03-02 11:29:21,maintenance,2.6.34
cc483f102c3f703e853c96f95a654f0106fb2603,2010-03-02 08:06:35,performance,2.6.34
56c50f11f4d11cb14d78fe52330efb69d219c62f,2010-03-02 12:28:41,maintenance,2.6.34
482a74258fd08d30bf2ab0f5549afab5a5c9daba,2010-02-25 00:35:32,maintenance,2.6.34
c8d46e41bc744c8fa0092112af3942fcd46c8b18,2010-02-24 22:52:53,bug,2.6.34
73b50c1c92666d326b5fa2c945d46509f2f6d91f,2010-02-17 04:06:29,bug,2.6.34
aca92ff6f57c000d1b4523e383c8bd6b8269b8b1,2010-03-05 06:07:28,bug,2.6.34
9aaab0589baa61d637a52badddbff2d74f35a955,2010-02-16 03:26:16,bug,2.6.34
12062dddda450976b129dcb1bacd91acaf4d8030,2010-02-16 03:19:27,maintenance,2.6.34
d6b198bc8a67deee5984fb9506f000ae4fce9d75,2010-02-05 19:22:36,maintenance,2.6.34
f710b4b96ba292dfed2153afc47e9063b0abfd89,2010-01-25 16:31:32,maintenance,2.6.34
19f5fb7ad679bb361222c7916086435020c37cce,2010-01-25 03:34:07,bug,2.6.34
1296cc85c26e94eb865d03f82140f27d598de467,2010-01-15 14:27:59,maintenance,2.6.33
5f634d064c709ea02c3cdaa850a08323a4a4bf28,2010-01-25 17:00:31,bug,2.6.33
1db913823c0f8360fccbd24ca67eb073966a5ffd,2010-01-23 06:06:20,bug,2.6.33
9d0be50230b333005635967f7ecd4897dbfd181b,2010-01-01 15:41:30,bug,2.6.33
ee5f4d9cdf32fd99172d11665c592a288c2b1ff4,2010-01-01 15:36:15,bug,2.6.33
0637c6f4135f592f094207c7c21e7c0fc5557834,2009-12-31 03:20:45,bug,2.6.33
515f41c33a9d44a964264c9511ad2c869af1fac3,2009-12-30 12:39:06,bug,2.6.33
2faf2e19dd0e060eeb32442858ef495ac3083277,2009-12-26 04:46:07,bug,2.6.33
6d3b82f2d31f22085e5711b28dddcb9fb3d97a25,2009-12-25 06:51:42,maintenance,2.6.33
c8afb44682fcef6273e8b8eb19fab13ddd05b386,2009-12-23 20:58:12,bug,2.6.33
d3533d72e7478a61a3e1936956fc825289a2acf4,2009-12-23 20:52:31,bug,2.6.33
a6b43e382568a49cc64291bfaddf896652d44f70,2009-12-23 20:48:08,maintenance,2.6.33
39bc680a8160bb9d6743f7873b535d553ff61058,2009-12-23 20:44:12,bug,2.6.33
d21cd8f163ac44b15c465aab7306db931c606908,2009-12-23 20:44:12,bug,2.6.33
a9e7f4472075fb6937c545af3f6329e9946bbe66,2009-12-23 20:33:55,maintenance,2.6.33
034fb4c95fc0fed4ec4a50778127b92c6f2aec01,2009-12-14 22:53:52,bug,2.6.33
51b7e3c9fbe7d22d4e355101e9a73b44fc5c9feb,2009-12-21 23:56:09,maintenance,2.6.33
84c664730374248adaf420c0846a6158d64413c7,2009-12-21 23:54:09,maintenance,2.6.33
149feb00d7c3f4f06896b245533c957b54e3e052,2009-12-14 22:24:20,maintenance,2.6.33
5a20bdfcdc5c5e5f0647d8d99a998066ef5496ac,2009-12-10 22:02:54,feature,2.6.33
fab3a549e204172236779f502eccb4f9bf0dc87d,2009-12-10 10:30:02,bug,2.6.33
a214238d3bb03723f820b0a398928d8e1637c987,2009-12-10 10:09:58,maintenance,2.6.33
f8ec9d6837241865cf99bed97bb99f4399fd5a03,2010-01-01 14:00:21,reliability,2.6.34
1f2acb6017d8528135ec3b01ab7cd2be6ea0630b,2010-01-23 06:40:42,bug,2.6.34
15121c18a22ae483279f76dc9e554334b800d0f7,2010-02-16 09:17:55,bug,2.6.34
a1de02dccf906faba2ee2d99cac56799bda3b96a,2010-02-05 12:58:38,bug,2.6.34
4a58579b9e4e2a35d57e6c9c8483e52f6f1b7fd6,2009-12-07 12:38:31,bug,2.6.33
b436b9bef84de6893e86346d8fbf7104bc520645,2009-12-09 12:51:10,bug,2.6.33
194074acacebc169ded90a4657193f5180015051,2009-12-09 11:42:28,bug,2.6.33
5aca07eb7d8f14d90c740834d15ca15277f4820c,2009-12-09 11:42:15,maintenance,2.6.33
8aa6790f876e81f5a2211fe1711a5fe3fe2d7b20,2009-12-09 11:41:52,bug,2.6.33
b844167edc7fcafda9623955c05e4c1b3c32ebc7,2009-12-09 11:18:25,bug,2.6.33
d4edac314e9ad0b21ba20ba8bc61b61f186f79e1,2009-12-09 10:48:58,bug,2.6.33
b9a4207d5e911b938f73079a83cc2ae10524ec7f,2009-12-09 10:24:33,bug,2.6.33
24b584240a0006ea7436cd35f5e8983eb76f1e6f,2009-12-08 03:08:51,feature,2.6.33
c09eef305dd43846360944ad072f051f964fa383,2009-12-07 23:38:16,bug,2.6.33
3f0ca309858ee186435c608ee9eaafd1c8dcb53a,2009-11-25 00:15:44,maintenance,2.6.33
b4d7241596ffb6398ac5535ae8cf80d845b0c254,2009-11-25 00:15:08,maintenance,2.6.33
ac48b0a1d068887141581bea8285de5fcab182b0,2009-11-24 23:31:56,maintenance,2.6.33
446aaa6e7e993b38a6f21c6acfa68f3f1af3dbe3,2009-11-24 23:28:48,maintenance,2.6.33
94d7c16cbbbd0e03841fcf272bcaf0620ad39618,2009-11-24 23:19:57,bug,2.6.33
9084d4719784b00ff0bf9c9580007fac8277dbcb,2009-11-23 09:48:42,maintenance,2.6.33
1585d8d89ae1791d8f957731f5655700fbcc5664,2009-11-23 09:48:34,maintenance,2.6.33
6eebee625544ac4ef1d805da942f463275bd6caa,2009-11-23 09:23:31,maintenance,2.6.33
e6362609b6c71c5b802026be9cf263bbdd67a50e,2009-11-23 20:17:05,bug,2.6.33
4433871130f36585fde38e7dd817433296648945,2009-11-22 20:44:56,maintenance,2.6.33
b7e57e7c2a41826e51fe060fae5158bfc7a04e81,2009-11-23 10:00:13,maintenance,2.6.33
e4684b3fbb848446683feecb4aee133344c93933,2009-11-25 00:05:59,maintenance,2.6.33
d6797d14b1640d088652c72508b529a3aea479e3,2009-11-23 09:52:12,maintenance,2.6.33
e3bb52ae2bb9573e84c17b8e3560378d13a5c798,2009-11-20 03:28:50,maintenance,2.6.33
5328e635315734d42080de9a5a1ee87bf4cae0a4,2009-11-20 03:25:42,feature,2.6.33
2bba702d4f88d7b010ec37e2527b552588404ae7,2009-11-23 20:24:48,bug,2.6.33
6b17d902fdd241adfa4ce780df20547b28bf5801,2009-11-23 20:24:57,performance,2.6.33
1032988c71f3f85483b2b4319684d1205a704c02,2009-11-16 04:29:56,bug,2.6.33
8dadb198cb70ef811916668fe67eeec82e8858dd,2009-11-23 20:24:38,bug,2.6.33
3f8fb9490efbd300887470a2a880a64e04dcc3f5,2009-11-23 20:24:52,bug,2.6.33
86ebfd08a1930ccedb8eac0aeb1ed4b8b6a41dbc,2009-11-16 04:30:52,bug,2.6.33
30c6e07a92ea4cb87160d32ffa9bce172576ae4c,2009-11-16 04:30:58,bug,2.6.33
50689696867d95b38d9c7be640a311494a04fb86,2009-11-23 20:17:34,bug,2.6.33
beac2da7565e42be59963824899825d0cc624295,2009-11-23 20:25:08,reliability,2.6.33
cf40db137cc2b2a1b3f6850247ac2b181d9d3847,2009-11-23 10:00:01,maintenance,2.6.33
567f3e9a70d71e5c9be03701b8578be77857293b,2009-11-14 21:19:05,bug,2.6.33
92c28159dce22913aef6aa811ce6fb0f7f3790b1,2009-11-23 20:24:50,maintenance,2.6.33
49bd22bc4d603a2a4fc2a6a60e156cbea52eb494,2009-11-23 20:24:41,bug,2.6.33
fc04cb49a898c372a22b21fffc47f299d8710801,2009-11-23 20:24:43,bug,2.6.33
f868a48d06f8886cb0367568a12367fa4f21ea0d,2009-11-23 20:25:48,bug,2.6.33
503358ae01b70ce6909d19dd01287093f6b6271c,2009-11-23 20:24:46,bug,3.0
2de770a406b06dfc619faabbf5d85c835ed3f2e1,2009-11-23 20:25:49,bug,2.6.33
1e424a348303694fabdf8b1efbfcb1a892dfa63a,2009-11-09 04:45:44,bug,2.6.32
ba230c3f6dc88ec008806adb27b12088486d508e,2009-11-06 17:01:23,bug,2.6.32
4b70df181611012a3556f017b57dfcef7e1d279f,2009-11-04 03:44:54,maintenance,2.6.32
5f5249507e4b5c4fc0f9c93f33d133d8c95f47e1,2009-11-10 23:48:04,maintenance,2.6.32
109f55651954def97fa41ee71c464d268c512ab0,2009-11-10 23:48:08,bug,2.6.32
fa5d11133b07053270e18fa9c18560e66e79217e,2009-11-03 07:50:49,bug,2.6.32
d4da6c9ccf648f3f1cb5bf9d981a62c253d30e28,2009-11-03 02:15:27,bug,2.6.32
fbbf69456619de5d251cb9f1df609069178c62d5,2009-10-03 09:20:55,bug,2.6.32
74072d0a63553720dd3c70a8b8e9407eb2027dbe,2009-10-03 09:08:32,maintenance,2.6.32
f0e2dfa7f3e1361ca8fc91c25e67fc4e92613cc9,2009-10-01 14:21:07,maintenance,2.6.32
1f94533d9cd75f6d2826018d54a971b9cc085992,2009-10-01 10:57:41,bug,2.6.32
c1fccc0696bcaff6008c11865091f5ec4b0937ab,2009-09-30 13:13:55,bug,2.6.32
0ef122494020521309be855bfdeeb41f34bf8c94,2009-09-30 12:51:22,maintenance,2.6.32
296c355cd6443d89fa251885a8d78778fe111dc4,2009-09-30 12:32:42,performance,2.6.32
90576c0b9a0b5323fc4bd7f23f49be0d234f36d1,2009-09-30 03:51:30,maintenance,2.6.32
d3d1faf6a74496ea4435fd057c6a2cad49f3e523,2009-09-29 23:01:03,bug,2.6.32
f3dc272fd5e2ae08244796bb39e7e1ce4b25d3b3,2009-09-30 04:06:01,bug,2.6.32
830156c79b0a99ddf0f62496bcf4de640f9f52cd,2009-09-29 22:07:47,maintenance,2.6.32
f3ce8064b388ccf420012c5a4907aae4f13fe9d0,2009-09-29 03:58:29,bug,2.6.32
8d5d02e6b176565c77ff03604908b1453a22044d,2009-09-29 03:48:29,feature,2.6.32
4c0425ff68b1b87b802ffeda7b6a46ff7da7241c,2009-09-29 03:48:41,feature,2.6.32
0031462b5b392f90d17f1d75abb795883c44e969,2009-09-29 03:49:08,reliability,2.6.32
9f0ccfd8e07d61b413e6536ffa02fbf60d2e20d8,2009-09-29 03:49:52,bug,2.6.32
55138e0bc29c0751e2152df9ad35deea542f29b3,2009-09-30 01:31:31,feature,2.6.32
71780577306fd1e76c7a92e3b308db624d03adb9,2009-09-28 12:06:20,bug,2.6.32
1693918e0b6988cf5eb93b7da34f30e94360a379,2009-09-27 05:43:59,reliability,2.6.32
8365388827663bd6fb773e3623ed9023c0f82b1d,2009-09-30 03:59:34,maintenance,2.6.32
0a80e9867db154966b2a771042e10452ac110e1e,2009-09-17 23:55:58,maintenance,2.6.32
5534fb5bb35a62a94e0bd1fa2421f7fb6e894f10,2009-09-17 21:34:16,bug,2.6.32
fb40ba0d98968bc3454731360363d725b4f1064c,2009-09-17 07:30:40,reliability,2.6.32
1b9c12f44c1eb614fd3b8822bfe8f1f5d8e53737,2009-09-17 20:32:22,maintenance,2.6.32
fb0a387dcdcd21aab1b09ee7fd80b7c979bdbbfd,2009-09-17 02:45:10,bug,2.6.32
c40ce3c9ea97425a12d7e44031a98fe50add6fc1,2009-09-17 02:25:39,bug,2.6.32
347fa6f1c7cb5df2b38d3c9167cfe242ce0cd1da,2009-09-17 02:25:07,maintenance,2.6.32
2147b1a6a48e28399120ca51d4a91840a278611f,2009-09-17 01:46:35,reliability,2.6.32
e8505970af46658ece2545e9bc1fe594998fdcdf,2009-09-17 01:46:38,maintenance,2.6.32
3661d28615ea580c1db02a972fd4d3898df1cb01,2009-09-15 10:59:50,maintenance,2.6.32
0d34ec62e18984ac9476208660372306ef54e70d,2009-09-14 23:08:16,maintenance,2.6.32
7ad9bb651fc2036ea94bed94da76a4b08959a911,2009-09-12 04:51:28,performance,2.6.32
1f7bebb9e911d870fa8f997ddff838e82b5715ea,2009-09-11 11:16:07,reliability,2.6.32
71290b368ad5e1e0b0b300c9d5638490a9fd1a2d,2009-09-11 05:31:04,bug,2.6.32
08c3a8133810d955d97f7146c50c43e4073f2148,2009-09-10 11:50:17,performance,2.6.32
f41c0750538667b87a19c93952e5d42fcc069bd7,2009-09-10 11:34:50,bug,2.6.32
b6a758ec3af3ec236dbfdcf6a06b84ac8f94957e,2009-09-10 11:47:46,maintenance,2.6.32
91ac6f43317c0bf99969665f98016548011dfa38,2009-09-10 10:33:47,bug,2.6.32
fe188c0e084bdf3038dc0ac963c21d764f53f7da,2009-09-13 01:41:55,bug,2.6.32
c7acb4c16646943180bd221c167a077e0a084f9c,2009-09-10 09:32:41,bug,2.6.32
80e42468d65475e92651e62175bb7807773321d0,2009-09-08 20:21:26,maintenance,2.6.32
a827eaffff07c7d58a4cb32158cbeb4849f4e33a,2009-09-10 10:36:03,bug,2.6.32
44fc48f7048ab9657b524938a832fec4e0acea98,2009-09-06 11:12:41,maintenance,2.6.32
8d6669133d8cdbb7cbe0e1f0f3744e7802a84afe,2009-09-06 10:46:29,bug,2.6.32
daea696dbac0e33af3cfe304efbfb8d74e0effe6,2009-09-06 10:11:55,bug,2.6.32
70d5d3dcea47c16058d2b093c29e07fdf61b56ad,2009-09-17 02:28:22,bug,2.6.32
5f3481e9a80c240f169b36ea886e2325b9aeb745,2009-09-06 09:42:42,bug,2.6.32
d0646f7b636d067d715fab52a2ba9c6f0f46b0d7,2009-09-06 00:50:43,maintenance,2.6.32
a3710fd1ee8cd542c5de63cf2c39f8912031f867,2009-09-17 20:50:18,maintenance,2.6.32
7f1346a9de6a689b03f2c1c3a387e49ec64da267,2009-09-05 21:28:54,maintenance,2.6.32
b3a3ca8ca0c3c29abc5b2bfe94bb14f3f4590df9,2009-09-01 11:13:11,reliability,2.6.32
de89de6e0cf4b1eb13f27137cf2aa40d287aabdf,2009-09-01 05:00:59,bug,2.6.32
98a56ab382079f777e261e14512cbd4fb2107af4,2009-09-17 20:48:28,maintenance,2.6.32
b05ab1dc3795e6f997fb0d34f38fce5012533c3e,2009-08-30 09:08:08,maintenance,2.6.32
2c94eb86c66e1eaaa1e7d8a2120f4fad5e7e7736,2009-08-29 09:43:15,maintenance,2.6.32
55ad63bf3a30936aced50f13452735c2f58b234c,2009-08-28 22:40:33,bug,2.6.32
a36b44988cef1fc007535107013571fa691a2d7f,2009-08-26 10:36:45,maintenance,2.6.32
1927805e6599d8602d2c0af6a0155c85acc0b214,2009-08-26 10:36:25,maintenance,2.6.32
a8526e84ac758ac6da45cf273aa1538a6a7aa3de,2009-08-26 10:36:05,bug,2.6.32
a13fb1a4533f26c1e2b0204d5283b696689645af,2009-08-18 12:20:23,bug,2.6.32
38877f4e8dbbec12c6fde85ee1fce1dc27ef3290,2009-08-18 11:55:24,maintenance,2.6.32
0373130d5bc783751c1fbad948886916a21d4559,2009-08-18 11:51:29,maintenance,2.6.32
bf43d84b185e2ff54598f8c58a5a8e63148b6e90,2009-08-18 11:48:51,reliability,2.6.32
487caeef9fc08c0565e082c40a8aaf58dad92bbb,2009-08-18 10:17:20,bug,2.6.32
553f9008939638335836eec834f4dea310c17eae,2009-09-19 01:34:55,reliability,2.6.32
84fe3bef59dc45a1cb0d2f9b0aefa8f1fbfbdf98,2009-09-01 20:44:37,maintenance,2.6.32
50797481a7bdee548589506d7d7b48b08bc14dcd,2009-09-19 01:34:02,performance,2.6.32
4ba74d00a20256e22f159cb288ff34b587608917,2009-08-10 10:01:13,bug,2.6.32
0ef90db93a4ddfc300af288c2a1bfc1e6c79da64,2009-08-10 04:46:13,maintenance,2.6.32
6ba495e9259cd9a0b40ebd6c315143535c92542f,2009-09-19 01:38:55,feature,2.6.32
91cc219ad963731191247c5f2db4118be2bc341a,2009-08-11 11:05:28,bug,2.6.32
c333e073b7bf76dc819a6b4ce6bef88ee5fa5e50,2009-08-11 10:47:22,maintenance,2.6.32
785b4b3a5a992eeb8b495a89b6f690b383010aba,2009-07-28 09:44:40,maintenance,2.6.29
833576b362e15c38be3bfe43942cda693e56287c,2009-07-13 21:45:52,bug,2.6.31
ac046f1d6121ccdda6db66bd88acd52418f489b2,2009-07-13 21:30:17,bug,2.6.31
e6b5d30104db5f34110678ecab14988f1f1eff63,2009-07-13 21:07:20,bug,2.6.31
1c718505171b06dbb60eafcb3fddba877dae5f7b,2009-07-06 11:04:36,maintenance,2.6.32
5a4a798937f92413cb7dbdb6bd554186024092e9,2009-07-06 10:33:08,maintenance,2.6.32
6487a9d3b5476ffd1bbbe97e58cf26dbeb7a5d4a,2009-07-17 22:54:08,bug,2.6.32
78f1ddbb498283c2445c11b0dfa666424c301803,2009-07-28 11:09:47,bug,2.6.32
43b38520296d0c1730c78c878e1d6d1a49122091,2009-07-28 09:38:17,maintenance,2.6.32
024eab4d5bf7e3168a2b71038b3e04e6b1f376ed,2009-07-17 21:01:04,bug,2.6.32
d4bfe2f76d785cc77611a4bda8cedaff358d8c7d,2009-06-24 20:17:04,maintenance,2.6.31
210ad6aedb332e73167ece5af9bd47f0da8c2aca,2009-06-17 12:36:35,performance,2.6.31
4159175058987cb68aefd0e9eec2598b795363b4,2009-06-15 15:41:23,bug,2.6.31
62e086be5d2abef8cad854bc5707329ad345f2ec,2009-06-15 05:59:34,maintenance,2.6.31
43ce1d23b43330634507a049b55c36e91d27282e,2009-06-15 05:58:45,maintenance,2.6.31
c364b22c9580a885e0f8c0d0f9710d67dc448958,2009-06-15 05:57:10,bug,2.6.31
de9a55b841132f7ae097f6e31ccebad2d5030cf5,2009-06-15 05:45:34,maintenance,2.6.31
0610b6e99939828b77eec020ead0e1f44cba38ca,2009-06-15 15:45:05,bug,2.6.31
11013911daea4820147ae6d7094dd7c6894e8651,2009-06-13 23:45:35,feature,2.6.31
f157a4aa98a18bd3817a72bea90d48494e2586e7,2009-06-13 23:09:42,maintenance,2.6.31
8a8a2050c844d9de224ff591e91bda3f77bd6eda,2009-06-13 22:08:59,maintenance,2.6.31
4ab2f15b7f709c3626a7eed075a7225b4c775c7e,2009-06-13 22:09:36,maintenance,2.6.31
bc0b0d6d69ee9022f18ae264e62beb30ddeb322a,2009-06-13 22:09:48,maintenance,2.6.31
7f4520cc6242780ce720aa440ad4b391f998b558,2009-06-13 22:09:41,maintenance,2.6.31
748de6736c1e482e111f9d1b5a5d5b1787600cad,2009-06-18 07:24:03,feature,2.6.31
a41f20716975910d9beb90b7efc61107901492b8,2009-06-11 02:22:55,bug,2.6.31
0eab928221bac8895a0b494a16a8810002bd8645,2009-06-09 21:54:40,maintenance,2.6.31
9aee2286071c23c535fe9928eec1a26e0bcf256d,2009-06-09 00:41:35,feature,2.6.31
f8514083cd61daef12fba5ef883ad9352c450428,2009-06-05 12:56:49,bug,2.6.31
1938a150c25bf7c2c47182e753a1038945b70b0e,2009-06-05 13:00:26,bug,2.6.31
b31e15527a9bb71b6a11a425d17ce139a62f5af5,2009-06-05 05:36:36,maintenance,2.6.31
03f5d8bcf094a5e3b501bd2ae1553656efa8d1be,2009-06-09 12:17:05,maintenance,2.6.31
b767e78a179e5ab30fdbff1686d074ac270471eb,2009-06-04 20:06:06,bug,2.6.31
e6462869e4fd88be5141a356ee0c28d8067340cc,2009-07-06 11:45:11,bug,2.6.31
5adfee9c17314c1411095c23191c3cb0c2d25f9f,2009-07-09 05:11:24,bug,2.6.31
5887e98b609e96ce61ee0528cf94a2bfdc809dd7,2009-07-06 11:12:04,bug,2.6.31
ffacfa7a79d6c00624196b2d13b0a7f72f2b8227,2009-07-14 04:22:22,bug,2.6.31
3e03f9ca6a2599db1823bb0ea24e0845219a0e69,2009-07-06 10:29:27,bug,2.6.31
726447d803802cd0be8f62d17c4a34421781b938,2009-07-13 22:24:17,performance,2.6.31
089ceecc1ea4a69ed8bcc5c7c7b96ce487e26b33,2009-07-06 10:17:31,maintenance,2.6.31
f4a01017d678fe4baecf480e79d7c4f4b7ebc772,2009-07-06 10:08:16,bug,2.6.31
627ad9fd0733f0a31a266ff98a4a933eee710f0b,2009-06-21 11:21:41,maintenance,2.6.31
0b8e58a140cae2ba1c4a21ccae7c6c3c939c51f9,2009-06-04 05:59:28,maintenance,2.6.31
88b6edd17c62b7d346d21f4087893ce7d4ef828a,2009-05-25 23:50:39,maintenance,2.6.31
759d427aa5a9d88a81afd11817cdeb40aea85234,2009-05-25 23:51:00,maintenance,2.6.31
f68301656b5f5d2de104f2687add6beeb8f3c3b9,2009-05-18 11:52:44,bug,2.6.31
0568c518937ee3a9b6a94d18bae9c150fe5d6832,2009-05-18 11:31:23,performance,2.6.31
6fd058f7791087648c683eb8572edf3be3c4c23c,2009-05-18 03:38:01,feature,2.6.31
2ec0ae3acec47f628179ee95fe2c4da01b5e9fc4,2009-05-15 21:07:28,bug,2.6.30
2a8964d63d50dd2d65d71d342bc7fb6ef4117614,2009-05-15 05:05:39,bug,2.6.30
2ac3b6e00acb46406c993d57921f86a594aafe08,2009-05-15 01:57:08,maintenance,2.6.31
2fa3cdfb319055fd8b25abdafa413e16f00ad493,2009-05-14 21:29:45,maintenance,2.6.31
33b9817e2ae097c7b8d256e3510ac6c54fc6d9d0,2009-05-13 02:40:37,maintenance,2.6.30
9c1ee184a30394e54165fa4c15923cabd952c106,2009-05-14 06:36:58,bug,2.6.30
a2dc52b5d1d8cc280b3e795abf1c80ac8c49f30c,2009-05-13 01:51:29,reliability,2.6.31
b920c75502cb2c48654ef196d647c8eb81ab608a,2009-05-14 12:54:29,maintenance,2.6.31
c21770573319922e3f3fcb331cfaa290c49f1c81,2009-05-14 12:58:52,maintenance,2.6.31
12b7ac176831df1aa58a787e67c3e5d698b30163,2009-05-14 12:57:44,maintenance,2.6.31
e4d996ca806e93dddb5d76c0d3d859b494c559f6,2009-05-12 12:25:28,maintenance,2.6.31
f888e652d758bfe0c04c209b72a05972daeba386,2009-05-12 12:21:29,maintenance,2.6.31
bc8e67409ccdcff72c3f1656b1fb1aad7ff396db,2009-05-15 20:33:18,bug,2.6.31
955ce5f5be67dfe0d1d096b543af33fe8a1ce3dd,2009-05-03 08:35:09,maintenance,2.6.31
eefd7f03b86b8a319890e7fac5a6fcc7f8694b76,2009-05-03 07:05:37,bug,2.6.31
c9877b205f6ce7943bb95281342f4001cc1c00ec,2009-05-02 11:32:06,bug,2.6.31
abc8746eb91fb01e8d411896f80f7687c0d8372e,2009-05-03 10:54:32,maintenance,2.6.31
f40339031b04279c3fdde7ac5fe97db33b2a7694,2009-05-02 08:27:20,feature,2.6.31
bb23c20a851a5038b255a3c0d0aa56093c1da3f8,2009-05-02 07:44:44,maintenance,2.6.31
596397b77c895d0fa3674f579c94ad5ea88ef01d,2009-05-02 01:49:15,maintenance,2.6.31
ca0faba0e8ac844dc0279825eb8db876b5962ea5,2009-05-04 04:33:44,maintenance,2.6.31
d444c3c38189b3f18337a213855ac1c07af4e2d9,2009-05-02 01:44:33,maintenance,2.6.31
75507efb1372b6acf1aa6bf00ebd49ce196fd994,2009-05-02 00:58:36,performance,2.6.31
9bffad1ed2a003a355ed1b42424a0ae3575275ed,2009-06-17 23:48:11,maintenance,2.6.31
32ed5058ce90024efcd811254b4b1de0468099df,2009-04-26 10:53:39,performance,2.6.31
3b9d4ed26680771295d904a6b83e88e620780893,2009-04-26 10:54:04,performance,2.6.31
a63c9eb2ce6f5028da90f282798232c4f398ceb8,2009-05-01 13:59:42,performance,2.6.31
114e9fc90703bd6aac0229fb559e97caa6c49770,2009-04-26 03:48:07,maintenance,2.6.31
8df9675f8b498d0bfa1f0b5b06f56bf1ff366dd5,2009-05-01 20:50:38,bug,2.6.31
9ca92389c5312a51e819c15c762f0abdc7f3129b,2009-05-02 00:52:25,maintenance,2.6.31
7234ab2a55e77784b44cf2d862136d9e41b8d98a,2009-05-01 09:24:04,performance,2.6.31
e2d670523c6c4ccb0fca9f3ab1b8f066d9aa57d6,2009-05-01 12:33:44,maintenance,2.6.31
f7c439504ccba0cca43271e651013ab97a221c62,2009-04-25 11:31:59,maintenance,2.6.23
c5ca7c7636fa689a9746b6032f83aa7fffec31c6,2009-04-28 10:48:48,reliability,2.6.31
29fa89d088941d79765d60f22d5ccdd6b8696e11,2009-05-13 04:30:27,performance,2.6.31
79ffab34391933ee3b95dac7f25c0478fa2f8f1e,2009-05-14 03:13:42,bug,2.6.31
c4b5a614316c505922a522b2e35ba05ea3e08a7c,2009-04-25 06:45:35,bug,2.6.30
a9e817425dc0baede8ebe5fbc9984a640257432b,2009-04-25 04:11:18,reliability,2.6.30
485c26ec70f823f2a9cf45982b724893e53a859e,2009-04-25 01:43:20,bug,2.6.30
b5451f7b2694b04d9f912f6cf09db1729f291996,2009-04-23 09:00:36,bug,2.6.30
e84a26ce178345498a7eca0590852bcc36f1092f,2009-04-23 08:52:25,reliability,2.6.30
226e7dabf5534722944adefbad01970bd38bb7ae,2009-04-15 18:10:13,maintenance,2.6.30
6b82f3cb2d480b7714eb0ff61aee99c22160389e,2009-04-14 19:37:40,maintenance,2.6.30
0f2ddca66d70c8ccba7486cf2d79c6b60e777abd,2009-04-08 02:07:47,reliability,2.6.30
e44543b83bf4ab84dc6bd5b88158c78b1ed1c208,2009-04-05 11:30:44,bug,2.6.30
f73953c0656f2db9073c585c4df2884a8ecd101e,2009-04-08 06:46:47,bug,2.6.30
06705bff9114531a997a7d0c2520bea0f2927410,2009-03-28 22:59:57,maintenance,2.6.30
e7c9e3e99adf6c49c5d593a51375916acc039d1e,2009-03-28 07:43:21,bug,2.6.30
a7b19448ddbdc34b2b8fedc048ba154ca798667b,2009-03-28 07:42:54,bug,2.6.30
cc0fb9ad7dbc5a149f4957a0dd6d65881d3d385b,2009-03-28 05:16:58,maintenance,2.6.30
fe2c8191faa29d7a09f4962198f6dfab973ceec4,2009-03-31 20:36:10,reliability,2.6.30
563bdd61fe4dbd6b58cf7eb06f8d8f14479ae1dc,2009-03-26 12:06:19,reliability,2.6.30
a269eb18294d35874c53311acc2cd0b5ef477ce5,2009-03-26 09:18:36,maintenance,2.6.30
60e58e0f30e723464c2a7d34b71b8675566c572d,2009-03-26 09:18:34,feature,2.6.30
edf7245362f7b8b8c76c4a6cad3604bf80884848,2009-03-26 09:18:34,maintenance,2.6.30
d33a1976fbee1ee321d6f014333d8f03a39d526c,2009-03-17 11:25:40,bug,2.6.29
afd4672dc7610b7feef5190168aa917cc2e417e4,2009-03-17 11:12:23,feature,2.6.30
8d03c7a0c550e7ab24cadcef5e66656bfadec8b9,2009-03-14 23:51:46,bug,2.6.29
2842c3b5449f31470b61db716f1926b594fb6156,2009-03-13 00:20:01,reliability,2.6.29
395a87bfefbc400011417e9eaae33169f9f036c0,2009-03-11 06:18:47,bug,2.6.29
7d39db14a42cbd719c7515b9da8f85a2eb6a0633,2009-03-05 08:31:53,performance,2.6.30
9f24e4208f7ee2748f157368b63287dc903fcf60,2009-03-05 08:09:10,performance,2.6.30
b713a5ec55bf73c833f9883cdd761b20ee61a1ab,2009-03-31 21:11:14,maintenance,2.6.30
3197ebdb130473a92760100cbfe0d7e671838f48,2009-03-31 21:10:09,feature,2.6.30
7ce9d5d1f3c8736511daa413c64985a05b2feee3,2009-03-05 07:38:18,bug,2.6.29
afc32f7ee9febc020c73da61402351d4c90437f3,2009-03-01 08:39:58,feature,2.6.30
d6014301b5599fba395c42a1e96a7fe86f7d0b2d,2009-03-28 10:36:43,bug,2.6.30
8f64b32eb73fbfe9f38c4123121b63ee409278a7,2009-02-26 13:57:35,bug,2.6.29
8b1a8ff8b321a9384304aeea4dbdb9747daf7ee8,2009-02-28 13:08:53,performance,2.6.29
8750c6d5fcbd3342b3d908d157f81d345c5325a7,2009-02-24 12:05:27,bug,2.6.30
7d8f9f7d150dded7b68e61ca6403a1f166fb4edf,2009-02-24 21:21:14,bug,2.6.30
ccd2506bd43113659aa904d5bea5d1300605e2a6,2009-02-26 14:04:07,feature,2.6.30
f63e6005bc63acc0a6bc3bdb8f971dcfbd827185,2009-02-24 05:42:39,maintenance,2.6.30
8dc207c0e7a259e7122ddfaf56b8bbbc3c92d685,2009-02-23 19:46:01,performance,2.6.30
ed5bde0bf8995d7d8c0b5a9c33e624a945f333ef,2009-02-23 23:48:07,maintenance,2.6.30
722bde6875bfb49a0c84e5601eb82dd7ac02d27c,2009-02-23 13:51:57,maintenance,2.6.30
7a262f7c69163cd4811f2f838faef5c5b18439c9,2009-03-28 04:39:58,performance,2.6.30
56b19868aca856a7d7bf20c3a7a1030e4fd75b2b,2009-03-12 21:51:20,reliability,2.6.30
e6f009b0b45220c004672d41a58865e94946104d,2009-02-23 10:20:25,bug,2.6.30
a4912123b688e057084e6557cef8924f7ae5bbde,2009-03-13 00:18:34,feature,2.6.30
ebd3610b110bbb18ea6f9f2aeed1e1068c537227,2009-02-23 10:09:59,bug,2.6.29
05bf9e839d9de4e8a094274a0a2fd07beb47eaf1,2009-02-22 01:13:24,bug,2.6.29
090542641de833c6f756895fc2f139f046e298f9,2009-02-16 09:02:19,bug,2.6.29
2dc6b0d48ca0599837df21b14bb8393d0804af57,2009-02-16 07:09:20,reliability,2.6.30
8fa43a81b97853fc69417bb6054182e78f95cbeb,2009-02-16 07:57:26,bug,2.6.30
705895b61133ef43d106fe6a6bbdb2eec923867e,2009-02-16 07:07:52,performance,2.6.30
3d0518f4758eca4339e75e5b9dbb7e06a5ce08b4,2009-02-15 12:01:36,feature,2.6.30
8bad4597c2d71365adfa846ea1ca6cf99161a455,2009-02-15 10:46:54,maintenance,2.6.30
2acf2c261b823d9d9ed954f348b97620297a36b5,2009-02-14 23:42:58,bug,2.6.29
d794bf8e0936dce45104565cd48c571061f4c1e3,2009-02-14 23:31:16,bug,2.6.29
ba4439165f0f0d25b2fe065cf0c1ff8130b802eb,2009-02-11 00:14:34,bug,2.6.29
7be2baaa0322c59ba888aa5260a8c130666acd41,2009-02-10 22:53:42,maintenance,2.6.29
9eddacf9e9c03578ef2c07c9534423e823d677f8,2009-02-10 19:46:05,performance,2.6.29
e187c6588d6ef3169db53c389b3de9dfde3b16cc,2009-02-07 05:23:37,bug,2.6.30
074ca44283bf031678e67af7d82668bb03c55a55,2009-02-07 05:23:37,maintenance,2.6.30
b9ec63f78b425c0e16cc95605b5d4ff2dc228b97,2009-01-30 13:00:24,bug,2.6.29
9fd9784c91db79e953ea3fe3741f885bdc390a72,2009-01-27 08:26:26,maintenance,2.6.29
fdff73f094e7220602cc3f8959c7230517976412,2009-01-27 08:06:41,bug,2.6.29
e7f07968c16bdd9480001c0a9de013ba56889cf9,2009-01-20 22:50:19,bug,2.6.29
e6b8bc09ba2075cd91fbffefcd2778b1a00bd76f,2009-01-17 00:13:40,bug,2.6.29
06a279d636734da32bb62dd2f7b0ade666f65d7c,2009-01-18 07:41:37,bug,2.6.29
97e133b4543c5c677e768a8538d6d704c4218ff2,2009-01-09 00:31:15,maintenance,2.6.29
83982b6f47201c4c7767210d24d7d8c99567a0b3,2009-01-07 03:53:16,maintenance,2.6.29
abda14189251563a50f56da5ea2e37e904ac4cba,2009-01-06 13:20:32,maintenance,2.6.29
4ec110281379826c5cf6ed14735e47027c3c5765,2009-01-07 03:53:26,bug,2.6.29
b3881f74b31b7d47d0f1c4d89ac3e7f0b9c05e3e,2009-01-06 11:46:26,feature,2.6.29
a5b5ee320185adc091a3a31630d278806b19d8f0,2009-01-06 00:40:26,maintenance,2.6.29
17bd13b31ce4fe7f789d8848e8cbc8cb42b10544,2009-01-06 00:36:56,maintenance,2.6.29
ba80b1019aa722b24506db1ee755e0bb2f513022,2009-01-04 09:03:21,reliability,2.6.29
c31910672376dfb8d020e32afa7249763bcd924a,2009-01-07 00:14:25,maintenance,2.6.29
c39a7f84d7845aa95d1c7c168f38215aedcc13c2,2009-01-06 11:38:48,reliability,2.6.29
0087d9fb3f29f59e8d42c8b058376d80e5adde4c,2009-01-06 10:49:12,bug,2.6.29
29eaf024980e07cc01f31ae4ea5d68c917f4b7da,2009-01-06 10:48:56,bug,2.6.29
8556e8f3b6c4c11601ce1e9ea8090a6d8bd5daae,2009-01-06 10:46:55,bug,2.6.29
648f5879f5892dddd3ba71cd0d285599f40f2512,2009-01-06 10:46:04,reliability,2.6.29
2ccb5fb9f113dae969d1ae9b6c10e80fa34f8cd3,2009-01-06 10:49:55,bug,2.6.29
393418676a7602e1d7d3f6e560159c65c8cbd50e,2009-01-06 10:38:14,bug,2.6.29
560671a0d3c9ad2d647fa6d09375a262e1f19c4f,2009-01-06 11:20:24,maintenance,2.6.29
e8134b27e351e813414da3b95aa8eac6d3908088,2009-01-06 10:38:26,bug,2.6.29
5d1b1b3f492f8696ea18950a454a141381b0f926,2009-01-06 11:19:52,bug,2.6.29
6b38e842bb832a3dbeb17e382404aef3c40ac5f9,2009-01-01 07:07:44,bug,2.6.29
e83c1397cafc4e44f868289db5e417463c0d09a4,2009-01-01 07:07:39,reliability,2.6.29
02d211688727ad02bb4555b1aa8ae2de16b21b39,2008-12-11 00:01:52,bug,2.6.28
b7be019e80da4db96d283734d55366014509911c,2008-11-24 12:51:53,bug,2.6.29
7a2fcbf7f85737735fd44eb34b62315bccf6d6e4,2009-01-06 10:36:55,bug,2.6.29
4c9c544e4987efe6643ad5692af47a0abfd4e0d1,2008-11-14 07:38:51,maintenance,2.6.29
23712a9c28b9f80a8cf70c8490358d5f562d2465,2008-11-07 22:21:01,bug,2.6.28
ed9b3e3379731e9f9d2f73f3d7fd9e7d2ce3df4a,2008-11-07 22:06:45,bug,2.6.28
c3a326a657562dab81acf05aee106dc1fe345eb4,2008-11-26 04:11:52,maintenance,2.6.29
920313a726e04fef0f2c0bcb04ad8229c0e700d8,2009-01-06 10:36:19,maintenance,2.6.29
e21675d4b63975d09eb75c443c48ebe663d23e18,2009-01-06 10:36:02,feature,2.6.29
3a06d778dfeda7eaeeb79bfa49cf97f2aae132b4,2008-11-23 04:04:59,maintenance,2.6.24
ac51d83705c2a38c71f39cde99708b14e6212a60,2008-11-07 05:49:36,bug,2.6.28
498e5f24158da7bf8fa48074a70e370e22844492,2008-11-05 13:14:04,performance,2.6.29
a9df9a49102f3578909cba7bd33784eb3b9caaa4,2009-01-06 11:18:16,performance,2.6.29
cde6436004ad9cd8cab5a874b6fa8b01f1da91bf,2008-11-05 07:46:03,maintenance,2.6.29
30773840c19cea60dcef39545960d541b1ac1cf8,2009-01-04 09:27:38,feature,2.6.29
032115fcef837a00336ddf7bda584e89789ea498,2009-01-06 10:34:30,bug,2.6.29
fde4d95ad8711c84a36735a17136c45b19746af9,2009-01-06 11:17:35,maintenance,2.6.29
0390131ba84fd3f726f9e24fc4553828125700bb,2009-01-07 13:06:22,feature,2.6.29
93c0d86371a5b2e68473752a6e54ff03185c473e,2008-11-27 12:44:10,maintenance,2.6.29
23475e264c4f5c8b635a31924851287ead1ebe32,2008-11-26 15:23:19,maintenance,2.6.29
565a9617b2151e21b22700e97a8b04e70e103153,2009-01-06 10:51:07,bug,2.6.29
791b7f08954869d7b8ff438f3dac3cfb39778297,2009-01-06 10:50:43,bug,2.6.29
2a21e37e48b94388f2cc8c0392f104f5443d4bb8,2008-11-05 22:22:24,reliability,2.6.29
97df5d155dee478efe33b001f502e9630e1bba92,2008-12-13 01:41:28,maintenance,2.6.29
cfe82c856747b7841a3a00d591ce9ed46f579d27,2008-12-08 03:10:54,maintenance,2.6.29
815a1130687ffac2c3e91513ce64aab629d6a54d,2009-01-02 12:59:43,maintenance,2.6.29
14ce0cb411c88681ab8f3a4c9caa7f42e97a3184,2008-11-04 07:10:55,bug,2.6.28
d94e99a64c3beece22dbfb2b335771a59184eb0a,2008-11-04 22:11:26,bug,2.6.28
ae2d9fb18e575ed37ffc241ece4bf68f0be4ae32,2008-11-04 22:10:50,bug,2.6.28
f99b25897a86fcfff9140396a97261ae65fed872,2008-10-29 01:21:44,feature,2.6.29
8f72fbdf0d92e6127583cc548bf043c60cd4720f,2008-10-30 05:13:08,maintenance,2.6.29
a996031c87e093017c0763326a08896a3a4817f4,2008-10-28 12:08:17,bug,2.6.28
8c3bf8a01c005385e9be0bc992e10abfb355278c,2008-10-28 12:08:12,maintenance,2.6.28
ef2cabf7c6d838eb0ee2b4fb8ef84f7c06ce16d9,2008-10-28 10:53:05,bug,2.6.28
3c37fc86d20fe35be656f070997d62f75c2e4874,2008-10-26 10:37:55,bug,2.6.28
3856d30ded1fe43c6657927ebad402d25cd128f4,2008-10-24 03:03:23,maintenance,2.6.28
f287a1a56130be5fdb96a4a62d1290bd064f308e,2008-10-17 10:50:48,bug,2.6.28
3e624fc72fba09b6f999a9fbb87b64efccd38036,2008-10-17 08:00:24,maintenance,2.6.28
22359f5745eb26bd3205a1ede7968c8944398220,2008-10-17 21:15:14,maintenance,2.6.28
01436ef2e4710317f826c4893b31c07b2d8df88c,2008-10-17 19:22:35,maintenance,2.6.28
0b09923eabd92f11a8b272dd3fd0347332d0e1e2,2008-10-18 02:58:45,maintenance,2.6.28
5128273a326679970b9196a27ff812670927c1c4,2008-10-17 21:16:19,maintenance,2.6.28
22208dedbd7626e5fc4339c417f8d24cc21f79d7,2008-10-16 22:10:36,performance,2.6.28
af6f029d3836eb7264cd3fbb13a6baf0e5fdb5ea,2008-10-14 21:20:19,maintenance,2.6.28
8a0aba733db1adb5e1f0e828889a18f4c1c512de,2008-10-16 22:06:27,maintenance,2.6.28
3244fcb1ae03362e4aa8cb1a9039fbfd61661859,2008-10-13 05:27:49,maintenance,2.6.28
5bf5683a33f3584da6eced480967c4f7e11515a8,2008-10-11 10:12:43,feature,2.6.28
7ffe1ea8949c75ecffb7a4d988bb881a9fa62fbe,2008-10-11 08:29:21,bug,2.6.28
a1aebc1e2da9a7bee4ff8cce510b08f469d1929e,2008-10-11 08:13:31,bug,2.6.28
c894058d66637c7720569fbe12957f4de64d9991,2008-10-16 22:14:27,performance,2.6.28
c2774d84fd6cab2bfa2a2fae0b1ca8d8ebde48a2,2008-10-11 08:07:20,bug,2.6.28
688f05a01983711a4e715b1d6e15a89a89c96a66,2008-10-14 00:14:14,bug,2.6.28
03010a3350301baac2154fa66de925ae2981b7e3,2008-10-11 08:02:48,maintenance,2.6.28
39d80c33a068d9fa63a36c3b2c0d718d38440dd1,2008-10-07 09:37:44,maintenance,2.6.28
6873fa0de14e49c433f1f181c54e511f4f3d459d,2008-10-07 12:46:36,feature,2.6.28
4d20c685fa365766a8f13584b4c8178a15ab7103,2008-10-09 11:21:54,bug,2.6.28
ede86cc473defab74d778aeac14b19f43129d4d1,2008-10-06 08:50:06,reliability,2.6.28
c806e68f5647109350ec546fee5b526962970fd2,2008-10-10 20:09:18,bug,2.6.28
c2ea3fde61f1df1dbf062345f23277dcd6f01dfe,2008-10-10 21:40:52,maintenance,2.6.28
240799cdf22bd789ea6852653c3b879d35ad0a6c,2008-10-10 11:53:47,feature,2.6.28
5e8814f2f74f53d58aa5679bf32b38a7940033fe,2008-09-24 06:07:35,maintenance,2.6.28
9f6200bbfc962d8f926278cf5d5ddb90a228c322,2008-09-23 21:18:24,maintenance,2.6.28
f702ba0fd7d50b5f5f5aea5317875a10d40b869f,2008-09-23 03:21:01,performance,2.6.28
730c213c79a638137b47a90624e4bac252f07ae7,2008-09-14 03:23:29,performance,2.6.28
8eea80d52b9d87cfd771055534bd2c24f73704d7,2008-09-14 07:54:35,maintenance,2.6.28
4db46fc266b84a04b73b7a4c6ebe8a543a62a2ff,2008-10-09 11:34:06,maintenance,2.6.28
2a43a878001cc5cb7c3c7be2e8dad0a1aeb939b0,2008-09-14 00:52:26,bug,2.6.28
7ee1ec4ca30c6df8e989615cdaacb75f2af4fa6b,2008-09-08 22:47:19,bug,2.6.28
899fc1a4cf404747de2666534d508804597ee22f,2008-09-14 22:21:33,bug,2.6.28
9d9f177572d9e4eba0f2e18523b44f90dd51fe74,2008-10-09 23:15:52,reliability,2.6.28
cf17fea6575cb1739552e1d0cb2b446305ee3d0c,2008-09-14 01:06:18,bug,2.6.28
ae4d537211ff250a8c23c4f1227c4276cd2508ab,2008-09-14 01:10:25,bug,2.6.28
df22291ff0fde0d350cf15dac3e5cc33ac528875,2008-09-09 11:05:34,bug,2.6.28
166348dd37a4baacfb6fe495954b56f56b116f0c,2008-09-09 11:08:40,bug,2.6.28
68629f29c6764c37ebdceec2f6bbef6637eaf420,2008-09-09 11:09:17,bug,2.6.28
5c79161689aede2d487d707d5931a22eadf66120,2008-10-09 11:12:24,maintenance,2.6.28
79f0be8d2e6ebde27dfb3beff18eb689d5c4e36c,2008-10-09 11:13:30,reliability,2.6.28
6bc6e63fcd7dac9e633ea29f1fddd9580ab28f3f,2008-10-10 21:39:00,feature,2.6.28
030ba6bc67b4f2bc5cd174f57785a1745c929abe,2008-09-09 11:14:50,bug,2.6.28
a30d542a0035b886ffaafd0057ced0a2b28c3a4f,2008-10-09 22:56:23,bug,2.6.28
c4a0c46ec92c194c873232b88debce4e1a448483,2008-08-20 09:08:18,bug,2.6.28
af5bc92dded4d98dfeabc8b5b9812571345b263d,2008-09-09 10:25:24,maintenance,2.6.28
e5f8eab8851dff162e7ade46f084cb8575dc45f7,2008-09-09 10:25:04,maintenance,2.6.28
4776004f54e4190e104caf620fd0fa5909412236,2008-09-09 11:00:52,maintenance,2.6.28
7d55992d60caa390460bad1a974eb2b3c11538f4,2008-08-03 09:22:18,maintenance,2.6.27
4537398d91e6e03811ba971d959b762137058c1a,2008-07-28 07:59:21,maintenance,2.6.27
5e745b041f2ccad63077118b40468521306f3962,2008-08-19 06:00:57,performance,2.6.27
91246c009094142f95ecc7573b7caed2bcef52c7,2008-08-20 09:14:52,bug,2.6.27
16eb72956496594d023a7d7cd14a86404ad195ad,2008-08-20 09:16:54,performance,2.6.27
525f4ed8dcb72c71b306a78ecbf06f41d08fe441,2008-08-20 10:15:58,reliability,2.6.27
a1d6cc563bfdf1bf2829d3e6ce4d8b774251796b,2008-08-20 09:55:02,reliability,2.6.27
f3bd1f3fa8ca7ec70cfd87aa94dc5e1a260901f2,2008-08-20 10:16:03,bug,2.6.27
ee12b630687d510f6f4b6d4acdc4e267fd4adeda,2008-08-20 10:16:05,reliability,2.6.27
a02908f19c819aeec5e3dcf238adaa6deddd70b0,2008-08-20 10:16:07,bug,2.6.27
c001077f4003fa75793bb62979baa6241dd8eb19,2008-08-20 10:19:50,bug,2.6.27
37609fd5ae62db75026d9f53096a1fbc35e040d9,2008-08-20 10:13:41,reliability,2.6.27
88aa3cff4e9a38b953de9fbc54c96e619a2bb9f9,2008-08-16 19:57:35,maintenance,2.6.27
d015641734cde55d2fce48a6db3983c8a029fe05,2008-08-20 09:57:43,bug,2.6.27
cd21322616c3af265d39bf15321d436e667a5dd1,2008-08-20 10:16:59,bug,2.6.27
b4df2030858bde986cb6ff2e4b45945f84649e32,2008-08-14 09:44:34,bug,2.6.27
bf068ee266f9dbaa6dacb8433a366bb399e7ae5b,2008-08-20 10:16:43,bug,2.6.27
2b2d6d019724de6e51ac5bcf22b5ef969daefa8b,2008-07-27 04:15:44,maintenance,2.6.27
ec05e868ac80cc8fc7de6e5cf773b232198e49af,2008-07-25 00:49:59,maintenance,2.6.27
12219aea6b944e36795267be31d43f9c484841be,2008-07-18 04:12:08,maintenance,2.6.27
34071da71a665d8c81e3b3467c9a2e7c56386fec,2008-08-02 09:59:19,bug,2.6.27
bc965ab3f2b4b7bb898b11d61d25295c2053b8ac,2008-08-03 09:10:38,bug,2.6.27
0123c93998511978556b03d2bb023af92aa24d55,2008-08-02 08:57:54,bug,2.6.27
d5a0d4f732af3438e592efab4cb80076d1dd81b5,2008-08-03 06:51:06,bug,2.6.27
9c83a923c67df311c467ec956009f0eb4019195d,2008-07-27 04:39:26,bug,2.6.27
6be2ded1d7c51b39144b9f07d2c839e1bd8707f1,2008-07-24 02:14:05,performance,2.6.27
1320cbcf771a20b44cf580712b843d213ae75cd3,2008-07-24 02:09:26,maintenance,2.6.27
ce89f46cb833f89c58a08240faa6b5e963086b8a,2008-07-24 02:09:29,reliability,2.6.27
b5f10eed8125702929e57cca7e5956b1b9b6d015,2008-08-03 09:21:08,bug,2.6.27
e29d1cde63be0b5f1739416b5574a83c34bf8eeb,2008-08-03 09:21:02,maintenance,2.6.27
8a266467b8c4841ca994d0fe59f39e584650e3df,2008-07-27 02:34:21,reliability,2.6.27
d03856bd5e5abac717da137dc60fe4a691769bd0,2008-08-03 06:51:32,bug,2.6.27
49f1487b2e41bd8439ea39a4f15b4064e823cc54,2008-07-12 07:27:31,maintenance,2.6.27
e4079a11f5ed966b7d972cc69e8d337a0f095e32,2008-07-12 07:27:31,reliability,2.6.27
c07651b556323e0e763c452587fe29d2b034b314,2008-07-12 07:27:31,reliability,2.6.27
dd919b9822c5fd9fd72f95a602440130297c3857,2008-07-12 07:27:31,maintenance,2.6.27
3e3398a08d6e516675d5af853d625dc7dd90eab1,2008-07-12 07:27:31,bug,2.6.27
632eaeab1feb5d78c1e2bfb1d2dfc0ebb8ac187f,2008-07-12 07:27:31,bug,2.6.27
f0e6c98593eb8a77edb7dd0edb22bb9f9368c567,2008-07-12 07:27:31,reliability,2.6.27
cd1aac32923a9c8adcc0ae85e33c1ca0c5855838,2008-07-12 07:27:31,feature,2.6.27
61628a3f3a37af2bf25daf8e26fd6b76a78c4f76,2008-07-12 07:27:31,bug,2.6.27
d2a1763791a634e315ec926b62829c1e88842c86,2008-07-15 05:52:37,feature,2.6.27
64769240bd07f446f83660bb143bb609d8ab4910,2008-07-12 07:27:31,feature,2.6.27
678aaf481496b01473b778685eca231d6784098b,2008-07-12 07:27:31,feature,2.6.27
9ddfc3dc75b5cc55ff3cfa586e962d252f1db9d3,2008-07-12 07:27:31,bug,2.6.27
cf108bca465dde0c015f32dd453b99457d31c7c7,2008-07-12 07:27:31,bug,2.6.27
2e9ee850355593e311d9a26542290fe51e152f74,2008-07-12 07:27:31,bug,2.6.27
93e3270c87549dc531a0b0e5d06362d998d810cb,2008-07-12 07:27:31,maintenance,2.6.27
5f21b0e642d7bf6fe4434c9ba12bc9cb96b17cf7,2008-07-12 07:27:31,bug,2.6.27
953e622b601f58b7cc0f29fe644457fa40a18456,2008-07-12 07:27:31,bug,2.6.27
47b4a50bebfd34b5e1fa2a9c673c8f31fa231cc1,2008-07-12 07:27:31,bug,2.6.27
07031431072ece801d53d2c03d5e5bb21f4f64a4,2008-07-12 07:27:31,bug,2.6.27
d755fb384250d6bd7fd18a0930e71965acc8e72e,2008-07-12 07:27:31,bug,2.6.27
654b4908bc17a6318d18f3036fecc5155de92f55,2008-07-12 07:27:31,maintenance,2.6.27
7061eba75ceb0835ba61e7cbd757a6f9c1e4af92,2008-07-12 07:27:31,performance,2.6.27
6afd670713c9e7d5c5550e379dfedca8ffab4c90,2008-07-12 07:27:31,bug,2.6.27
d9c769b769a8bcd70371c71797fc4e407b37ba75,2008-07-12 07:27:31,maintenance,2.6.27
9102e4fa8016af8bf1a263df913ee8fdafd4dfb0,2008-07-12 07:27:31,bug,2.6.27
1973adcba570c226de840299056e055a3614185e,2008-07-12 07:27:31,bug,2.6.27
787e0981fad97a5ca3d07c7afe115a7e345b2861,2008-07-12 07:27:31,bug,2.6.27
a379cd1d6bb00f9f5d2759d4a5621a884df5914e,2008-07-12 07:27:31,bug,2.6.27
363d4251d4bd984c304e0989789f6494343660fd,2008-07-12 07:27:31,bug,2.6.27
f9a8ac99fd79eb961a8573ccf058439bc17b4d3a,2008-07-12 07:27:31,maintenance,2.6.27
772cb7c83ba256a11c7bf99a11bef3858d23767c,2008-07-12 07:27:31,feature,2.6.27
4db9c54a53135b7c1c1f403f1aeaf9fc0d7738b8,2008-07-14 09:03:29,maintenance,2.6.27
7e5a8cdd843b7af8d6d38a9bf96306145edb66e0,2008-07-14 09:03:31,bug,2.6.27
cfbe7e4f5e4a0e1fc2ff23b167bfb3fa992f623d,2008-07-14 09:03:31,bug,2.6.27
f795e1407343ebe6597653f4a6a7f770676e84c5,2008-07-12 07:27:31,maintenance,2.6.27
7ad72ca60b6be3c79f90a81ce5883e12a2c6e667,2008-07-12 07:27:31,maintenance,2.6.27
574ca174c97f790086e3e6f2251381420ad38fd0,2008-07-12 07:27:31,maintenance,2.6.27
3537576a707c6df98e883b77b854c6083f844602,2008-07-12 07:27:31,maintenance,2.6.27
74767c5a2dca0a60676d60d36377a41f60ca42ba,2008-07-12 07:27:31,maintenance,2.6.27
fdf6c7a7683c6272e953a33358920e98a4d93cf0,2008-07-12 07:27:31,bug,2.6.27
31b481dc7c249eac0a108ec5dfc0d4aef2217e39,2008-07-12 07:27:31,bug,2.6.27
69baee062a044ef1588e423e52131710e7584d1a,2008-07-12 07:27:31,maintenance,2.6.27
91d99827791fdd5f9424458ad5ae870f89dbcadf,2008-07-12 07:27:31,maintenance,2.6.27
07d45f126712fea3a9f44068bf65e0a26a162286,2008-07-12 07:27:31,maintenance,2.6.27
ed8f9c751feb3aebf7c0dd25e61481a16412bd6e,2008-07-12 07:27:31,bug,2.6.27
8a35694e1181a5c6d6496dca09407fc7fa4c86c2,2008-07-12 07:27:31,maintenance,2.6.27
e7dfb2463e3c1b10c38372023e0186d25dec1fa6,2008-07-12 07:27:31,bug,2.6.27
f3b35f063e9a795495fe2f7a2fe55fab11f8ab12,2008-07-12 07:27:31,bug,2.6.27
71dc8fbcf5f6363342bd636a646eeac7cfef25c3,2008-07-12 07:27:31,bug,2.6.27
91ef4caf800030fa6e5224b8a41f8c74787b303d,2008-07-12 07:27:31,bug,2.6.27
4d04e4fbf8fc9f5136a64d45e2c20de095c08efb,2008-07-05 01:40:05,bug,2.6.26
2856922c158605514ec5974a03097eaec91f4c0d,2008-06-20 23:48:48,bug,2.6.26
571640cad3fda6475da45d91cf86076f1f86bd9b,2008-05-27 00:29:46,maintenance,2.6.26
cd0b6a39a1d68b61b1073662f40f747c8b728f98,2008-05-26 22:28:28,maintenance,2.6.26
944600930a37aa725ba6f93c3244e2d77a1e3581,2008-06-07 06:05:52,bug,2.6.26
0bf7e8379ce7e0159a2a6bd3d937f2f6ada79799,2008-06-04 02:07:29,bug,2.6.26
03cddb80ed2dacaf03c370d38bcc75f8303a03b8,2008-06-06 08:59:29,maintenance,2.6.26
519deca0496a4df07d15acf3181ca5d573bffdec,2008-05-16 02:43:20,bug,2.6.26
7e01c8e5420b6c7f9d85d34c15d8c7a15c9fc720,2008-05-15 10:11:14,bug,2.6.26
1930479c4b6bbcb6f164a5b3498e0d98329967f4,2008-05-14 07:31:14,performance,2.6.26
2c8be6b222f76c332d9faeb00c047996d340632c,2008-05-14 09:27:55,maintenance,2.6.26
0623543b3335c8e439cacf21af99bbf45da42c5a,2008-05-14 07:11:51,bug,2.6.26
cd59e7b9781a35716b8a3e8c4aa2d48081d7daf7,2008-05-14 07:11:51,maintenance,2.6.26
dfc5d03f12e706c19ee37734184ea96582ef931d,2008-05-14 07:11:51,bug,2.6.26
f1fa3342e271029f93d323ca664809b94594fe04,2008-04-30 10:01:15,bug,2.6.26
f8a87d89304c1eea8e4a8dc02d134f57590913c6,2008-04-30 10:01:18,bug,2.6.26
8f6e39a7ade8a5329c5651a2bc07010b3011da6a,2008-04-30 10:01:31,maintenance,2.6.26
60bd63d1928c65abd71d8b9b45672cf6e3101845,2008-04-30 09:59:59,maintenance,2.6.26
c19204b0ae3f8a125118fd5d425d3c7a5f8fda9b,2008-04-30 10:00:28,bug,2.6.26
8753e88f1b4345677620ec68f847222a6301e2fd,2008-04-30 10:00:36,bug,2.6.26
ef7377289a1510d638004158e43878643bc75dc5,2008-04-30 10:00:41,bug,2.6.26
c83617db76353ff30e825874be2c15c185b95759,2008-04-30 10:00:47,bug,2.6.26
3dcf54515aa4981a647ad74859199032965193a5,2008-04-30 06:13:32,maintenance,2.6.26
216553c4b7f3e3e2beb4981cddca9b2027523928,2008-04-30 10:02:02,bug,2.6.26
2887df139c40512cdc147d1a84d95d4f3d261bd1,2008-04-30 10:02:07,bug,2.6.26
53b7e9f6807c1274eee19201396b4c2b5f721553,2008-04-30 10:02:11,bug,2.6.26
46fe74f2aed615c8c88164f4346b79c30cfd7c3d,2008-04-29 23:06:20,bug,2.6.26
6f28e08794749f3431e89302728e612343d9d9e4,2008-04-28 23:58:33,maintenance,2.6.26
46e665e9d297525d286989640cf4247cbe941df6,2008-04-17 22:38:59,maintenance,2.6.26
418f6e9e5b77443a66f4457bc60f391e4fba8ad8,2008-04-29 20:11:12,maintenance,2.6.26
d3a95d477d4fcb2c276b8357087a6c862c9e1949,2008-04-17 22:38:59,maintenance,2.6.26
14499f3592f3f52ceb7a639466de9ca21e2c1914,2008-04-17 22:38:59,maintenance,2.6.26
a871611b474bfcdee422c0cf5d16f509dce096f5,2008-04-17 22:38:59,bug,2.6.26
c0a4ef38ac90d9053fcf3e22f81520a507c1a7bd,2008-04-17 22:38:59,maintenance,2.6.26
d00a6d7b40b44ee6b03f492a6c58f5bc4649c784,2008-04-17 22:38:59,maintenance,2.6.26
216c34b2b8a3687afed4d269acec140c8baf23fe,2008-04-17 22:38:59,maintenance,2.6.26
e8546d0615542684ca02ba03edebec1a503beb6b,2008-04-17 22:38:59,maintenance,2.6.26
9a0762c5af40e4aa64fef999967459c98e6ae4c9,2008-04-17 22:38:59,maintenance,2.6.26
4ddfef7b41aebbbede73f361cb938800ba3072dc,2008-04-29 20:11:12,maintenance,2.6.26
5cdd7b2d7716a7ed7d6dc7588e2d015f04d46640,2008-04-30 10:03:54,performance,2.6.26
161e7b7c1d24112d188df9a7b30d468a8d135b96,2008-04-30 10:03:59,bug,2.6.26
1a89734d4057066344356e9c7e13b6379497aebe,2008-04-29 20:11:12,bug,2.6.26
e067ba0078cd6f00eb6c4052fec630b78ebe59de,2008-04-29 20:11:12,bug,2.6.26
fd28784adc079afa905df56204b1298ddb4d0bfe,2008-04-29 20:11:12,bug,2.6.26
267e4db9ac28a09973476e7ec2cb6807e609d35a,2008-04-29 20:11:12,bug,2.6.26
3977c965ec35ce1a7eac988ad313f0fc9aee9660,2008-04-17 22:38:59,performance,2.6.26
093a088b76352e0a6fdca84eb78b3aa65fbe6dd1,2008-04-29 20:11:12,reliability,2.6.26
e65187e6d0d541f992e684f88a7e090dcff1aac8,2008-04-29 20:11:12,maintenance,2.6.26
95c3889cb88ca4833096553c12cde9e7eb792f4c,2008-04-17 22:38:59,bug,2.6.26
f3f12faa7414595f502721c90c34deccc1a03c71,2008-04-30 10:05:28,bug,2.6.26
53c550e9750434ddc4275fe0405170e0d1b46731,2008-04-17 22:38:59,performance,2.6.26
97bd42b9c8be748ad85b362ba3bd401f4d35be80,2008-04-30 10:04:56,bug,2.6.26
5606bf5d0cbfbc3dfa78793a3793c43dd045fb1b,2008-02-26 04:37:42,bug,2.6.25
ffad0a44b7216d0f079dcf95a351082099d1e5fb,2008-02-23 14:38:34,bug,2.6.25
42bf0383d1e09dd1b38f3debb13a76b2f87634b3,2008-02-26 05:38:03,bug,2.6.25
2c98615d3b64ce7888cd46cc668023f456daf287,2008-02-26 04:41:35,reliability,2.6.25
f5ab0d1f8f7df937778c60c3da6f4ef939a54a7b,2008-02-26 04:29:55,bug,2.6.25
825f1481ead4ce40671089bae7412ac3519e8caa,2008-02-16 04:00:38,maintenance,2.6.25
74d3487fc8aa58cec16dff7239dea1ca59bdab0e,2008-02-16 02:43:07,performance,2.6.25
e56eb6590693a5a340e8f596db2768a6e1b9e236,2008-02-16 02:48:21,reliability,2.6.25
9df5643ad135c7f8c02d3b69020de4ec910f9fc0,2008-02-22 19:17:31,bug,2.6.25
b35905c16ad6428551eb9e49525011bd2700cf56,2008-02-26 05:54:37,bug,2.6.25
4cdeed861b5f797b3fa661eb331a6bd6ad669c6a,2008-02-22 19:17:31,bug,2.6.25
b73fce69ecb091a178ef9286027c370a63eb25aa,2008-02-16 02:48:51,bug,2.6.25
55bd725aa3a83b3935988f37275b5a80e10d4169,2008-02-16 01:47:21,bug,2.6.25
642be6ec218b956fbae88304449720f76ba0d578,2008-02-26 06:20:46,maintenance,2.6.25
469108ff3dcbc00313699d620c47f3ee1e7d19c6,2008-02-10 14:11:44,maintenance,2.6.25
26346ff681cb42c1436ed09c44dcae4809470dab,2008-02-10 14:10:04,reliability,2.6.25
256bdb497c6f562462f1e89fc8e1409f61ef40cb,2008-02-10 14:13:33,performance,2.6.25
7fb5409df092589b86cc9412d926879cb572b7f0,2008-02-10 14:08:38,bug,2.6.25
8009f9fb3067fef6c2ca0c16f6bac786ae28639d,2008-02-10 14:20:05,bug,2.6.25
1d1fe1ee02b9ac2660995b10e35dd41448fef011,2008-02-08 00:42:27,reliability,2.6.25
859cb93679929edb88642414bf37789ea263bc47,2008-02-07 02:41:21,maintenance,2.6.25
fb01bfdac733f1925561eea52c60072f2fbcdc97,2008-02-07 02:41:21,maintenance,2.6.25
197cd65accc6a274dabcd81f4811ba5d9a4856df,2008-02-07 02:41:21,maintenance,2.6.25
144704e5227362cbd694b0b3c3aa4ac99a0115c9,2008-02-07 02:41:21,maintenance,2.6.25
0040d9875dcccfcb2131417b10fbd9841bc5f05b,2008-02-06 11:36:43,bug,2.6.25
42a10add852e6291a7544afd8a286622a3e6ae76,2008-02-10 14:07:28,bug,2.6.25
b8356c465b42c162f34b5fd4102a6c27cec36f43,2008-02-05 23:56:37,bug,2.6.25
b939e3766ec19eb556cb784c2faace253c6e1560,2008-01-29 12:58:27,bug,2.6.25
dbf9d7da33f79302fb1e4d7c6b2f6598e8608e72,2008-01-29 12:58:27,bug,2.6.25
ce40733ce93de402ed629762f0e912d9af187cef,2008-01-29 12:58:27,bug,2.6.25
cb45bbe44b09f35bb12d67ffa7ecff862608aeae,2008-01-29 12:58:27,maintenance,2.6.25
3dbd0ede4d5320bd4c3cb914fec0595135b6d9a1,2008-01-29 12:58:26,maintenance,2.6.25
c9de560ded61faa5b754137b7753da252391c55a,2008-01-29 13:19:52,feature,2.6.25
1988b51e476bd097d910c9245b53f2e38aedaf0d,2008-01-29 12:58:27,feature,2.6.25
aa02ad67d9b308290fde390682cd039b29f7ab85,2008-01-29 12:58:27,maintenance,2.6.25
c549a95d40efd83fc054785dd1634e8b71fba890,2008-01-29 12:58:27,maintenance,2.6.25
aa22df2cc84011808ad7227437ac8f0e01030480,2008-01-29 12:58:27,bug,2.6.25
c14c6fd5c56a0d0495d8a7c0f2bc330be658663e,2008-01-29 12:58:26,feature,2.6.25
25ec56b518257a56d2ff41a941d288e4b5ff9488,2008-01-29 12:58:27,feature,2.6.25
4df3d265bf8f3762e1d77f554ee279c39dedb020,2008-01-29 12:58:29,performance,2.6.25
0e855ac8b103ef579052936b59fe7c599ac422a4,2008-01-29 12:58:26,performance,2.6.25
c278bfecebfb1ed67c326ef472660878baa745cd,2008-01-29 12:58:27,bug,2.6.25
01f4adc04480a4e0395906d0268c056cf09c39c0,2008-01-29 12:58:27,maintenance,2.6.25
221879c927df05280283a4de6124806c17cc44d4,2008-01-29 12:58:27,bug,2.6.25
abcb2947c91130426539f209f7a473a67a1f6663,2008-01-29 12:58:27,reliability,2.6.25
bb4f397a1a7f2330cb173233599aa159f5780f58,2008-01-29 12:58:26,reliability,2.6.25
e7c95593001cb96ef5dd121a4523286c574c7133,2008-01-29 12:58:27,reliability,2.6.25
07620f69eff6671fea6bd382c95709f757e33768,2008-01-29 12:58:27,maintenance,2.6.25
cb47dce79145d04634156fd18437e1e78af712e4,2008-01-29 12:58:27,bug,2.6.25
91b51a018d7711b20e9e0bb14c3d790de4e310d4,2008-01-29 12:58:27,maintenance,2.6.25
e2b4657453c0d5571bd3c7256585c486ed42d364,2008-01-29 12:58:27,reliability,2.6.25
cd2291a463c26f60b18e0d9b1901be236dd7f402,2008-01-29 12:58:27,maintenance,2.6.25
8180a5627d126362c2f64e4fa886d6f608d9632a,2008-01-29 12:58:27,feature,2.6.25
0fc1b451471dfc3cabd6e99ef441df9804616e63,2008-01-29 12:58:26,feature,2.6.25
a48380f769dfed6163fb82a68b13bd562ea1e027,2008-01-29 12:58:27,maintenance,2.6.25
7973c0c19ecba92f113488045005f8e7ce1cd7c8,2008-01-29 12:58:27,maintenance,2.6.25
99e6f829a854daa6d56006cad51156e98863e73a,2008-01-29 12:58:27,maintenance,2.6.25
2aa9fc4c405467f6afbbb2162ff8afaced47d99b,2008-01-29 12:58:27,maintenance,2.6.25
fd2d42912f9f09e5250cb3b024ee0625704e9cb7,2008-01-29 12:58:27,feature,2.6.25
bba907433b85ba2adae1bb3b6fd29b4e5f35c468,2008-01-29 12:58:27,maintenance,2.6.25
725d26d3f09ccb5bac4b4293096b985a312a0d67,2008-01-29 12:58:27,feature,2.6.25
a72d7f834e1afa08421938d7eb06bd8e56b0e58c,2008-01-29 12:58:27,bug,2.6.25
b47b6f38e5202c924bfe7632dce5dda4e3d40731,2007-12-18 11:28:16,bug,2.6.24
e47776a0a41a14a5634633c96e590827f552c4b5,2007-11-15 10:45:38,reliability,2.6.24
0b832a4b93932103d73c0c3f35ef1153e288327b,2007-11-14 00:09:11,performance,2.6.24
1b961ac05a1624ac2883ec31a3601de7eb30ebdd,2007-10-22 23:13:20,maintenance,2.6.24
149041070deb2e83cd36dc60bc72975b3cbf5bbe,2007-10-18 06:50:04,reliability,2.6.24
5b615287b37c32dc0c9dbeab13b19ac87828a5f7,2007-10-18 06:50:04,bug,2.6.24
d8dd0b45438d62fc4a93d8e3cee9985710d01e40,2007-10-18 06:50:03,maintenance,2.6.24
b377611d11aba5251264b487dd4485ddb80260f1,2007-10-18 06:50:03,maintenance,2.6.24
308ba3ece7db82e8b8d32d6962e4d12e09c5aa41,2007-10-18 06:50:02,maintenance,2.6.24
6bc9feff14a2524c4bb2bac533dfd874b1533e20,2007-10-18 06:50:02,maintenance,2.6.24
5272f8372786a181313c00c7a67304ac6def2e34,2007-10-18 06:50:02,maintenance,2.6.24
3a14589cceea4c5d2d4de0369ee10b0fb627b107,2007-10-18 06:50:01,maintenance,2.6.24
ce421581794f6593830b056969ad7536ab929b2f,2007-10-18 06:50:01,feature,2.6.24
c1bddad9491b3941f7ae27eeee1e4f4822fb3169,2007-10-18 06:50:01,maintenance,2.6.24
717d50e4971b81b96c0199c91cdf0039a8cb181a,2007-10-18 06:50:00,feature,2.6.24
4074fe3736b1a43431dff870bf9055ac5dcf3f03,2007-10-18 06:50:00,maintenance,2.6.24
f077d0d7ea5d65d01f2ce2e7131e964c13a32433,2007-10-18 06:49:59,maintenance,2.6.24
d802ffa8850f2a80d141457d7221809182ed8c9f,2007-10-18 06:49:57,maintenance,2.6.24
2b47c3611de05c585e2d81204f6c7e3e255a3461,2007-10-17 23:42:53,bug,2.6.24
d8ea6cf89991000ae458e34e36379814cf202555,2007-10-17 23:42:53,maintenance,2.6.24
7c9e69faa28027913ee059c285a5ea8382e24b5d,2007-10-17 23:42:52,reliability,2.6.24
ef2fb67989d30fea475bb01c5b7ca44adbce5dea,2007-10-17 23:42:49,maintenance,2.6.24
d9c9bef1345e5d9258febce2a37e4d40319fa728,2007-10-17 23:42:49,feature,2.6.24
e57aa839cea13852e07ecb495692b602b11136c9,2007-10-17 23:42:48,maintenance,2.6.24
bfc1af650a8f36feba6b90a6c398325f885c00bc,2007-10-17 00:42:55,maintenance,2.6.24
ef2b02d3e617cb0400eedf2668f86215e1b0e6af,2007-09-20 02:24:18,bug,2.6.23
dd54567a83057821a667109a5cadec6eed0295de,2007-08-01 06:39:37,bug,2.6.23
780dcdb21170ae8ad3faa640ede249261f216a8c,2007-07-27 02:35:17,bug,2.6.23
b38bd33a6bf5095736620ca8e85fe61820c2d312,2007-07-20 01:04:47,maintenance,2.6.23
dc7868fcb9a73990e6f30371c1be465c436a7a7f,2007-07-20 01:04:44,performance,2.6.23
e9f410b1c035b6e63f0b4c3d6cfe4298d6a04492,2007-07-18 21:09:15,maintenance,2.6.23
fc0e15a667121e02686cc52679f6272959fb60cc,2007-07-18 21:20:44,maintenance,2.6.23
f8628a14a27eb4512a1ede43de1d9db4d9f92bc3,2007-07-18 20:38:01,feature,2.6.23
6dd4ee7cab7e3a17c571aebd444f4344c8c4946e,2007-07-18 21:19:57,feature,2.6.23
ef7f38359ea8b3e9c7f2cae9a4d4935f55ca9e80,2007-07-18 21:15:20,feature,2.6.23
eb40a09c679d7f9709f7087add57f2e1c7122bb3,2007-07-18 20:37:25,bug,2.6.23
c29c0ae7f282828da3695167ed870131798348d9,2007-07-18 21:19:09,reliability,2.6.23
ff9ddf7e847c4dc533f119efb6c77a6e57ab6397,2007-07-18 21:24:20,bug,2.6.23
1e2462f93e011f63fd0f1fedd2c05338ca6b31c2,2007-07-18 21:00:55,maintenance,2.6.23
a2df2a63407803a833f82e1fa6693826c8c9d584,2007-07-18 09:42:41,feature,2.6.23
5e70030d4cf91613530a23b40ad9919bb9ee114f,2007-07-17 00:05:52,performance,2.6.23
6c675bd43ccc36927c855d53d2e0042cdd1074ab,2007-07-17 00:05:51,maintenance,2.6.23
29bc5b4f73a65ef667df50d5ed474e371471d915,2007-07-17 00:05:49,maintenance,2.6.23
32c3773011a9b3522bd4abadc7fad8c27417119f,2007-07-17 00:05:48,bug,2.6.23
a6c15c2b0fbfd5c0a84f5f0e1e3f20f85d2b8692,2007-07-17 00:05:46,bug,2.6.23
9f7dd93de07420b423336d5d0028959e94778ddb,2007-07-17 00:05:46,reliability,2.6.23
e5d2861f31474b373ce7754dc5122b414a176c64,2007-06-24 23:59:12,bug,2.6.22
315054f023d28ee64f308adf8b5737831541776b,2007-06-01 04:20:15,bug,2.6.22
25d14f983f70ddbeb15fa2d0f32f6b70bca42a15,2007-06-01 04:20:15,bug,2.6.22
4d7bf11d649c72621ca31b8ea12b9c94af380e63,2007-05-09 02:14:58,bug,2.6.22
7479d2b90b103f84d956a7177b3f99cbd472b345,2007-04-03 01:06:08,bug,2.6.21
8a2bfdcbfa441d8b0e5cb9c9a7f45f77f80da465,2007-03-02 06:53:38,bug,2.6.21
731b9a549882c76189baafccbd068d5785ea2a82,2007-02-12 02:51:34,maintenance,2.6.21
2988a7740dc0dd9a0cb56576e8fe1d777dff0db3,2007-02-12 02:51:34,reliability,2.6.21
2e7842b887627c4319c4625d2b52fa6616fda2cd,2007-02-12 02:51:34,bug,2.6.21
ead6596b9e776ac32d82f7d1931d7638e6d4a7bd,2007-02-12 02:51:34,bug,2.6.21
9d549890e69156800878a486f832e92d8f3d7c97,2006-12-09 00:28:41,maintenance,2.6.20
01a732eb22dab153732b94962467eaabb1fd3797,2006-12-09 00:28:37,maintenance,2.6.20
09b882520bbe01f2e5044642109c1c1d19fe3559,2006-12-08 00:39:48,maintenance,2.6.20
5d4958f923f431e148d9ba8ff894209a134b943e,2006-12-08 00:39:48,maintenance,2.6.20
7e0289766a0750a56260565bd3b74eb544483d45,2006-12-08 00:39:48,maintenance,2.6.20
feb189274638ea357750a9e809f5a6e2223a082e,2006-12-08 00:39:46,bug,2.6.20
a8f48a95619cbce8f85423480e7d0a1bf971a62b,2006-12-08 00:39:44,bug,2.6.20
ec0837f230e57afde65db72539e748d2a75abed0,2006-12-08 00:39:43,bug,2.6.20
341cee438593ff9c4520fb73c561460074f29a9a,2006-12-08 00:39:43,maintenance,2.6.20
b78a657f0a64134b3813bbdf4e1853d1420eb8d4,2006-12-08 00:39:42,maintenance,2.6.20
b2f2c76d17b68869914a1ec3ab04c7674668f60d,2006-12-08 00:39:42,bug,2.6.20
e7dc95db2695dc92b223cdc49227ac57e63406d2,2006-12-08 00:39:42,bug,2.6.20
cd16c8f72aaaf2af06969d1441051b90010f7041,2006-12-08 00:39:42,bug,2.6.20
1df1e63b9e9340015c01b85817568fb9afde10bc,2006-12-08 00:39:39,bug,2.6.20
b46be05004abb419e303e66e143eed9f8a6e9f3f,2006-12-08 00:39:37,bug,2.6.20
6fb50ea79cb869667adaa71ed32cc15dd73986de,2006-12-08 00:39:36,maintenance,2.6.20
8984d137df669a6e94dbce7b87095e4ce80b9e67,2006-12-08 00:39:35,maintenance,2.6.20
e6c4021190c828d7fa24a464db589f86c6708341,2006-12-08 00:39:33,reliability,2.6.20
ed2908f31398049c4371de9b100700e80704e95f,2006-12-08 00:39:32,performance,2.6.20
960cc398a7a2acfe455b2ec33c64dc6018c83aab,2006-12-08 00:39:31,bug,2.6.20
1939e49a0cb9d73785857bf312f4f65661b4b513,2006-10-29 02:30:51,maintenance,2.6.19
fc513a333b45f8913d40c8241a0cb61be79e1c60,2006-10-12 02:14:19,maintenance,2.6.19
63f5793351d821749979e36889f9c089c6028c83,2006-10-12 02:14:19,maintenance,2.6.19
ceea16bf85fb46035dda1db263ca29b0e07e22ba,2006-10-12 02:14:19,bug,2.6.19
70bbb3e0a07c1ff2dd383761b12f865b6002a7a0,2006-10-12 02:14:18,maintenance,2.6.19
f4e5bc244f23ee024a4dfa034b591b219b2bfb8f,2006-10-12 02:14:18,maintenance,2.6.19
72b64b594081ef0a0717f6aad77e891c72ed4afa,2006-10-12 02:14:18,maintenance,2.6.19
8fadc14323684c547f74cf2f4d13517c6c264731,2006-10-12 02:14:18,maintenance,2.6.19
0d1ee42f27d30eed1659f3e85bcbbc7b3711f61f,2006-10-12 02:14:18,feature,2.6.19
9b8f1f0106ab39ad58765d4e7c57189835f51127,2006-10-12 02:14:18,maintenance,2.6.19
2ae0210760aed9d626eaede5b63db95e198f7c8e,2006-10-12 02:14:18,maintenance,2.6.19
bd81d8eec043094d3ff729a8ff6d5b3a06d3c4b1,2006-10-12 02:14:17,feature,2.6.19
a1ddeb7eaecea6a924e3a79aa386797020cb436f,2006-10-12 02:14:17,feature,2.6.19
d0d856e8bd6e697cb44b2b4dd038f3bec576a70e,2006-10-12 02:14:16,maintenance,2.6.19
471d4011a9862efff02094388b8fe8cd67683c38,2006-10-12 02:14:16,feature,2.6.19
f65e6fba163dfd0f962efb7d8f5528b6872e2b15,2006-10-12 02:14:16,feature,2.6.19
3a5b2ecdd1fa63a8f25bd769223bc1c2564ce45d,2006-10-12 02:14:16,maintenance,2.6.19
617ba13b31fbf505cc21799826639ef24ed94af0,2006-10-12 02:14:15,maintenance,2.6.19
ac27a0ec112a089f1a5102bc8dffc79c8c815571,2006-10-12 02:14:15,maintenance,2.6.19
5b849b5f96b47d82b5a432d8b91a8ad260e1de46,2020-10-15 13:37:58.000,feature,5.10
ff780b91efe901b8eecd8114785abae5341820ad,2020-10-15 13:37:56.000,feature,5.10

